ColosSUMO: Evaluating Cooperative Driving Applications with Colosseum

The quest for safer and more efficient transportation through cooperative, connected and automated mobility (CCAM) calls for realistic performance analysis tools, especially with respect to wireless communications. While the simulation of existing and emerging communication technologies is an option, the most realistic results can be obtained by employing real hardware, as done for example in field operational tests (FOTs). For CCAM, however, performing FOTs requires vehicles, which are generally expensive. and performing such tests can be very demanding in terms of manpower, let alone considering safety issues. Mobility simulation with hardware-in-the-loop (HIL) serves as a middle ground, but current solutions lack flexibility and reconfigurability. This work thus proposes ColosSUMO as a way to couple Colosseum, the world's largest wireless network emulator, with the SUMO mobility simulator, showing its design concept, how it can be exploited to simulate realistic vehicular environments, and its flexibility in terms of communication technologies.

==> data/bler.csv <==
t bler
7.091093063354492188e-01 2.313999999999999738e-02
1.709196567535400391e+00 2.041666666666666630e-02
2.709253787994384766e+00 1.836333333333333220e-02
3.709482192993164062e+00 1.532666666666666726e-02
4.709668159484863281e+00 1.308999999999999921e-02
5.709659814834594727e+00 1.362999999999999802e-02
6.709680557250976562e+00 1.057666666666666651e-02
7.709785699844360352e+00 1.343333333333333358e-02
8.710151433944702148e+00 1.831333333333333424e-02
9.710214138031005859e+00 2.261000000000000162e-02
1.071026706695556641e+01 2.005666666666666709e-02
1.171046924591064453e+01 2.197999999999999954e-02
1.271055006980895996e+01 2.456999999999999809e-02
1.371064639091491699e+01 2.450333333333333183e-02
1.471076965332031250e+01 2.038666666666666752e-02
1.571099162101745605e+01 3.068666666666666765e-02
1.671105265617370605e+01 4.906666666666666815e-02
1.771123719215393066e+01 6.882000000000000617e-02
1.871117019653320312e+01 8.733000000000000485e-02
1.971145343780517578e+01 9.677666666666666362e-02
2.071152853965759277e+01 2.082933333333333303e-01
2.171175169944763184e+01 2.712899999999999756e-01
2.271180367469787598e+01 1.801733333333333242e-01
2.371179842948913574e+01 1.070266666666666588e-01
2.471185255050659180e+01 7.840333333333333876e-02
2.571197676658630371e+01 5.631666666666666071e-02
2.671222376823425293e+01 4.782666666666666316e-02
2.771219372749328613e+01 4.649333333333333096e-02
2.871226763725280762e+01 5.230666666666666798e-02
2.971251845359802246e+01 6.287666666666666404e-02
3.071254682540893555e+01 8.108333333333332671e-02
3.171262240409851074e+01 7.964999999999999858e-02
3.271266627311706543e+01 5.800666666666667165e-02
3.371298193931579590e+01 3.516999999999999987e-02
3.471312046051025391e+01 5.302666666666666639e-02
3.571299743652343750e+01 3.434999999999999859e-02
3.671321964263916016e+01 3.534000000000000336e-02
3.771333336830139160e+01 4.152666666666666312e-02
3.871337461471557617e+01 3.155333333333332907e-02
3.971340608596801758e+01 2.784999999999999976e-02
4.071350455284118652e+01 2.687666666666667023e-02
4.171369767189025879e+01 2.458333333333333204e-02
4.271384453773498535e+01 2.414666666666666697e-02
4.371405124664306641e+01 1.975000000000000019e-02
4.471413064002990723e+01 2.179666666666666905e-02
4.571422648429870605e+01 2.162666666666666557e-02
4.671427941322326660e+01 2.239333333333333106e-02
4.771443319320678711e+01 1.931333333333333513e-02
4.871457958221435547e+01 1.508666666666666663e-02
4.971468758583068848e+01 1.280666666666666759e-02
5.071487736701965332e+01 1.478999999999999933e-02
5.171500229835510254e+01 1.781000000000000291e-02
5.271505951881408691e+01 1.524333333333333269e-02
5.371507000923156738e+01 1.940666666666666582e-02
5.471519780158996582e+01 1.701000000000000081e-02
5.571518516540527344e+01 2.201333333333333267e-02
5.671536231040954590e+01 2.414333333333333262e-02
5.771560406684875488e+01 2.499000000000000180e-02
5.871571326255798340e+01 2.902000000000000066e-02
5.971569991111755371e+01 2.328333333333333297e-02
6.071596622467041016e+01 4.276333333333334069e-02
6.171606469154357910e+01 6.090333333333333016e-02
6.271611022949218750e+01 5.202999999999999986e-02
6.371616530418395996e+01 7.377666666666667095e-02
6.471614599227905273e+01 1.593233333333333446e-01
6.571643781661987305e+01 2.731966666666666987e-01
6.671657824516296387e+01 2.537233333333333563e-01
6.771662354469299316e+01 1.835833333333333206e-01
6.871690416336059570e+01 1.072233333333333372e-01
6.971729826927185059e+01 7.895666666666666111e-02
7.071716952323913574e+01 6.929000000000000437e-02
7.171726083755493164e+01 5.895333333333333675e-02
7.271716451644897461e+01 5.315666666666666457e-02
7.371714448928833008e+01 4.775999999999999690e-02
7.471730375289916992e+01 5.068333333333333024e-02
7.571725630760192871e+01 5.902666666666667172e-02
7.671724414825439453e+01 6.410666666666665903e-02
7.771707582473754883e+01 6.595333333333332215e-02
7.871718454360961914e+01 4.191666666666666458e-02
7.971727824211120605e+01 5.837999999999999440e-02
8.071735572814941406e+01 4.716666666666666924e-02
8.171742796897888184e+01 4.557666666666667504e-02
8.271746110916137695e+01 2.682999999999999621e-02
8.371757054328918457e+01 2.251666666666666747e-02
8.471762657165527344e+01 2.192666666666666722e-02
8.571785640716552734e+01 2.334666666666666834e-02
8.671779870986938477e+01 2.471333333333333368e-02
8.771787619590759277e+01 2.197666666666666171e-02
8.871804380416870117e+01 2.009999999999999981e-02
8.971813607215881348e+01 1.959666666666666848e-02
9.071817898750305176e+01 2.014333333333333254e-02
9.171811962127685547e+01 2.787333333333333329e-02
9.271836709976196289e+01 2.480666666666666784e-02
9.371835279464721680e+01 1.836666666666666656e-02
9.471850872039794922e+01 1.699999999999999775e-02
9.571857714653015137e+01 1.542000000000000141e-02
9.671866774559020996e+01 1.478333333333333409e-02
9.771873760223388672e+01 1.431666666666666678e-02
9.871875190734863281e+01 1.567999999999999949e-02
9.971889758110046387e+01 2.043999999999999984e-02


==> data/delay.csv <==
t delay
1.096582412719726562e-02 3.102397918701171875e+01
6.096553802490234375e-02 2.958130836486816406e+01
1.109654903411865234e-01 3.028833866119384766e+01
1.609656810760498047e-01 3.059864044189453125e+01
2.109656333923339844e-01 3.306913375854492188e+01
2.609655857086181641e-01 nan
3.109655380249023438e-01 2.952154477437337121e+01
3.609654903411865234e-01 nan
4.109656810760498047e-01 2.721977233886718750e+01
4.609656333923339844e-01 3.318083286285400391e+01
5.109653472900390625e-01 3.053545951843261719e+01
5.609655380249023438e-01 3.318369388580322266e+01
6.109657287597656250e-01 nan
6.609656810760498047e-01 3.027629852294921875e+01
7.109653949737548828e-01 nan
7.609655857086181641e-01 nan
8.109657764434814453e-01 9.222722053527832031e+01
8.609654903411865234e-01 2.608132362365722656e+01
9.109654426574707031e-01 3.058707714080810547e+01
9.609656333923339844e-01 3.497982025146484375e+01
1.010965824127197266e+00 2.821302413940429688e+01
1.060965538024902344e+00 nan
1.110965490341186523e+00 3.349320093790689867e+01
1.160965681076049805e+00 nan
1.210965633392333984e+00 3.212364514668782789e+01
1.260965585708618164e+00 nan
1.310965538024902344e+00 3.129458427429199219e+01
1.360965490341186523e+00 2.857530117034912109e+01
1.410965681076049805e+00 1.659750938415527344e+01
1.460965633392333984e+00 3.557980060577392578e+01
1.510965347290039062e+00 2.469778060913085938e+01
1.560965538024902344e+00 3.079283237457275391e+01
1.610965728759765625e+00 nan
1.660965681076049805e+00 3.116742769877116004e+01
1.710965394973754883e+00 nan
1.760965585708618164e+00 3.506334622701009351e+01
1.810965776443481445e+00 nan
1.860965490341186523e+00 3.082243601481119910e+01
1.910965442657470703e+00 nan
1.960965633392333984e+00 2.901732921600341797e+01
2.010965824127197266e+00 4.353427886962890625e+01
2.060965538024902344e+00 nan
2.110965490341186523e+00 2.778911590576171875e+01
2.160965681076049805e+00 nan
2.210965633392333984e+00 5.432099103927612305e+01
2.260965585708618164e+00 nan
2.310965538024902344e+00 3.488453229268392164e+01
2.360965490341186523e+00 nan
2.410965681076049805e+00 3.274790445963541430e+01
2.460965633392333984e+00 nan
2.510965347290039062e+00 1.842808723449707031e+01
2.560965538024902344e+00 2.916920185089111328e+01
2.610965728759765625e+00 1.674914360046386719e+01
2.660965681076049805e+00 2.640140056610107422e+01
2.710965394973754883e+00 nan
2.760965585708618164e+00 2.804827690124511719e+01
2.810965776443481445e+00 nan
2.860965490341186523e+00 2.499524752298991004e+01
2.910965442657470703e+00 nan
2.960965633392333984e+00 2.867436408996582031e+01
3.010965824127197266e+00 nan
3.060965538024902344e+00 2.716803550720214844e+01
3.110965490341186523e+00 3.306531906127929688e+01
3.160965681076049805e+00 2.360320091247558594e+01
3.210965633392333984e+00 2.890658378601074219e+01
3.260965585708618164e+00 nan
3.310965538024902344e+00 2.992653846740722656e+01
3.360965490341186523e+00 nan
3.410965681076049805e+00 2.492380142211914062e+01
3.460965633392333984e+00 nan
3.510965347290039062e+00 2.410340309143066406e+01
3.560965538024902344e+00 2.945792675018310547e+01
3.610965728759765625e+00 3.311467170715332031e+01
3.660965681076049805e+00 2.867329120635986328e+01
3.710965394973754883e+00 nan
3.760965585708618164e+00 2.511143684387207031e+01
3.810965776443481445e+00 nan
3.860965490341186523e+00 2.392792701721191406e+01
3.910965442657470703e+00 2.908396720886230469e+01
3.960965633392333984e+00 3.244733810424804688e+01
4.010965824127197266e+00 2.896082401275634766e+01
4.060965538024902344e+00 1.538705825805664062e+01
4.110965490341186523e+00 2.771222591400146484e+01
4.160965681076049805e+00 nan
4.210965633392333984e+00 3.268273671468099195e+01
4.260965585708618164e+00 nan
4.310965538024902344e+00 2.616500854492187500e+01
4.360965490341186523e+00 nan
4.410965681076049805e+00 1.580381393432617188e+01
4.460965633392333984e+00 2.968585491180419922e+01
4.510965347290039062e+00 nan
4.560965538024902344e+00 2.594979604085286340e+01
4.610965728759765625e+00 nan
4.660965681076049805e+00 1.710224151611328125e+01
4.710965394973754883e+00 2.879238128662109375e+01
4.760965585708618164e+00 1.982831954956054688e+01
4.810965776443481445e+00 3.437471389770507812e+01
4.860965490341186523e+00 nan
4.910965442657470703e+00 2.957423528035481652e+01
4.960965633392333984e+00 nan
5.010965824127197266e+00 3.336572647094726562e+01
5.060965538024902344e+00 nan
5.110965490341186523e+00 2.325940132141113281e+01
5.160965681076049805e+00 3.057062625885009766e+01
5.210965633392333984e+00 nan
5.260965585708618164e+00 2.828121185302734375e+01
5.310965538024902344e+00 nan
5.360965490341186523e+00 2.569373448689778527e+01
5.410965681076049805e+00 nan
5.460965633392333984e+00 2.401852607727050781e+01
5.510965347290039062e+00 3.307998180389404297e+01
5.560965538024902344e+00 1.992917060852050781e+01
5.610965728759765625e+00 3.227984905242919922e+01
5.660965681076049805e+00 nan
5.710965394973754883e+00 3.264975547790527344e+01
5.760965585708618164e+00 nan
5.810965776443481445e+00 3.370443979899088305e+01
5.860965490341186523e+00 nan
5.910965442657470703e+00 1.986908912658691406e+01
5.960965633392333984e+00 2.885770797729492188e+01
6.010965824127197266e+00 1.647233963012695312e+01
6.060965538024902344e+00 3.002738952636718750e+01
6.110965490341186523e+00 nan
6.160965681076049805e+00 2.485084533691406250e+01
6.210965633392333984e+00 nan
6.260965585708618164e+00 1.680874824523925781e+01
6.310965538024902344e+00 2.898490428924560547e+01
6.360965490341186523e+00 nan
6.410965681076049805e+00 2.589710553487141809e+01
6.460965633392333984e+00 nan
6.510965347290039062e+00 1.691627502441406250e+01
6.560965538024902344e+00 2.857649326324462891e+01
6.610965728759765625e+00 1.690888404846191406e+01
6.660965681076049805e+00 2.938580513000488281e+01
6.710965394973754883e+00 nan
6.760965585708618164e+00 2.683544158935546875e+01
6.810965776443481445e+00 2.835464477539062500e+01
6.860965490341186523e+00 1.818478107452392578e+01
6.910965442657470703e+00 2.522325515747070312e+01
6.960965633392333984e+00 nan
7.010965824127197266e+00 2.810549736022949219e+01
7.060965538024902344e+00 nan
7.110965490341186523e+00 1.684308052062988281e+01
7.160965681076049805e+00 2.901399135589599609e+01
7.210965633392333984e+00 2.030563354492187500e+01
7.260965585708618164e+00 3.434181213378906250e+01
7.310965538024902344e+00 nan
7.360965490341186523e+00 3.011433283487955848e+01
7.410965681076049805e+00 nan
7.460965633392333984e+00 2.758145332336425781e+01
7.510965347290039062e+00 3.792583942413330078e+01
7.560965538024902344e+00 nan
7.610965728759765625e+00 3.261876106262207031e+01
7.660965681076049805e+00 6.831717491149902344e+01
7.710965394973754883e+00 3.001618385314941406e+01
7.760965585708618164e+00 nan
7.810965776443481445e+00 2.952281634012858191e+01
7.860965490341186523e+00 nan
7.910965442657470703e+00 3.486975034077962476e+01
7.960965633392333984e+00 nan
8.010965824127197266e+00 3.204917907714843750e+01
8.060965538024902344e+00 2.914619445800781250e+01
8.110965490341186523e+00 nan
8.160965681076049805e+00 2.435692151387532434e+01
8.210965633392333984e+00 nan
8.260965585708618164e+00 3.435826301574707031e+01
8.310965538024902344e+00 3.055810928344726562e+01
8.360965490341186523e+00 2.972435951232910156e+01
8.410965681076049805e+00 2.861154079437255859e+01
8.460965633392333984e+00 nan
8.510965347290039062e+00 4.039371013641357422e+01
8.560965538024902344e+00 7.346010208129882812e+01
8.610965728759765625e+00 3.453588485717773438e+01
8.660965681076049805e+00 2.769136428833007812e+01
8.710965394973754883e+00 nan
8.760965585708618164e+00 3.311999638875325758e+01
8.810965776443481445e+00 nan
8.860965490341186523e+00 3.352785110473632812e+01
8.910965442657470703e+00 nan
8.960965633392333984e+00 2.960546811421712121e+01
9.010965824127197266e+00 nan
9.060965538024902344e+00 3.032183647155761719e+01
9.110965490341186523e+00 2.884328365325927734e+01
9.160965681076049805e+00 nan
9.210965633392333984e+00 3.042991956075032434e+01
9.260965585708618164e+00 nan
9.310965538024902344e+00 3.146767616271972656e+01
9.360965490341186523e+00 nan
9.410965681076049805e+00 3.104043006896972656e+01
9.460965633392333984e+00 nan
9.510965347290039062e+00 3.373384475708007812e+01
9.560965538024902344e+00 3.277182579040527344e+01
9.610965728759765625e+00 3.225541114807128906e+01
9.660965681076049805e+00 2.897548675537109375e+01
9.710965394973754883e+00 nan
9.760965585708618164e+00 2.801418304443359375e+01
9.810965776443481445e+00 nan
9.860965490341186523e+00 3.476047515869140625e+01
9.910965442657470703e+00 2.869951725006103516e+01
9.960965633392333984e+00 3.247666358947753906e+01
1.001096582412719727e+01 2.939224243164062500e+01
1.006096553802490234e+01 nan
1.011096549034118652e+01 2.855515480041503906e+01
1.016096568107604980e+01 nan
1.021096563339233398e+01 3.390431404113769531e+01
1.026096558570861816e+01 nan
1.031096553802490234e+01 3.344631195068359375e+01
1.036096549034118652e+01 3.511321544647216797e+01
1.041096568107604980e+01 2.839875221252441406e+01
1.046096563339233398e+01 3.457915782928466797e+01
1.051096534729003906e+01 nan
1.056096553802490234e+01 3.205498059590657789e+01
1.061096572875976562e+01 nan
1.066096568107604980e+01 3.049874305725097656e+01
1.071096539497375488e+01 nan
1.076096558570861816e+01 2.718146642049153527e+01
1.081096577644348145e+01 nan
1.086096549034118652e+01 3.239568074544271070e+01
1.091096544265747070e+01 nan
1.096096563339233398e+01 3.243756294250488281e+01
1.101096582412719727e+01 3.010892868041992188e+01
1.106096553802490234e+01 3.020048141479492188e+01
1.111096549034118652e+01 nan
1.116096568107604980e+01 3.165030479431152344e+01
1.121096563339233398e+01 nan
1.126096558570861816e+01 2.946949005126953125e+01
1.131096553802490234e+01 nan
1.136096549034118652e+01 2.810120582580566406e+01
1.141096568107604980e+01 3.411865234375000000e+01
1.146096563339233398e+01 nan
1.151096534729003906e+01 3.168598810831705848e+01
1.156096553802490234e+01 nan
1.161096572875976562e+01 3.199672698974609375e+01
1.166096568107604980e+01 nan
1.171096539497375488e+01 3.348747889200846117e+01
1.176096558570861816e+01 nan
1.181096577644348145e+01 4.100358486175537109e+01
1.186096549034118652e+01 2.992153167724609375e+01
1.191096544265747070e+01 3.286921977996826172e+01
1.196096563339233398e+01 2.883625030517578125e+01
1.201096582412719727e+01 3.025019168853759766e+01
1.206096553802490234e+01 2.621507644653320312e+01
1.211096549034118652e+01 nan
1.216096568107604980e+01 3.464937210083007812e+01
1.221096563339233398e+01 nan
1.226096558570861816e+01 3.251683712005615234e+01
1.231096553802490234e+01 4.523992538452148438e+01
1.236096549034118652e+01 3.186428546905517578e+01
1.241096568107604980e+01 2.883577346801757812e+01
1.246096563339233398e+01 2.909004688262939453e+01
1.251096534729003906e+01 3.197312355041503906e+01
1.256096553802490234e+01 2.783882617950439453e+01
1.261096572875976562e+01 nan
1.266096568107604980e+01 2.702999114990234375e+01
1.271096539497375488e+01 3.900372982025146484e+01
1.276096558570861816e+01 3.521394729614257812e+01
1.281096577644348145e+01 3.073871135711669922e+01
1.286096549034118652e+01 3.344297409057617188e+01
1.291096544265747070e+01 3.533399105072021484e+01
1.296096563339233398e+01 2.875590324401855469e+01
1.301096582412719727e+01 2.854788303375244141e+01
1.306096553802490234e+01 nan
1.311096549034118652e+01 3.484996159871419508e+01
1.316096568107604980e+01 nan
1.321096563339233398e+01 3.383874893188476562e+01
1.326096558570861816e+01 2.764213085174560547e+01
1.331096553802490234e+01 nan
1.336096549034118652e+01 4.298591613769531250e+01
1.341096568107604980e+01 nan
1.346096563339233398e+01 3.376285235087076586e+01
1.351096534729003906e+01 nan
1.356096553802490234e+01 3.145257631937662879e+01
1.361096572875976562e+01 nan
1.366096568107604980e+01 4.061889648437500000e+01
1.371096539497375488e+01 3.353285789489746094e+01
1.376096558570861816e+01 nan
1.381096577644348145e+01 3.404442469278971117e+01
1.386096549034118652e+01 nan
1.391096544265747070e+01 4.229927062988281250e+01
1.396096563339233398e+01 3.596496582031250000e+01
1.401096582412719727e+01 3.767681121826171875e+01
1.406096553802490234e+01 2.877724170684814453e+01
1.411096549034118652e+01 nan
1.416096568107604980e+01 4.366064071655273438e+01
1.421096563339233398e+01 3.847897052764892578e+01
1.426096558570861816e+01 3.852128982543945312e+01
1.431096553802490234e+01 3.847920894622802734e+01
1.436096549034118652e+01 nan
1.441096568107604980e+01 4.402470588684082031e+01
1.446096563339233398e+01 3.827548027038574219e+01
1.451096534729003906e+01 3.936219215393066406e+01
1.456096553802490234e+01 3.851878643035888672e+01
1.461096572875976562e+01 3.586673736572265625e+01
1.466096568107604980e+01 3.854620456695556641e+01
1.471096539497375488e+01 nan
1.476096558570861816e+01 4.220581054687500000e+01
1.481096577644348145e+01 3.838205337524414062e+01
1.486096549034118652e+01 3.926920890808105469e+01
1.491096544265747070e+01 3.847241401672363281e+01
1.496096563339233398e+01 nan
1.501096582412719727e+01 3.912413120269775391e+01
1.506096553802490234e+01 nan
1.511096549034118652e+01 1.167505979537963867e+02
1.516096568107604980e+01 3.841936588287353516e+01
1.521096563339233398e+01 4.520463943481445312e+01
1.526096558570861816e+01 3.853154182434082031e+01
1.531096553802490234e+01 nan
1.536096549034118652e+01 3.948465983072916430e+01
1.541096568107604980e+01 nan
1.546096563339233398e+01 3.779458999633789062e+01
1.551096534729003906e+01 3.857231140136718750e+01
1.556096553802490234e+01 4.417252540588378906e+01
1.561096572875976562e+01 3.844439983367919922e+01
1.566096568107604980e+01 3.955650329589843750e+01
1.571096539497375488e+01 3.848850727081298828e+01
1.576096558570861816e+01 nan
1.581096577644348145e+01 3.761776288350423414e+01
1.586096549034118652e+01 nan
1.591096544265747070e+01 4.190778732299804688e+01
1.596096563339233398e+01 3.844404220581054688e+01
1.601096582412719727e+01 4.882049560546875000e+01
1.606096553802490234e+01 3.831398487091064453e+01
1.611096549034118652e+01 nan
1.616096568107604980e+01 4.386186599731445312e+01
1.621096563339233398e+01 4.344439506530761719e+01
1.626096558570861816e+01 4.852104187011718750e+01
1.631096553802490234e+01 4.342257976531982422e+01
1.636096549034118652e+01 nan
1.641096568107604980e+01 5.188202857971191406e+01
1.646096563339233398e+01 3.868305683135986328e+01
1.651096534729003906e+01 4.937934875488281250e+01
1.656096553802490234e+01 3.861057758331298828e+01
1.661096572875976562e+01 nan
1.666096568107604980e+01 5.417037010192871094e+01
1.671096539497375488e+01 3.875589370727539062e+01
1.676096558570861816e+01 5.878257751464843750e+01
1.681096577644348145e+01 4.332673549652099609e+01
1.686096549034118652e+01 4.650020599365234375e+01
1.691096544265747070e+01 3.944993019104003906e+01
1.696096563339233398e+01 nan
1.701096582412719727e+01 5.102825164794921875e+01
1.706096553802490234e+01 3.875792026519775391e+01
1.711096549034118652e+01 4.593539237976074219e+01
1.716096568107604980e+01 4.852449893951416016e+01
1.721096563339233398e+01 nan
1.726096558570861816e+01 6.063199043273925781e+01
1.731096553802490234e+01 4.990005493164062500e+01
1.736096549034118652e+01 6.411385536193847656e+01
1.741096568107604980e+01 4.876494407653808594e+01
1.746096563339233398e+01 5.306982994079589844e+01
1.751096534729003906e+01 4.758417606353759766e+01
1.756096553802490234e+01 5.115413665771484375e+01
1.761096572875976562e+01 nan
1.766096568107604980e+01 6.064995129903157789e+01
1.771096539497375488e+01 nan
1.776096558570861816e+01 4.391654332478841383e+01
1.781096577644348145e+01 nan
1.786096549034118652e+01 4.654049873352050781e+01
1.791096544265747070e+01 5.457377433776855469e+01
1.796096563339233398e+01 5.329334735870361328e+01
1.801096582412719727e+01 5.063295364379882812e+01
1.806096553802490234e+01 5.031335353851318359e+01
1.811096549034118652e+01 4.883074760437011719e+01
1.816096568107604980e+01 5.133295059204101562e+01
1.821096563339233398e+01 4.597210884094238281e+01
1.826096558570861816e+01 5.302286148071289062e+01
1.831096553802490234e+01 nan
1.836096549034118652e+01 nan
1.841096568107604980e+01 5.299592018127441406e+01
1.846096563339233398e+01 1.887753009796142578e+02
1.851096534729003906e+01 6.213128566741943359e+01
1.856096553802490234e+01 8.937680721282958984e+01
1.861096572875976562e+01 5.337691307067871094e+01
1.866096568107604980e+01 nan
1.871096539497375488e+01 nan
1.876096558570861816e+01 5.760192871093750000e+01
1.881096577644348145e+01 2.073676586151123047e+02
1.886096549034118652e+01 9.551739692687988281e+01
1.891096544265747070e+01 5.809974670410156250e+01
1.896096563339233398e+01 nan
1.901096582412719727e+01 4.703593254089355469e+01
1.906096553802490234e+01 2.080299854278564453e+02
1.911096549034118652e+01 4.925727844238281250e+01
1.916096568107604980e+01 nan
1.921096563339233398e+01 1.707078218460083008e+02
1.926096558570861816e+01 5.047643184661865234e+01
1.931096553802490234e+01 nan
1.936096549034118652e+01 4.751157760620117188e+01
1.941096568107604980e+01 1.475392580032348633e+02
1.946096563339233398e+01 6.362104415893554688e+01
1.951096534729003906e+01 1.457522710164388116e+02
1.956096553802490234e+01 nan
1.961096572875976562e+01 nan
1.966096568107604980e+01 1.722242832183837891e+02
1.971096539497375488e+01 1.464033603668212891e+02
1.976096558570861816e+01 5.982828140258789062e+01
1.981096577644348145e+01 nan
1.986096549034118652e+01 nan
1.991096544265747070e+01 nan
1.996096563339233398e+01 1.855796178181966241e+02
2.001096582412719727e+01 1.502321958541870117e+02
2.006096553802490234e+01 1.053869724273681641e+02
2.011096549034118652e+01 1.568350791931152344e+02
2.016096568107604980e+01 8.392709493637084961e+01
2.021096563339233398e+01 nan
2.026096558570861816e+01 4.319238662719726562e+01
2.031096553802490234e+01 6.027984619140625000e+01
2.036096549034118652e+01 nan
2.041096568107604980e+01 6.521876653035481297e+01
2.046096563339233398e+01 nan
2.051096534729003906e+01 5.695509910583496094e+01
2.056096553802490234e+01 6.527948379516601562e+01
2.061096572875976562e+01 6.371092796325683594e+01
2.066096568107604980e+01 5.984270572662353516e+01
2.071096539497375488e+01 nan
2.076096558570861816e+01 5.520534515380859375e+01
2.081096577644348145e+01 2.779579162597656250e+01
2.086096549034118652e+01 nan
2.091096544265747070e+01 nan
2.096096563339233398e+01 1.066766977310180664e+02
2.101096582412719727e+01 1.323177019755045478e+02
2.106096553802490234e+01 4.751340548197428149e+01
2.111096549034118652e+01 nan
2.116096568107604980e+01 4.412305355072021484e+01
2.121096563339233398e+01 8.705615997314453125e+01
2.126096558570861816e+01 nan
2.131096553802490234e+01 4.755727450052896899e+01
2.136096549034118652e+01 nan
2.141096568107604980e+01 4.829247792561849195e+01
2.146096563339233398e+01 nan
2.151096534729003906e+01 4.305823644002278883e+01
2.156096553802490234e+01 nan
2.161096572875976562e+01 3.379988670349121094e+01
2.166096568107604980e+01 3.842747211456298828e+01
2.171096539497375488e+01 3.325986862182617188e+01
2.176096558570861816e+01 3.530216217041015625e+01
2.181096577644348145e+01 nan
2.186096549034118652e+01 2.846590677897135535e+01
2.191096544265747070e+01 nan
2.196096563339233398e+01 3.056192398071289062e+01
2.201096582412719727e+01 9.416294097900390625e+01
2.206096553802490234e+01 3.202152252197265625e+01
2.211096549034118652e+01 3.828370571136474609e+01
2.216096568107604980e+01 nan
2.221096563339233398e+01 nan
2.226096558570861816e+01 9.432927767435710109e+01
2.231096553802490234e+01 3.847416241963704664e+01
2.236096549034118652e+01 nan
2.241096568107604980e+01 3.739929199218750000e+01
2.246096563339233398e+01 3.391265869140625000e+01
2.251096534729003906e+01 3.709673881530761719e+01
2.256096553802490234e+01 2.975928783416748047e+01
2.261096572875976562e+01 nan
2.266096568107604980e+01 3.805780410766601562e+01
2.271096539497375488e+01 3.332281112670898438e+01
2.276096558570861816e+01 2.806186676025390625e+01
2.281096577644348145e+01 3.877818584442138672e+01
2.286096549034118652e+01 2.572321891784667969e+01
2.291096544265747070e+01 2.594125270843505859e+01
2.296096563339233398e+01 nan
2.301096582412719727e+01 3.279320398966471117e+01
2.306096553802490234e+01 nan
2.311096549034118652e+01 3.050923347473144531e+01
2.316096568107604980e+01 5.337321758270263672e+01
2.321096563339233398e+01 2.922391891479492188e+01
2.326096558570861816e+01 3.275382518768310547e+01
2.331096553802490234e+01 2.270889282226562500e+01
2.336096549034118652e+01 2.988612651824951172e+01
2.341096568107604980e+01 nan
2.346096563339233398e+01 4.097318649291992188e+01
2.351096534729003906e+01 nan
2.356096553802490234e+01 3.104893366495768348e+01
2.361096572875976562e+01 nan
2.366096568107604980e+01 4.352426528930664062e+01
2.371096539497375488e+01 3.875732421875000000e+01
2.376096558570861816e+01 2.798414230346679688e+01
2.381096577644348145e+01 3.848552703857421875e+01
2.386096549034118652e+01 3.428268432617187500e+01
2.391096544265747070e+01 3.376972675323486328e+01
2.396096563339233398e+01 nan
2.401096582412719727e+01 2.941298484802246094e+01
2.406096553802490234e+01 4.392755031585693359e+01
2.411096549034118652e+01 3.123879432678222656e+01
2.416096568107604980e+01 3.882563114166259766e+01
2.421096563339233398e+01 1.940083503723144531e+01
2.426096558570861816e+01 3.585398197174072266e+01
2.431096553802490234e+01 2.168655395507812500e+01
2.436096549034118652e+01 4.284906387329101562e+01
2.441096568107604980e+01 3.466439247131347656e+01
2.446096563339233398e+01 4.167711734771728516e+01
2.451096534729003906e+01 nan
2.456096553802490234e+01 3.507844607035318774e+01
2.461096572875976562e+01 nan
2.466096568107604980e+01 3.492665290832519531e+01
2.471096539497375488e+01 4.493045806884765625e+01
2.476096558570861816e+01 nan
2.481096577644348145e+01 3.164339065551757812e+01
2.486096549034118652e+01 nan
2.491096544265747070e+01 2.945399284362792969e+01
2.496096563339233398e+01 4.369390010833740234e+01
2.501096582412719727e+01 2.275037765502929688e+01
2.506096553802490234e+01 3.578531742095947266e+01
2.511096549034118652e+01 2.341151237487792969e+01
2.516096568107604980e+01 4.722011089324951172e+01
2.521096563339233398e+01 nan
2.526096558570861816e+01 3.324119249979654711e+01
2.531096553802490234e+01 nan
2.536096549034118652e+01 3.162431716918945312e+01
2.541096568107604980e+01 3.847908973693847656e+01
2.546096563339233398e+01 2.740252017974853516e+01
2.551096534729003906e+01 4.036545753479003906e+01
2.556096553802490234e+01 nan
2.561096572875976562e+01 4.464928309122721117e+01
2.566096568107604980e+01 nan
2.571096539497375488e+01 3.884156545003255445e+01
2.576096558570861816e+01 nan
2.581096577644348145e+01 2.909946441650390625e+01
2.586096549034118652e+01 6.799376010894775391e+01
2.591096544265747070e+01 3.369593620300292969e+01
2.596096563339233398e+01 4.488706588745117188e+01
2.601096582412719727e+01 nan
2.606096553802490234e+01 3.250304857889810961e+01
2.611096549034118652e+01 nan
2.616096568107604980e+01 nan
2.621096563339233398e+01 3.293085098266601562e+01
2.626096558570861816e+01 nan
2.631096553802490234e+01 3.203129768371582031e+01
2.636096549034118652e+01 9.557831287384033203e+01
2.641096568107604980e+01 4.403042793273925781e+01
2.646096563339233398e+01 4.603886604309082031e+01
2.651096534729003906e+01 7.306051254272460938e+01
2.656096553802490234e+01 4.694819450378417969e+01
2.661096572875976562e+01 8.178901672363281250e+01
2.666096568107604980e+01 3.930127620697021484e+01
2.671096539497375488e+01 5.791640281677246094e+01
2.676096558570861816e+01 3.981673717498779297e+01
2.681096577644348145e+01 nan
2.686096549034118652e+01 1.020977497100830078e+02
2.691096544265747070e+01 4.438789685567220289e+01
2.696096563339233398e+01 nan
2.701096582412719727e+01 3.239750862121582031e+01
2.706096553802490234e+01 nan
2.711096549034118652e+01 3.581333160400390625e+01
2.716096568107604980e+01 4.364299774169921875e+01
2.721096563339233398e+01 1.643300056457519531e+01
2.726096558570861816e+01 4.080843925476074219e+01
2.731096553802490234e+01 3.284049034118652344e+01
2.736096549034118652e+01 3.876626491546630859e+01
2.741096568107604980e+01 nan
2.746096563339233398e+01 3.206745783487955492e+01
2.751096534729003906e+01 nan
2.756096553802490234e+01 3.504490852355957031e+01
2.761096572875976562e+01 4.372251033782958984e+01
2.766096568107604980e+01 3.263950347900390625e+01
2.771096539497375488e+01 3.840494155883789062e+01
2.776096558570861816e+01 2.791261672973632812e+01
2.781096577644348145e+01 3.393650054931640625e+01
2.786096549034118652e+01 2.075767517089843750e+01
2.791096544265747070e+01 3.571379184722900391e+01
2.796096563339233398e+01 nan
2.801096582412719727e+01 3.701162338256835938e+01
2.806096553802490234e+01 4.366958141326904297e+01
2.811096549034118652e+01 3.407359123229980469e+01
2.816096568107604980e+01 3.918111324310302734e+01
2.821096563339233398e+01 3.009462356567382812e+01
2.826096558570861816e+01 3.894197940826416016e+01
2.831096553802490234e+01 3.168702125549316406e+01
2.836096549034118652e+01 3.419077396392822266e+01
2.841096568107604980e+01 2.988982200622558594e+01
2.846096563339233398e+01 2.660131454467773438e+01
2.851096534729003906e+01 nan
2.856096553802490234e+01 4.164886474609375000e+01
2.861096572875976562e+01 nan
2.866096568107604980e+01 2.752518653869628906e+01
2.871096539497375488e+01 nan
2.876096558570861816e+01 3.085136413574218750e+01
2.881096577644348145e+01 4.031562805175781250e+01
2.886096549034118652e+01 nan
2.891096544265747070e+01 3.776955604553222656e+01
2.896096563339233398e+01 4.365277290344238281e+01
2.901096582412719727e+01 2.990818023681640625e+01
2.906096553802490234e+01 3.381228446960449219e+01
2.911096549034118652e+01 2.775430679321289062e+01
2.916096568107604980e+01 3.834223747253417969e+01
2.921096563339233398e+01 1.606726646423339844e+01
2.926096558570861816e+01 4.160273075103759766e+01
2.931096553802490234e+01 2.250719070434570312e+01
2.936096549034118652e+01 3.598690032958984375e+01
2.941096568107604980e+01 nan
2.946096563339233398e+01 3.167025248209635535e+01
2.951096534729003906e+01 nan
2.956096553802490234e+01 5.664086341857910156e+01
2.961096572875976562e+01 5.310690402984619141e+01
2.966096568107604980e+01 nan
2.971096539497375488e+01 3.753519058227539062e+01
2.976096558570861816e+01 nan
2.981096577644348145e+01 3.787207603454589844e+01
2.986096549034118652e+01 nan
2.991096544265747070e+01 2.592992782592773438e+01
2.996096563339233398e+01 5.400383472442626953e+01
3.001096582412719727e+01 3.666400909423828125e+01
3.006096553802490234e+01 4.401779174804687500e+01
3.011096549034118652e+01 2.961134910583496094e+01
3.016096568107604980e+01 3.099548816680908203e+01
3.021096563339233398e+01 3.303527832031250000e+01
3.026096558570861816e+01 4.394960403442382812e+01
3.031096553802490234e+01 nan
3.036096549034118652e+01 3.335916996002197266e+01
3.041096568107604980e+01 2.846074104309082031e+01
3.046096563339233398e+01 2.356886863708496094e+01
3.051096534729003906e+01 4.330682754516601562e+01
3.056096553802490234e+01 2.556395530700683594e+01
3.061096572875976562e+01 3.491508960723876953e+01
3.066096568107604980e+01 3.274083137512207031e+01
3.071096539497375488e+01 4.880440235137939453e+01
3.076096558570861816e+01 nan
3.081096577644348145e+01 3.550958633422851562e+01
3.086096549034118652e+01 nan
3.091096544265747070e+01 2.657413482666015625e+01
3.096096563339233398e+01 4.581332206726074219e+01
3.101096582412719727e+01 2.938258647918701172e+01
3.106096553802490234e+01 4.270410537719726562e+01
3.111096549034118652e+01 2.698230743408203125e+01
3.116096568107604980e+01 3.970575332641601562e+01
3.121096563339233398e+01 2.476302782694498816e+01
3.126096558570861816e+01 nan
3.131096553802490234e+01 2.108240127563476562e+01
3.136096549034118652e+01 4.376745223999023438e+01
3.141096568107604980e+01 6.392288208007812500e+01
3.146096563339233398e+01 4.582321643829345703e+01
3.151096534729003906e+01 1.989436149597167969e+01
3.156096553802490234e+01 2.935945987701416016e+01
3.161096572875976562e+01 nan
3.166096568107604980e+01 3.450918197631835938e+01
3.171096539497375488e+01 6.165671348571777344e+01
3.176096558570861816e+01 2.169632911682128906e+01
3.181096577644348145e+01 4.386126995086669922e+01
3.186096549034118652e+01 2.972984313964843750e+01
3.191096544265747070e+01 3.557252883911132812e+01
3.196096563339233398e+01 nan
3.201096582412719727e+01 3.861165046691894531e+01
3.206096553802490234e+01 nan
3.211096549034118652e+01 3.028655052185058594e+01
3.216096568107604980e+01 4.395270347595214844e+01
3.221096563339233398e+01 2.591359615325927734e+01
3.226096558570861816e+01 4.119801521301269531e+01
3.231096553802490234e+01 2.292001247406005859e+01
3.236096549034118652e+01 3.773331642150878906e+01
3.241096568107604980e+01 2.447056770324707031e+01
3.246096563339233398e+01 4.019200801849365234e+01
3.251096534729003906e+01 2.689266204833984375e+01
3.256096553802490234e+01 4.196321964263916016e+01
3.261096572875976562e+01 2.420377731323242188e+01
3.266096568107604980e+01 3.915750980377197266e+01
3.271096539497375488e+01 1.855373382568359375e+01
3.276096558570861816e+01 3.651070594787597656e+01
3.281096577644348145e+01 1.689767837524414062e+01
3.286096549034118652e+01 3.874790668487548828e+01
3.291096544265747070e+01 nan
3.296096563339233398e+01 3.219278653462728101e+01
3.301096582412719727e+01 nan
3.306096553802490234e+01 3.482007980346679688e+01
3.311096549034118652e+01 nan
3.316096568107604980e+01 2.470219135284423828e+01
3.321096563339233398e+01 4.228615760803222656e+01
3.326096558570861816e+01 2.814841270446777344e+01
3.331096553802490234e+01 4.399752616882324219e+01
3.336096549034118652e+01 2.449214458465576172e+01
3.341096568107604980e+01 3.131628036499023438e+01
3.346096563339233398e+01 1.745486259460449219e+01
3.351096534729003906e+01 3.380966186523437500e+01
3.356096553802490234e+01 nan
3.361096572875976562e+01 3.277778625488281250e+01
3.366096568107604980e+01 2.073740959167480469e+01
3.371096539497375488e+01 3.480648994445800781e+01
3.376096558570861816e+01 nan
3.381096577644348145e+01 2.885150909423828125e+01
3.386096549034118652e+01 6.647443771362304688e+01
3.391096544265747070e+01 3.326535224914550781e+01
3.396096563339233398e+01 2.135813236236572266e+01
3.401096582412719727e+01 nan
3.406096553802490234e+01 3.590401013692220289e+01
3.411096549034118652e+01 nan
3.416096568107604980e+01 2.266192436218261719e+01
3.421096563339233398e+01 3.830599784851074219e+01
3.426096558570861816e+01 2.435255050659179688e+01
3.431096553802490234e+01 3.508079051971435547e+01
3.436096549034118652e+01 2.048039436340332031e+01
3.441096568107604980e+01 2.751600742340087891e+01
3.446096563339233398e+01 nan
3.451096534729003906e+01 3.345553080240885180e+01
3.456096553802490234e+01 nan
3.461096572875976562e+01 2.825872103373209754e+01
3.466096568107604980e+01 nan
3.471096539497375488e+01 2.524121602376301965e+01
3.476096558570861816e+01 nan
3.481096577644348145e+01 2.065277099609375000e+01
3.486096549034118652e+01 3.378438949584960938e+01
3.491096544265747070e+01 2.365016937255859375e+01
3.496096563339233398e+01 4.409837722778320312e+01
3.501096582412719727e+01 2.119302749633789062e+01
3.506096553802490234e+01 3.655958175659179688e+01
3.511096549034118652e+01 nan
3.516096568107604980e+01 3.485266367594400805e+01
3.521096563339233398e+01 nan
3.526096558570861816e+01 2.491092681884765625e+01
3.531096553802490234e+01 3.515195846557617188e+01
3.536096549034118652e+01 2.097129821777343750e+01
3.541096568107604980e+01 3.830862045288085938e+01
3.546096563339233398e+01 nan
3.551096534729003906e+01 2.752463022867838660e+01
3.556096553802490234e+01 nan
3.561096572875976562e+01 3.177515665690104285e+01
3.566096568107604980e+01 nan
3.571096539497375488e+01 2.976687749226887902e+01
3.576096558570861816e+01 nan
3.581096577644348145e+01 1.929426193237304688e+01
3.586096549034118652e+01 4.586923122406005859e+01
3.591096544265747070e+01 2.746748924255371094e+01
3.596096563339233398e+01 3.363454341888427734e+01
3.601096582412719727e+01 3.410959243774414062e+01
3.606096553802490234e+01 3.928697109222412109e+01
3.611096549034118652e+01 nan
3.616096568107604980e+01 2.939756711324055871e+01
3.621096563339233398e+01 nan
3.626096558570861816e+01 3.038001060485839844e+01
3.631096553802490234e+01 4.847908020019531250e+01
3.636096549034118652e+01 3.501081466674804688e+01
3.641096568107604980e+01 4.027926921844482422e+01
3.646096563339233398e+01 3.402781486511230469e+01
3.651096534729003906e+01 1.950585842132568359e+01
3.656096553802490234e+01 nan
3.661096572875976562e+01 3.095658620198567590e+01
3.666096568107604980e+01 nan
3.671096539497375488e+01 4.443407058715820312e+01
3.676096558570861816e+01 3.281164169311523438e+01
3.681096577644348145e+01 3.256487846374511719e+01
3.686096549034118652e+01 3.847229480743408203e+01
3.691096544265747070e+01 nan
3.696096563339233398e+01 3.078953425089518348e+01
3.701096582412719727e+01 nan
3.706096553802490234e+01 3.624542554219564039e+01
3.711096549034118652e+01 nan
3.716096568107604980e+01 3.297758102416992188e+01
3.721096563339233398e+01 4.362630844116210938e+01
3.726096558570861816e+01 3.055644035339355469e+01
3.731096553802490234e+01 2.766907215118408203e+01
3.736096549034118652e+01 nan
3.741096568107604980e+01 3.969923655192057055e+01
3.746096563339233398e+01 nan
3.751096534729003906e+01 3.581070899963378906e+01
3.756096553802490234e+01 nan
3.761096572875976562e+01 3.127932548522949219e+01
3.766096568107604980e+01 3.879988193511962891e+01
3.771096539497375488e+01 3.056049346923828125e+01
3.776096558570861816e+01 3.798806667327880859e+01
3.781096577644348145e+01 nan
3.786096549034118652e+01 3.917813301086425781e+01
3.791096544265747070e+01 nan
3.796096563339233398e+01 3.706399599711100024e+01
3.801096582412719727e+01 nan
3.806096553802490234e+01 3.247443834940592211e+01
3.811096549034118652e+01 nan
3.816096568107604980e+01 3.453493118286132812e+01
3.821096563339233398e+01 3.987324237823486328e+01
3.826096558570861816e+01 3.351020812988281250e+01
3.831096553802490234e+01 3.883135318756103516e+01
3.836096549034118652e+01 nan
3.841096568107604980e+01 3.256607055664062500e+01
3.846096563339233398e+01 nan
3.851096534729003906e+01 nan
3.856096553802490234e+01 3.841908772786458570e+01
3.861096572875976562e+01 nan
3.866096568107604980e+01 4.235347112019857008e+01
3.871096539497375488e+01 nan
3.876096558570861816e+01 4.456210136413574219e+01
3.881096577644348145e+01 3.879475593566894531e+01
3.886096549034118652e+01 3.946375846862792969e+01
3.891096544265747070e+01 2.871024608612060547e+01
3.896096563339233398e+01 nan
3.901096582412719727e+01 4.474520683288574219e+01
3.906096553802490234e+01 3.970503807067871094e+01
3.911096549034118652e+01 4.108452796936035156e+01
3.916096568107604980e+01 3.633260726928710938e+01
3.921096563339233398e+01 3.763008117675781250e+01
3.926096558570861816e+01 3.928291797637939453e+01
3.931096553802490234e+01 4.208230972290039062e+01
3.936096549034118652e+01 3.909754753112792969e+01
3.941096568107604980e+01 nan
3.946096563339233398e+01 3.882710138956705492e+01
3.951096534729003906e+01 nan
3.956096553802490234e+01 4.503631591796875000e+01
3.961096572875976562e+01 3.093039989471435547e+01
3.966096568107604980e+01 4.279136657714843750e+01
3.971096539497375488e+01 3.621053695678710938e+01
3.976096558570861816e+01 4.122591018676757812e+01
3.981096577644348145e+01 3.338932991027832031e+01
3.986096549034118652e+01 3.891587257385253906e+01
3.991096544265747070e+01 nan
3.996096563339233398e+01 3.865754604339599609e+01
4.001096582412719727e+01 4.405736923217773438e+01
4.006096553802490234e+01 3.635942935943603516e+01
4.011096549034118652e+01 3.882694244384765625e+01
4.016096568107604980e+01 nan
4.021096563339233398e+01 3.318246205647786695e+01
4.026096558570861816e+01 nan
4.031096553802490234e+01 4.370967547098795336e+01
4.036096549034118652e+01 nan
4.041096568107604980e+01 3.269553184509277344e+01
4.046096563339233398e+01 3.854703903198242188e+01
4.051096534729003906e+01 4.008293151855468750e+01
4.056096553802490234e+01 nan
4.061096572875976562e+01 nan
4.066096568107604980e+01 3.249311447143554688e+01
4.071096539497375488e+01 1.193023920059204102e+02
4.076096558570861816e+01 3.258907794952392578e+01
4.081096577644348145e+01 4.076218605041503906e+01
4.086096549034118652e+01 4.041409492492675781e+01
4.091096544265747070e+01 nan
4.096096563339233398e+01 nan
4.101096582412719727e+01 7.114394505818684422e+01
4.106096553802490234e+01 9.321665763854980469e+01
4.111096549034118652e+01 3.342596689860025805e+01
4.116096568107604980e+01 nan
4.121096563339233398e+01 3.311157226562500000e+01
4.126096558570861816e+01 nan
4.131096553802490234e+01 2.972221374511718750e+01
4.136096549034118652e+01 2.853941917419433594e+01
4.141096568107604980e+01 2.701926231384277344e+01
4.146096563339233398e+01 nan
4.151096534729003906e+01 3.132390975952148438e+01
4.156096553802490234e+01 3.426718711853027344e+01
4.161096572875976562e+01 2.677321434020996094e+01
4.166096568107604980e+01 3.879261016845703125e+01
4.171096539497375488e+01 3.269410133361816406e+01
4.176096558570861816e+01 3.918540477752685547e+01
4.181096577644348145e+01 nan
4.186096549034118652e+01 2.876941363016764441e+01
4.191096544265747070e+01 nan
4.196096563339233398e+01 3.233814239501953125e+01
4.201096582412719727e+01 nan
4.206096553802490234e+01 3.485846519470214844e+01
4.211096549034118652e+01 2.765738964080810547e+01
4.216096568107604980e+01 nan
4.221096563339233398e+01 3.363807996114095289e+01
4.226096558570861816e+01 nan
4.231096553802490234e+01 3.397154808044433594e+01
4.236096549034118652e+01 3.266096115112304688e+01
4.241096568107604980e+01 3.258824348449707031e+01
4.246096563339233398e+01 3.016281127929687500e+01
4.251096534729003906e+01 3.102016448974609375e+01
4.256096553802490234e+01 3.071486949920654297e+01
4.261096572875976562e+01 2.805399894714355469e+01
4.266096568107604980e+01 3.326594829559326172e+01
4.271096539497375488e+01 2.705216407775878906e+01
4.276096558570861816e+01 3.024399280548095703e+01
4.281096577644348145e+01 nan
4.286096549034118652e+01 2.901641527811686316e+01
4.291096544265747070e+01 nan
4.296096563339233398e+01 2.898446718851725379e+01
4.301096582412719727e+01 nan
4.306096553802490234e+01 2.850961685180664062e+01
4.311096549034118652e+01 3.449988365173339844e+01
4.316096568107604980e+01 nan
4.321096563339233398e+01 3.282340367635091383e+01
4.326096558570861816e+01 nan
4.331096553802490234e+01 2.972865104675292969e+01
4.336096549034118652e+01 nan
4.341096568107604980e+01 2.762770652770996094e+01
4.346096563339233398e+01 nan
4.351096534729003906e+01 3.398036956787109375e+01
4.356096553802490234e+01 nan
4.361096572875976562e+01 3.188061714172363281e+01
4.366096568107604980e+01 2.974987030029296875e+01
4.371096539497375488e+01 3.031253814697265625e+01
4.376096558570861816e+01 2.769243717193603516e+01
4.381096577644348145e+01 nan
4.386096549034118652e+01 3.337144851684570312e+01
4.391096544265747070e+01 nan
4.396096563339233398e+01 3.290224075317382812e+01
4.401096582412719727e+01 3.118681907653808594e+01
4.406096553802490234e+01 3.128385543823242188e+01
4.411096549034118652e+01 3.082966804504394531e+01
4.416096568107604980e+01 2.956914901733398438e+01
4.421096563339233398e+01 3.098022937774658203e+01
4.426096558570861816e+01 nan
4.431096553802490234e+01 3.255303700764974195e+01
4.436096549034118652e+01 nan
4.441096568107604980e+01 2.900020281473795691e+01
4.446096563339233398e+01 nan
4.451096534729003906e+01 3.048348426818847656e+01
4.456096553802490234e+01 3.312742710113525391e+01
4.461096572875976562e+01 2.591800689697265625e+01
4.466096568107604980e+01 3.010332584381103516e+01
4.471096539497375488e+01 3.313779830932617188e+01
4.476096558570861816e+01 2.864742279052734375e+01
4.481096577644348145e+01 nan
4.486096549034118652e+01 2.936283747355143348e+01
4.491096544265747070e+01 nan
4.496096563339233398e+01 2.686317761739094934e+01
4.501096582412719727e+01 nan
4.506096553802490234e+01 2.531957626342773438e+01
4.511096549034118652e+01 3.387784957885742188e+01
4.516096568107604980e+01 3.417038917541503906e+01
4.521096563339233398e+01 3.060615062713623047e+01
4.526096558570861816e+01 2.820706367492675781e+01
4.531096553802490234e+01 2.695691585540771484e+01
4.536096549034118652e+01 nan
4.541096568107604980e+01 3.292902310689290601e+01
4.546096563339233398e+01 nan
4.551096534729003906e+01 3.253364562988281250e+01
4.556096553802490234e+01 nan
4.561096572875976562e+01 3.099322319030761719e+01
4.566096568107604980e+01 nan
4.571096539497375488e+01 2.082904179890950402e+01
4.576096558570861816e+01 nan
4.581096577644348145e+01 2.820611000061035156e+01
4.586096549034118652e+01 3.346145153045654297e+01
4.591096544265747070e+01 2.631497383117675781e+01
4.596096563339233398e+01 3.186058998107910156e+01
4.601096582412719727e+01 nan
4.606096553802490234e+01 4.272683461507161695e+01
4.611096549034118652e+01 nan
4.616096568107604980e+01 2.786080042521158973e+01
4.621096563339233398e+01 nan
4.626096558570861816e+01 2.912441889444987098e+01
4.631096553802490234e+01 nan
4.636096549034118652e+01 3.182053565979003906e+01
4.641096568107604980e+01 6.621408462524414062e+01
4.646096563339233398e+01 2.888115247090657434e+01
4.651096534729003906e+01 nan
4.656096553802490234e+01 2.762651443481445312e+01
4.661096572875976562e+01 2.947616577148437500e+01
4.666096568107604980e+01 nan
4.671096539497375488e+01 3.281283378601074219e+01
4.676096558570861816e+01 nan
4.681096577644348145e+01 2.473878860473632812e+01
4.686096549034118652e+01 nan
4.691096544265747070e+01 2.793025970458984375e+01
4.696096563339233398e+01 3.472936153411865234e+01
4.701096582412719727e+01 nan
4.706096553802490234e+01 3.448017438252767164e+01
4.711096549034118652e+01 nan
4.716096568107604980e+01 2.605891227722167969e+01
4.721096563339233398e+01 nan
4.726096558570861816e+01 2.785706520080566406e+01
4.731096553802490234e+01 3.425323963165283203e+01
4.736096549034118652e+01 nan
4.741096568107604980e+01 3.574434916178385180e+01
4.746096563339233398e+01 nan
4.751096534729003906e+01 2.933255831400553504e+01
4.756096553802490234e+01 nan
4.761096572875976562e+01 2.727476755777994910e+01
4.766096568107604980e+01 nan
4.771096539497375488e+01 2.374124526977539062e+01
4.776096558570861816e+01 3.662049770355224609e+01
4.781096577644348145e+01 2.323532104492187500e+01
4.786096549034118652e+01 2.978253364562988281e+01
4.791096544265747070e+01 nan
4.796096563339233398e+01 2.930680910746256629e+01
4.801096582412719727e+01 nan
4.806096553802490234e+01 2.505771319071451941e+01
4.811096549034118652e+01 nan
4.816096568107604980e+01 1.753497123718261719e+01
4.821096563339233398e+01 3.103029727935791016e+01
4.826096558570861816e+01 nan
4.831096553802490234e+01 2.834717432657877723e+01
4.836096549034118652e+01 nan
4.841096568107604980e+01 2.280092239379882812e+01
4.846096563339233398e+01 nan
4.851096534729003906e+01 2.407193183898925781e+01
4.856096553802490234e+01 3.374171257019042969e+01
4.861096572875976562e+01 2.253890037536621094e+01
4.866096568107604980e+01 3.131556510925292969e+01
4.871096539497375488e+01 1.955366134643554688e+01
4.876096558570861816e+01 2.901506423950195312e+01
4.881096577644348145e+01 nan
4.886096549034118652e+01 2.742385864257812500e+01
4.891096544265747070e+01 3.215444087982177734e+01
4.896096563339233398e+01 nan
4.901096582412719727e+01 2.830386161804199219e+01
4.906096553802490234e+01 nan
4.911096549034118652e+01 2.923631668090820312e+01
4.916096568107604980e+01 nan
4.921096563339233398e+01 2.357888221740722656e+01
4.926096558570861816e+01 3.091824054718017578e+01
4.931096553802490234e+01 3.080081939697265625e+01
4.936096549034118652e+01 2.955639362335205078e+01
4.941096568107604980e+01 1.631975173950195312e+01
4.946096563339233398e+01 2.918028831481933594e+01
4.951096534729003906e+01 nan
4.956096553802490234e+01 2.589861551920573035e+01
4.961096572875976562e+01 nan
4.966096568107604980e+01 1.762676239013671875e+01
4.971096539497375488e+01 2.922081947326660156e+01
4.976096558570861816e+01 nan
4.981096577644348145e+01 3.466761112213134766e+01
4.986096549034118652e+01 nan
4.991096544265747070e+01 6.438153982162475586e+01
4.996096563339233398e+01 nan
5.001096582412719727e+01 1.723194122314453125e+01
5.006096553802490234e+01 2.942526340484619141e+01
5.011096549034118652e+01 nan
5.016096568107604980e+01 3.191026051839192590e+01
5.021096563339233398e+01 nan
5.026096558570861816e+01 3.425264358520507812e+01
5.031096553802490234e+01 3.033065795898437500e+01
5.036096549034118652e+01 1.880240440368652344e+01
5.041096568107604980e+01 2.947866916656494141e+01
5.046096563339233398e+01 1.648354530334472656e+01
5.051096534729003906e+01 2.694189548492431641e+01
5.056096553802490234e+01 nan
5.061096572875976562e+01 2.598587671915690223e+01
5.066096568107604980e+01 nan
5.071096539497375488e+01 2.199212710062662879e+01
5.076096558570861816e+01 nan
5.081096577644348145e+01 1.589393615722656250e+01
5.086096549034118652e+01 2.948117256164550781e+01
5.091096544265747070e+01 2.575731277465820312e+01
5.096096563339233398e+01 3.079104423522949219e+01
5.101096582412719727e+01 nan
5.106096553802490234e+01 2.886192003885905066e+01
5.111096549034118652e+01 nan
5.116096568107604980e+01 2.701735496520996094e+01
5.121096563339233398e+01 nan
5.126096558570861816e+01 3.017385800679524621e+01
5.131096553802490234e+01 nan
5.136096549034118652e+01 2.607472737630208215e+01
5.141096568107604980e+01 nan
5.146096563339233398e+01 3.128409385681152344e+01
5.151096534729003906e+01 3.014218807220458984e+01
5.156096553802490234e+01 2.890300750732421875e+01
5.161096572875976562e+01 2.814280986785888672e+01
5.166096568107604980e+01 2.158546447753906250e+01
5.171096539497375488e+01 3.520941734313964844e+01
5.176096558570861816e+01 1.985263824462890625e+01
5.181096577644348145e+01 3.321945667266845703e+01
5.186096549034118652e+01 nan
5.191096544265747070e+01 3.343582153320312500e+01
5.196096563339233398e+01 nan
5.201096582412719727e+01 1.887106895446777344e+01
5.206096553802490234e+01 2.948129177093505859e+01
5.211096549034118652e+01 nan
5.216096568107604980e+01 3.172580401102701941e+01
5.221096563339233398e+01 1.526999473571777344e+01
5.226096558570861816e+01 3.134322166442871094e+01
5.231096553802490234e+01 nan
5.236096549034118652e+01 2.783449490865071496e+01
5.241096568107604980e+01 nan
5.246096563339233398e+01 2.540008227030436316e+01
5.251096534729003906e+01 nan
5.256096553802490234e+01 2.939947446187337121e+01
5.261096572875976562e+01 nan
5.266096568107604980e+01 3.293299674987792969e+01
5.271096539497375488e+01 3.145909309387207031e+01
5.276096558570861816e+01 3.095293045043945312e+01
5.281096577644348145e+01 2.987313270568847656e+01
5.286096549034118652e+01 2.874612808227539062e+01
5.291096544265747070e+01 2.688324451446533203e+01
5.296096563339233398e+01 nan
5.301096582412719727e+01 3.408765792846679688e+01
5.306096553802490234e+01 3.225421905517578125e+01
5.311096549034118652e+01 2.304744720458984375e+01
5.316096568107604980e+01 2.878212928771972656e+01
5.321096563339233398e+01 1.689600944519042969e+01
5.326096558570861816e+01 2.966189384460449219e+01
5.331096553802490234e+01 nan
5.336096549034118652e+01 nan
5.341096568107604980e+01 3.012132644653320312e+01
5.346096563339233398e+01 1.474268436431884766e+02
5.351096534729003906e+01 4.560867945353189867e+01
5.356096553802490234e+01 nan
5.361096572875976562e+01 2.879230181376139441e+01
5.366096568107604980e+01 nan
5.371096539497375488e+01 3.196763992309570312e+01
5.376096558570861816e+01 nan
5.381096577644348145e+01 2.140283584594726562e+01
5.386096549034118652e+01 3.329217433929443359e+01
5.391096544265747070e+01 1.885581016540527344e+01
5.396096563339233398e+01 nan
5.401096582412719727e+01 2.797484397888183594e+01
5.406096553802490234e+01 nan
5.411096549034118652e+01 2.455258369445800781e+01
5.416096568107604980e+01 nan
5.421096563339233398e+01 3.104054927825927734e+01
5.426096558570861816e+01 2.767443656921386719e+01
5.431096553802490234e+01 nan
5.436096549034118652e+01 2.500804265340169152e+01
5.441096568107604980e+01 nan
5.446096563339233398e+01 3.127968311309814453e+01
5.451096534729003906e+01 2.789258956909179688e+01
5.456096553802490234e+01 nan
5.461096572875976562e+01 2.874302864074707031e+01
5.466096568107604980e+01 nan
5.471096539497375488e+01 3.464996814727783203e+01
5.476096558570861816e+01 2.835416793823242188e+01
5.481096577644348145e+01 nan
5.486096549034118652e+01 2.979548772176106652e+01
5.491096544265747070e+01 nan
5.496096563339233398e+01 2.663509051005045691e+01
5.501096582412719727e+01 nan
5.506096553802490234e+01 3.213826815287271899e+01
5.511096549034118652e+01 nan
5.516096568107604980e+01 2.955540021260579309e+01
5.521096563339233398e+01 nan
5.526096558570861816e+01 nan
5.531096553802490234e+01 3.392640749613443774e+01
5.536096549034118652e+01 nan
5.541096568107604980e+01 2.994871139526367188e+01
5.546096563339233398e+01 nan
5.551096534729003906e+01 3.080320358276367188e+01
5.556096553802490234e+01 3.186082839965820312e+01
5.561096572875976562e+01 nan
5.566096568107604980e+01 2.954006195068359375e+01
5.571096539497375488e+01 nan
5.576096558570861816e+01 2.602469921112060547e+01
5.581096577644348145e+01 3.216528892517089844e+01
5.586096549034118652e+01 nan
5.591096544265747070e+01 3.024816513061523438e+01
5.596096563339233398e+01 nan
5.601096582412719727e+01 2.614271640777587891e+01
5.606096553802490234e+01 3.171944618225097656e+01
5.611096549034118652e+01 nan
5.616096568107604980e+01 2.964146931966145715e+01
5.621096563339233398e+01 nan
5.626096558570861816e+01 2.588665485382080078e+01
5.631096553802490234e+01 3.186869621276855469e+01
5.636096549034118652e+01 nan
5.641096568107604980e+01 3.095257282257080078e+01
5.646096563339233398e+01 4.601454734802246094e+01
5.651096534729003906e+01 2.587878704071044922e+01
5.656096553802490234e+01 3.159141540527343750e+01
5.661096572875976562e+01 nan
5.666096568107604980e+01 2.962501843770344934e+01
5.671096539497375488e+01 nan
5.676096558570861816e+01 2.589356899261474609e+01
5.681096577644348145e+01 3.268432617187500000e+01
5.686096549034118652e+01 nan
5.691096544265747070e+01 2.996031443277994910e+01
5.696096563339233398e+01 nan
5.701096582412719727e+01 nan
5.706096553802490234e+01 4.122591018676757812e+01
5.711096549034118652e+01 nan
5.716096568107604980e+01 3.361415863037109375e+01
5.721096563339233398e+01 1.325240135192871094e+02
5.726096558570861816e+01 2.980828285217285156e+01
5.731096553802490234e+01 nan
5.736096549034118652e+01 2.956902980804443359e+01
5.741096568107604980e+01 3.112387657165527344e+01
5.746096563339233398e+01 2.702987194061279297e+01
5.751096534729003906e+01 2.662777900695800781e+01
5.756096553802490234e+01 3.879392147064208984e+01
5.761096572875976562e+01 3.306818008422851562e+01
5.766096568107604980e+01 2.908647060394287109e+01
5.771096539497375488e+01 nan
5.776096558570861816e+01 2.846137682596842566e+01
5.781096577644348145e+01 nan
5.786096549034118652e+01 nan
5.791096544265747070e+01 4.132711887359619141e+01
5.796096563339233398e+01 nan
5.801096582412719727e+01 9.900291760762532078e+01
5.806096553802490234e+01 5.186927318572998047e+01
5.811096549034118652e+01 4.261291027069091797e+01
5.816096568107604980e+01 2.791690826416015625e+01
5.821096563339233398e+01 2.893269062042236328e+01
5.826096558570861816e+01 nan
5.831096553802490234e+01 3.686618804931640625e+01
5.836096549034118652e+01 nan
5.841096568107604980e+01 4.517662525177001953e+01
5.846096563339233398e+01 1.742968559265136719e+02
5.851096534729003906e+01 6.727230548858642578e+01
5.856096553802490234e+01 nan
5.861096572875976562e+01 4.134035110473632812e+01
5.866096568107604980e+01 4.406070709228515625e+01
5.871096539497375488e+01 3.834652900695800781e+01
5.876096558570861816e+01 3.945899009704589844e+01
5.881096577644348145e+01 3.990674018859863281e+01
5.886096549034118652e+01 3.887724876403808594e+01
5.891096544265747070e+01 nan
5.896096563339233398e+01 3.830734888712564867e+01
5.901096582412719727e+01 nan
5.906096553802490234e+01 4.232811927795410156e+01
5.911096549034118652e+01 3.900074958801269531e+01
5.916096568107604980e+01 3.912425041198730469e+01
5.921096563339233398e+01 3.952932357788085938e+01
5.926096558570861816e+01 3.682994842529296875e+01
5.931096553802490234e+01 3.895270824432373047e+01
5.936096549034118652e+01 nan
5.941096568107604980e+01 4.300141334533691406e+01
5.946096563339233398e+01 3.862392902374267578e+01
5.951096534729003906e+01 3.925681114196777344e+01
5.956096553802490234e+01 3.944146633148193359e+01
5.961096572875976562e+01 3.672504425048828125e+01
5.966096568107604980e+01 3.912866115570068359e+01
5.971096539497375488e+01 nan
5.976096558570861816e+01 4.015477498372396070e+01
5.981096577644348145e+01 nan
5.986096549034118652e+01 3.917622566223144531e+01
5.991096544265747070e+01 3.894948959350585938e+01
5.996096563339233398e+01 3.584146499633789062e+01
6.001096582412719727e+01 3.908622264862060547e+01
6.006096553802490234e+01 4.214024543762207031e+01
6.011096549034118652e+01 3.897500038146972656e+01
6.016096568107604980e+01 nan
6.021096563339233398e+01 3.783655166625976562e+01
6.026096558570861816e+01 3.902339935302734375e+01
6.031096553802490234e+01 nan
6.036096549034118652e+01 4.215423266092935961e+01
6.041096568107604980e+01 nan
6.046096563339233398e+01 3.884188334147135180e+01
6.051096534729003906e+01 nan
6.056096553802490234e+01 4.394531250000000000e+01
6.061096572875976562e+01 3.894162178039550781e+01
6.066096568107604980e+01 4.298114776611328125e+01
6.071096539497375488e+01 3.894174098968505859e+01
6.076096558570861816e+01 nan
6.081096577644348145e+01 4.991054534912109375e+01
6.086096549034118652e+01 3.931248188018798828e+01
6.091096544265747070e+01 5.508947372436523438e+01
6.096096563339233398e+01 3.891825675964355469e+01
6.101096582412719727e+01 nan
6.106096553802490234e+01 4.859614372253417969e+01
6.111096549034118652e+01 3.888928890228271484e+01
6.116096568107604980e+01 5.203843116760253906e+01
6.121096563339233398e+01 4.943323135375976562e+01
6.126096558570861816e+01 4.815173149108886719e+01
6.131096553802490234e+01 3.688490390777587891e+01
6.136096549034118652e+01 nan
6.141096568107604980e+01 4.711651802062988281e+01
6.146096563339233398e+01 4.862713813781738281e+01
6.151096534729003906e+01 5.194687843322753906e+01
6.156096553802490234e+01 3.888320922851562500e+01
6.161096572875976562e+01 nan
6.166096568107604980e+01 4.671359062194824219e+01
6.171096539497375488e+01 4.887950420379638672e+01
6.176096558570861816e+01 5.211186408996582031e+01
6.181096577644348145e+01 4.898297786712646484e+01
6.186096549034118652e+01 4.869747161865234375e+01
6.191096544265747070e+01 4.635107517242431641e+01
6.196096563339233398e+01 nan
6.201096582412719727e+01 5.349493026733398438e+01
6.206096553802490234e+01 4.886245727539062500e+01
6.211096549034118652e+01 nan
6.216096568107604980e+01 4.802417755126953125e+01
6.221096563339233398e+01 5.399525165557861328e+01
6.226096558570861816e+01 5.183553695678710938e+01
6.231096553802490234e+01 5.194222927093505859e+01
6.236096549034118652e+01 nan
6.241096568107604980e+01 4.606688022613525391e+01
6.246096563339233398e+01 nan
6.251096534729003906e+01 1.309949159622192383e+02
6.256096553802490234e+01 5.076801776885986328e+01
6.261096572875976562e+01 nan
6.266096568107604980e+01 5.475151538848876953e+01
6.271096539497375488e+01 nan
6.276096558570861816e+01 5.277359485626220703e+01
6.281096577644348145e+01 2.298440933227539062e+02
6.286096549034118652e+01 nan
6.291096544265747070e+01 5.197024345397949219e+01
6.296096563339233398e+01 2.381045818328857422e+02
6.301096582412719727e+01 9.885406494140625000e+01
6.306096553802490234e+01 nan
6.311096549034118652e+01 5.677294731140136719e+01
6.316096568107604980e+01 2.631216049194335938e+02
6.321096563339233398e+01 5.666029453277587891e+01
6.326096558570861816e+01 2.158875465393066406e+02
6.331096553802490234e+01 5.120778083801269531e+01
6.336096549034118652e+01 2.006096839904785156e+02
6.341096568107604980e+01 1.695339679718017578e+02
6.346096563339233398e+01 6.106638908386230469e+01
6.351096534729003906e+01 nan
6.356096553802490234e+01 2.159731388092041016e+02
6.361096572875976562e+01 nan
6.366096568107604980e+01 1.802341938018798828e+02
6.371096539497375488e+01 2.059864997863769531e+02
6.376096558570861816e+01 1.113034486770629883e+02
6.381096577644348145e+01 1.248781681060791016e+02
6.386096549034118652e+01 nan
6.391096544265747070e+01 5.759334564208984375e+01
6.396096563339233398e+01 2.246798276901245117e+02
6.401096582412719727e+01 6.466563542683918797e+01
6.406096553802490234e+01 nan
6.411096549034118652e+01 5.597186088562011719e+01
6.416096568107604980e+01 nan
6.421096563339233398e+01 6.759953498840332031e+01
6.426096558570861816e+01 nan
6.431096553802490234e+01 1.649351119995117188e+02
6.436096549034118652e+01 9.824955463409423828e+01
6.441096568107604980e+01 nan
6.446096563339233398e+01 5.927038192749023438e+01
6.451096534729003906e+01 5.223274230957031250e+01
6.456096553802490234e+01 nan
6.461096572875976562e+01 3.672313690185546875e+01
6.466096568107604980e+01 nan
6.471096539497375488e+01 1.483929157257080078e+02
6.476096558570861816e+01 4.945802688598632812e+01
6.481096577644348145e+01 9.659981727600097656e+01
6.486096549034118652e+01 4.935669898986816406e+01
6.491096544265747070e+01 7.418286800384521484e+01
6.496096563339233398e+01 4.667878150939941406e+01
6.501096582412719727e+01 nan
6.506096553802490234e+01 nan
6.511096549034118652e+01 1.160799264907836914e+02
6.516096568107604980e+01 1.416255633036295478e+02
6.521096563339233398e+01 4.471182823181152344e+01
6.526096558570861816e+01 1.026098728179931641e+02
6.531096553802490234e+01 8.944813410441081203e+01
6.536096549034118652e+01 8.507704734802246094e+01
6.541096568107604980e+01 4.474854469299316406e+01
6.546096563339233398e+01 5.993795394897460938e+01
6.551096534729003906e+01 nan
6.556096553802490234e+01 nan
6.561096572875976562e+01 6.453108787536621094e+01
6.566096568107604980e+01 nan
6.571096539497375488e+01 2.076838016510009766e+02
6.576096558570861816e+01 4.755997657775878906e+01
6.581096577644348145e+01 nan
6.586096549034118652e+01 3.038787841796875000e+01
6.591096544265747070e+01 2.498889764149983819e+02
6.596096563339233398e+01 2.581262588500976562e+01
6.601096582412719727e+01 nan
6.606096553802490234e+01 3.487193584442138672e+02
6.611096549034118652e+01 6.380367279052734375e+01
6.616096568107604980e+01 2.565327882766723633e+02
6.621096563339233398e+01 1.932891607284545898e+02
6.626096558570861816e+01 2.214467525482177734e+02
6.631096553802490234e+01 9.402608871459960938e+01
6.636096549034118652e+01 nan
6.641096568107604980e+01 1.444767713546752930e+02
6.646096563339233398e+01 3.488302230834960938e+01
6.651096534729003906e+01 1.182975769042968750e+02
6.656096553802490234e+01 8.600974082946777344e+01
6.661096572875976562e+01 nan
6.666096568107604980e+01 nan
6.671096539497375488e+01 1.530690987904866631e+02
6.676096558570861816e+01 1.172198057174682617e+02
6.681096577644348145e+01 4.607343673706054688e+01
6.686096549034118652e+01 3.711342811584472656e+01
6.691096544265747070e+01 3.749823570251464844e+01
6.696096563339233398e+01 nan
6.701096582412719727e+01 4.684185981750488281e+01
6.706096553802490234e+01 nan
6.711096549034118652e+01 5.255651473999023438e+01
6.716096568107604980e+01 nan
6.721096563339233398e+01 8.867764472961425781e+01
6.726096558570861816e+01 3.498721122741699219e+01
6.731096553802490234e+01 3.954350948333740234e+01
6.736096549034118652e+01 2.643418312072753906e+01
6.741096568107604980e+01 3.819525241851806641e+01
6.746096563339233398e+01 3.784179687500000000e+01
6.751096534729003906e+01 4.382216930389404297e+01
6.756096553802490234e+01 2.956962585449218750e+01
6.761096572875976562e+01 3.904509544372558594e+01
6.766096568107604980e+01 nan
6.771096539497375488e+01 3.537599245707193774e+01
6.776096558570861816e+01 nan
6.781096577644348145e+01 3.264427185058593750e+01
6.786096549034118652e+01 3.857564926147460938e+01
6.791096544265747070e+01 2.807474136352539062e+01
6.796096563339233398e+01 3.394258022308349609e+01
6.801096582412719727e+01 nan
6.806096553802490234e+01 3.318142890930175781e+01
6.811096549034118652e+01 7.339191436767578125e+01
6.816096568107604980e+01 2.616167068481445312e+01
6.821096563339233398e+01 3.352665901184082031e+01
6.826096558570861816e+01 2.595663070678710938e+01
6.831096553802490234e+01 4.215228557586669922e+01
6.836096549034118652e+01 2.026557922363281250e+01
6.841096568107604980e+01 2.854025363922119141e+01
6.846096563339233398e+01 nan
6.851096534729003906e+01 2.849562962849934777e+01
6.856096553802490234e+01 nan
6.861096572875976562e+01 3.439617156982421875e+01
6.866096568107604980e+01 2.828609943389892578e+01
6.871096539497375488e+01 3.275012969970703125e+01
6.876096558570861816e+01 2.896380424499511719e+01
6.881096577644348145e+01 nan
6.886096549034118652e+01 4.094179471333821851e+01
6.891096544265747070e+01 nan
6.896096563339233398e+01 2.903588612874348840e+01
6.901096582412719727e+01 nan
6.906096553802490234e+01 3.365707397460937500e+01
6.911096549034118652e+01 2.867889404296875000e+01
6.916096568107604980e+01 nan
6.921096563339233398e+01 4.082608222961425781e+01
6.926096558570861816e+01 nan
6.931096553802490234e+01 3.382341066996256274e+01
6.936096549034118652e+01 nan
6.941096568107604980e+01 2.859306335449218750e+01
6.946096563339233398e+01 4.352748394012451172e+01
6.951096534729003906e+01 1.686620712280273438e+01
6.956096553802490234e+01 3.523886203765869141e+01
6.961096572875976562e+01 3.209304809570312500e+01
6.966096568107604980e+01 3.215706348419189453e+01
6.971096539497375488e+01 nan
6.976096558570861816e+01 3.145893414815266809e+01
6.981096577644348145e+01 nan
6.986096549034118652e+01 3.093457221984863281e+01
6.991096544265747070e+01 3.840959072113037109e+01
6.996096563339233398e+01 3.256082534790039062e+01
7.001096582412719727e+01 3.609108924865722656e+01
7.006096553802490234e+01 3.273797035217285156e+01
7.011096549034118652e+01 3.899085521697998047e+01
7.016096568107604980e+01 nan
7.021096563339233398e+01 4.254961013793945312e+01
7.026096558570861816e+01 3.883445262908935547e+01
7.031096553802490234e+01 2.989053726196289062e+01
7.036096549034118652e+01 4.391670227050781250e+01
7.041096568107604980e+01 2.733445167541503906e+01
7.046096563339233398e+01 4.179167747497558594e+01
7.051096534729003906e+01 nan
7.056096553802490234e+01 3.600847721099853516e+01
7.061096572875976562e+01 4.388761520385742188e+01
7.066096568107604980e+01 2.873659133911132812e+01
7.071096539497375488e+01 3.852391242980957031e+01
7.076096558570861816e+01 1.760125160217285156e+01
7.081096577644348145e+01 3.591680526733398438e+01
7.086096549034118652e+01 2.295994758605957031e+01
7.091096544265747070e+01 nan
7.096096563339233398e+01 3.604054450988769531e+01
7.101096582412719727e+01 3.647470474243164062e+01
7.106096553802490234e+01 3.941059112548828125e+01
7.111096549034118652e+01 nan
7.116096568107604980e+01 4.847256342569986742e+01
7.121096563339233398e+01 nan
7.126096558570861816e+01 nan
7.131096553802490234e+01 5.064455668131510180e+01
7.136096549034118652e+01 2.348923683166503906e+01
7.141096568107604980e+01 3.800308704376220703e+01
7.146096563339233398e+01 2.201080322265625000e+01
7.151096534729003906e+01 4.349029064178466797e+01
7.156096553802490234e+01 nan
7.161096572875976562e+01 3.115355968475341797e+01
7.166096568107604980e+01 3.885841369628906250e+01
7.171096539497375488e+01 3.372454643249511719e+01
7.176096558570861816e+01 4.063856601715087891e+01
7.181096577644348145e+01 1.673960685729980469e+01
7.186096549034118652e+01 4.241788387298583984e+01
7.191096544265747070e+01 3.218507766723632812e+01
7.196096563339233398e+01 3.861999511718750000e+01
7.201096582412719727e+01 2.027940750122070312e+01
7.206096553802490234e+01 3.135514259338378906e+01
7.211096549034118652e+01 nan
7.216096568107604980e+01 3.078381220499674598e+01
7.221096563339233398e+01 nan
7.226096558570861816e+01 2.903143564860026160e+01
7.231096553802490234e+01 nan
7.236096549034118652e+01 nan
7.241096568107604980e+01 4.500738779703775805e+01
7.246096563339233398e+01 nan
7.251096534729003906e+01 3.436501820882161695e+01
7.256096553802490234e+01 nan
7.261096572875976562e+01 3.555981318155924242e+01
7.266096568107604980e+01 nan
7.271096539497375488e+01 3.144907951354980469e+01
7.276096558570861816e+01 4.484653472900390625e+01
7.281096577644348145e+01 nan
7.286096549034118652e+01 3.794852892557779711e+01
7.291096544265747070e+01 nan
7.296096563339233398e+01 3.394937515258789062e+01
7.301096582412719727e+01 nan
7.306096553802490234e+01 3.142690658569335938e+01
7.311096549034118652e+01 nan
7.316096568107604980e+01 2.153182029724121094e+01
7.321096563339233398e+01 3.841304779052734375e+01
7.326096558570861816e+01 2.551174163818359375e+01
7.331096553802490234e+01 3.762650489807128906e+01
7.336096549034118652e+01 nan
7.341096568107604980e+01 3.024212519327799598e+01
7.346096563339233398e+01 nan
7.351096534729003906e+01 3.383684158325195312e+01
7.356096553802490234e+01 4.233646392822265625e+01
7.361096572875976562e+01 2.222800254821777344e+01
7.366096568107604980e+01 3.770756721496582031e+01
7.371096539497375488e+01 2.482056617736816406e+01
7.376096558570861816e+01 4.389142990112304688e+01
7.381096577644348145e+01 2.796578407287597656e+01
7.386096549034118652e+01 3.884053230285644531e+01
7.391096544265747070e+01 3.126597404479980469e+01
7.396096563339233398e+01 3.917920589447021484e+01
7.401096582412719727e+01 nan
7.406096553802490234e+01 3.548105557759603101e+01
7.411096549034118652e+01 nan
7.416096568107604980e+01 2.141237258911132812e+01
7.421096563339233398e+01 3.760826587677001953e+01
7.426096558570861816e+01 3.090929985046386719e+01
7.431096553802490234e+01 4.103946685791015625e+01
7.436096549034118652e+01 2.953767776489257812e+01
7.441096568107604980e+01 3.884446620941162109e+01
7.446096563339233398e+01 nan
7.451096534729003906e+01 3.265802065531412524e+01
7.456096553802490234e+01 nan
7.461096572875976562e+01 3.401025136311849195e+01
7.466096568107604980e+01 nan
7.471096539497375488e+01 2.466630935668945312e+01
7.476096558570861816e+01 3.052568435668945312e+01
7.481096577644348145e+01 nan
7.486096549034118652e+01 3.332273165384928149e+01
7.491096544265747070e+01 nan
7.496096563339233398e+01 3.127551078796386719e+01
7.501096582412719727e+01 4.250800609588623047e+01
7.506096553802490234e+01 2.262759208679199219e+01
7.511096549034118652e+01 3.961598873138427734e+01
7.516096568107604980e+01 nan
7.521096563339233398e+01 3.588271141052246094e+01
7.526096558570861816e+01 nan
7.531096553802490234e+01 3.014421463012695312e+01
7.536096549034118652e+01 4.416978359222412109e+01
7.541096568107604980e+01 2.250361442565917969e+01
7.546096563339233398e+01 3.846287727355957031e+01
7.551096534729003906e+01 2.515912055969238281e+01
7.556096553802490234e+01 4.400134086608886719e+01
7.561096572875976562e+01 2.298712730407714844e+01
7.566096568107604980e+01 4.099071025848388672e+01
7.571096539497375488e+01 3.137040138244628906e+01
7.576096558570861816e+01 5.368649959564208984e+01
7.581096577644348145e+01 2.759027481079101562e+01
7.586096549034118652e+01 4.374718666076660156e+01
7.591096544265747070e+01 3.014373779296875000e+01
7.596096563339233398e+01 3.895413875579833984e+01
7.601096582412719727e+01 1.871013641357421875e+01
7.606096553802490234e+01 3.151166439056396484e+01
7.611096549034118652e+01 2.635788917541503906e+01
7.616096568107604980e+01 3.879523277282714844e+01
7.621096563339233398e+01 nan
7.626096558570861816e+01 3.167208035786946496e+01
7.631096553802490234e+01 nan
7.636096549034118652e+01 3.074347972869873047e+01
7.641096568107604980e+01 3.628492355346679688e+01
7.646096563339233398e+01 3.416132926940917969e+01
7.651096534729003906e+01 3.350698947906494141e+01
7.656096553802490234e+01 nan
7.661096572875976562e+01 4.930027325948079664e+01
7.666096568107604980e+01 2.499175071716308594e+01
7.671096539497375488e+01 3.939652442932128906e+01
7.676096558570861816e+01 1.887392997741699219e+01
7.681096577644348145e+01 4.124116897583007812e+01
7.686096549034118652e+01 nan
7.691096544265747070e+01 3.288030624389648438e+01
7.696096563339233398e+01 3.863954544067382812e+01
7.701096582412719727e+01 4.463148117065429688e+01
7.706096553802490234e+01 3.668510913848876953e+01
7.711096549034118652e+01 nan
7.716096568107604980e+01 nan
7.721096563339233398e+01 4.379677772521972656e+01
7.726096558570861816e+01 1.087480386098225864e+02
7.731096553802490234e+01 3.168380260467529297e+01
7.736096549034118652e+01 nan
7.741096568107604980e+01 3.406548500061035156e+01
7.746096563339233398e+01 2.249360084533691406e+01
7.751096534729003906e+01 3.897035121917724609e+01
7.756096553802490234e+01 1.625418663024902344e+01
7.761096572875976562e+01 4.126048088073730469e+01
7.766096568107604980e+01 nan
7.771096539497375488e+01 3.429460525512695312e+01
7.776096558570861816e+01 3.888475894927978516e+01
7.781096577644348145e+01 2.826261520385742188e+01
7.786096549034118652e+01 3.651404380798339844e+01
7.791096544265747070e+01 2.107620239257812500e+01
7.796096563339233398e+01 3.905832767486572266e+01
7.801096582412719727e+01 2.383017539978027344e+01
7.806096553802490234e+01 3.653061389923095703e+01
7.811096549034118652e+01 2.244973182678222656e+01
7.816096568107604980e+01 3.396618366241455078e+01
7.821096563339233398e+01 1.957798004150390625e+01
7.826096558570861816e+01 3.150224685668945312e+01
7.831096553802490234e+01 1.726603507995605469e+01
7.836096549034118652e+01 3.882920742034912109e+01
7.841096568107604980e+01 2.331185340881347656e+01
7.846096563339233398e+01 3.831195831298828125e+01
7.851096534729003906e+01 2.127289772033691406e+01
7.856096553802490234e+01 3.275167942047119141e+01
7.861096572875976562e+01 3.017044067382812500e+01
7.866096568107604980e+01 3.323864936828613281e+01
7.871096539497375488e+01 2.252578735351562500e+01
7.876096558570861816e+01 3.122878074645996094e+01
7.881096577644348145e+01 3.014349937438964844e+01
7.886096549034118652e+01 nan
7.891096544265747070e+01 2.979218959808349609e+01
7.896096563339233398e+01 2.248287200927734375e+01
7.901096582412719727e+01 3.192627429962158203e+01
7.906096553802490234e+01 1.774215698242187500e+01
7.911096549034118652e+01 3.944659233093261719e+01
7.916096568107604980e+01 nan
7.921096563339233398e+01 3.201031684875488281e+01
7.926096558570861816e+01 nan
7.931096553802490234e+01 3.070449829101562500e+01
7.936096549034118652e+01 3.148945172627766809e+01
7.941096568107604980e+01 nan
7.946096563339233398e+01 3.370022773742675781e+01
7.951096534729003906e+01 3.448605537414550781e+01
7.956096553802490234e+01 2.612257003784179688e+01
7.961096572875976562e+01 3.109371662139892578e+01
7.966096568107604980e+01 nan
7.971096539497375488e+01 3.145337104797363281e+01
7.976096558570861816e+01 nan
7.981096577644348145e+01 2.883712450663248816e+01
7.986096549034118652e+01 nan
7.991096544265747070e+01 3.218424320220947266e+01
7.996096563339233398e+01 2.307868003845214844e+01
8.001096582412719727e+01 3.531050682067871094e+01
8.006096553802490234e+01 2.049016952514648438e+01
8.011096549034118652e+01 nan
8.016096568107604980e+01 2.879714965820312500e+01
8.021096563339233398e+01 nan
8.026096558570861816e+01 2.990778287251790246e+01
8.031096553802490234e+01 nan
8.036096549034118652e+01 nan
8.041096568107604980e+01 4.319731394449869555e+01
8.046096563339233398e+01 nan
8.051096534729003906e+01 3.744959831237792969e+01
8.056096553802490234e+01 nan
8.061096572875976562e+01 2.399349212646484375e+01
8.066096568107604980e+01 nan
8.071096539497375488e+01 3.231287002563476562e+01
8.076096558570861816e+01 nan
8.081096577644348145e+01 2.661228179931640625e+01
8.086096549034118652e+01 3.618764877319335938e+01
8.091096544265747070e+01 nan
8.096096563339233398e+01 3.402455647786458570e+01
8.101096582412719727e+01 nan
8.106096553802490234e+01 4.138445854187011719e+01
8.111096549034118652e+01 2.826690673828125000e+01
8.116096568107604980e+01 4.453146457672119141e+01
8.121096563339233398e+01 2.851891517639160156e+01
8.126096558570861816e+01 nan
8.131096553802490234e+01 3.572956720987955492e+01
8.136096549034118652e+01 nan
8.141096568107604980e+01 2.361075083414713660e+01
8.146096563339233398e+01 nan
8.151096534729003906e+01 nan
8.156096553802490234e+01 3.022758165995280066e+01
8.161096572875976562e+01 nan
8.166096568107604980e+01 3.047283490498860559e+01
8.171096539497375488e+01 nan
8.176096558570861816e+01 3.646969795227050781e+01
8.181096577644348145e+01 3.119921684265136719e+01
8.186096549034118652e+01 nan
8.191096544265747070e+01 3.575007120768228930e+01
8.196096563339233398e+01 nan
8.201096582412719727e+01 4.249584674835205078e+01
8.206096553802490234e+01 2.157497406005859375e+01
8.211096549034118652e+01 3.966486454010009766e+01
8.216096568107604980e+01 1.996946334838867188e+01
8.221096563339233398e+01 3.725981712341308594e+01
8.226096558570861816e+01 1.779270172119140625e+01
8.231096553802490234e+01 4.510748386383056641e+01
8.236096549034118652e+01 nan
8.241096568107604980e+01 3.845103581746419508e+01
8.246096563339233398e+01 nan
8.251096534729003906e+01 2.534468968709309777e+01
8.256096553802490234e+01 nan
8.261096572875976562e+01 2.605390548706054688e+01
8.266096568107604980e+01 2.951657772064208984e+01
8.271096539497375488e+01 nan
8.276096558570861816e+01 2.856310208638508996e+01
8.281096577644348145e+01 nan
8.286096549034118652e+01 3.327202796936035156e+01
8.291096544265747070e+01 nan
8.296096563339233398e+01 3.619829813639322680e+01
8.301096582412719727e+01 nan
8.306096553802490234e+01 3.308868408203125000e+01
8.311096549034118652e+01 3.985631465911865234e+01
8.316096568107604980e+01 3.129029273986816406e+01
8.321096563339233398e+01 3.955340385437011719e+01
8.326096558570861816e+01 nan
8.331096553802490234e+01 3.485997517903646070e+01
8.336096549034118652e+01 nan
8.341096568107604980e+01 2.610206604003906250e+01
8.346096563339233398e+01 4.001092910766601562e+01
8.351096534729003906e+01 3.430008888244628906e+01
8.356096553802490234e+01 3.862404823303222656e+01
8.361096572875976562e+01 nan
8.366096568107604980e+01 4.113030433654785156e+01
8.371096539497375488e+01 nan
8.376096558570861816e+01 3.743839263916015625e+01
8.381096577644348145e+01 nan
8.386096549034118652e+01 4.295277595520019531e+01
8.391096544265747070e+01 4.078686237335205078e+01
8.396096563339233398e+01 4.096221923828125000e+01
8.401096582412719727e+01 2.939426898956298828e+01
8.406096553802490234e+01 nan
8.411096549034118652e+01 4.506421089172363281e+01
8.416096568107604980e+01 3.992855548858642578e+01
8.421096563339233398e+01 nan
8.426096558570861816e+01 5.274089177449544508e+01
8.431096553802490234e+01 3.993487358093261719e+01
8.436096549034118652e+01 3.073811531066894531e+01
8.441096568107604980e+01 3.793191909790039062e+01
8.446096563339233398e+01 3.400135040283203125e+01
8.451096534729003906e+01 3.892731666564941406e+01
8.456096553802490234e+01 3.163826465606689453e+01
8.461096572875976562e+01 3.665304183959960938e+01
8.466096568107604980e+01 nan
8.471096539497375488e+01 4.190715154012044508e+01
8.476096558570861816e+01 nan
8.481096577644348145e+01 3.268146514892578125e+01
8.486096549034118652e+01 3.853273391723632812e+01
8.491096544265747070e+01 nan
8.496096563339233398e+01 3.855013847351074219e+01
8.501096582412719727e+01 nan
8.506096553802490234e+01 4.423189163208007812e+01
8.511096549034118652e+01 nan
8.516096568107604980e+01 3.257429599761962891e+01
8.521096563339233398e+01 3.841328620910644531e+01
8.526096558570861816e+01 2.723383903503417969e+01
8.531096553802490234e+01 3.732180595397949219e+01
8.536096549034118652e+01 2.609837055206298828e+01
8.541096568107604980e+01 3.117871284484863281e+01
8.546096563339233398e+01 nan
8.551096534729003906e+01 3.010666370391845703e+01
8.556096553802490234e+01 3.662419319152832031e+01
8.561096572875976562e+01 nan
8.566096568107604980e+01 3.416045506795247633e+01
8.571096539497375488e+01 nan
8.576096558570861816e+01 2.958250045776367188e+01
8.581096577644348145e+01 nan
8.586096549034118652e+01 2.606046199798583984e+01
8.591096544265747070e+01 3.257083892822265625e+01
8.596096563339233398e+01 nan
8.601096582412719727e+01 3.005083401997883996e+01
8.606096553802490234e+01 nan
8.611096549034118652e+01 2.650105953216552734e+01
8.616096568107604980e+01 nan
8.621096563339233398e+01 nan
8.626096558570861816e+01 7.246494293212890625e+01
8.631096553802490234e+01 5.852103233337402344e+01
8.636096549034118652e+01 2.755999565124511719e+01
8.641096568107604980e+01 3.306746482849121094e+01
8.646096563339233398e+01 3.041410446166992188e+01
8.651096534729003906e+01 3.329777717590332031e+01
8.656096553802490234e+01 nan
8.661096572875976562e+01 3.090524673461914062e+01
8.666096568107604980e+01 nan
8.671096539497375488e+01 3.094875812530517578e+01
8.676096558570861816e+01 3.431034088134765625e+01
8.681096577644348145e+01 2.904891967773437500e+01
8.686096549034118652e+01 2.847909927368164062e+01
8.691096544265747070e+01 2.702796459197998047e+01
8.696096563339233398e+01 2.621364593505859375e+01
8.701096582412719727e+01 nan
8.706096553802490234e+01 3.099775314331054688e+01
8.711096549034118652e+01 nan
8.716096568107604980e+01 3.378415107727050781e+01
8.721096563339233398e+01 3.407597541809082031e+01
8.726096558570861816e+01 3.173649311065673828e+01
8.731096553802490234e+01 2.888154983520507812e+01
8.736096549034118652e+01 nan
8.741096568107604980e+01 4.051605860392252367e+01
8.746096563339233398e+01 nan
8.751096534729003906e+01 3.557403882344564039e+01
8.756096553802490234e+01 nan
8.761096572875976562e+01 3.232431411743164062e+01
8.766096568107604980e+01 nan
8.771096539497375488e+01 3.044899304707844934e+01
8.776096558570861816e+01 nan
8.781096577644348145e+01 2.957653999328613281e+01
8.786096549034118652e+01 4.465770721435546875e+01
8.791096544265747070e+01 nan
8.796096563339233398e+01 3.358626365661621094e+01
8.801096582412719727e+01 nan
8.806096553802490234e+01 3.074542681376139441e+01
8.811096549034118652e+01 nan
8.816096568107604980e+01 3.207103411356607836e+01
8.821096563339233398e+01 nan
8.826096558570861816e+01 3.613841533660888672e+01
8.831096553802490234e+01 3.301835060119628906e+01
8.836096549034118652e+01 nan
8.841096568107604980e+01 3.085827827453613281e+01
8.846096563339233398e+01 nan
8.851096534729003906e+01 2.726721763610839844e+01
8.856096553802490234e+01 3.388905525207519531e+01
8.861096572875976562e+01 nan
8.866096568107604980e+01 3.287172317504882812e+01
8.871096539497375488e+01 nan
8.876096558570861816e+01 3.115820884704589844e+01
8.881096577644348145e+01 nan
8.886096549034118652e+01 3.120255470275878906e+01
8.891096544265747070e+01 3.214979171752929688e+01
8.896096563339233398e+01 2.833724021911621094e+01
8.901096582412719727e+01 2.779293060302734375e+01
8.906096553802490234e+01 2.809989452362060547e+01
8.911096549034118652e+01 nan
8.916096568107604980e+01 2.992900212605794152e+01
8.921096563339233398e+01 nan
8.926096558570861816e+01 3.287577629089355469e+01
8.931096553802490234e+01 nan
8.936096549034118652e+01 3.282300631205240649e+01
8.941096568107604980e+01 nan
8.946096563339233398e+01 2.990349133809407434e+01
8.951096534729003906e+01 nan
8.956096553802490234e+01 2.785166104634602746e+01
8.961096572875976562e+01 nan
8.966096568107604980e+01 2.770876884460449219e+01
8.971096539497375488e+01 3.107285499572753906e+01
8.976096558570861816e+01 2.602577209472656250e+01
8.981096577644348145e+01 2.975058555603027344e+01
8.986096549034118652e+01 nan
8.991096544265747070e+01 3.090151151021321496e+01
8.996096563339233398e+01 nan
9.001096582412719727e+01 2.911496162414550781e+01
9.006096553802490234e+01 nan
9.011096549034118652e+01 3.351807594299316406e+01
9.016096568107604980e+01 nan
9.021096563339233398e+01 2.621483802795410156e+01
9.026096558570861816e+01 3.005707263946533203e+01
9.031096553802490234e+01 3.263926506042480469e+01
9.036096549034118652e+01 2.741014957427978516e+01
9.041096568107604980e+01 2.789235115051269531e+01
9.046096563339233398e+01 2.901494503021240234e+01
9.051096534729003906e+01 nan
9.056096553802490234e+01 2.697074413299560547e+01
9.061096572875976562e+01 6.741786003112792969e+01
9.066096568107604980e+01 3.035020828247070312e+01
9.071096539497375488e+01 2.807199954986572266e+01
9.076096558570861816e+01 nan
9.081096577644348145e+01 2.767213185628255090e+01
9.086096549034118652e+01 nan
9.091096544265747070e+01 3.417992591857910156e+01
9.096096563339233398e+01 nan
9.101096582412719727e+01 7.662487030029296875e+01
9.106096553802490234e+01 8.923745155334472656e+01
9.111096549034118652e+01 3.063380718231201172e+01
9.116096568107604980e+01 nan
9.121096563339233398e+01 1.106312274932861328e+02
9.126096558570861816e+01 2.594697475433349609e+01
9.131096553802490234e+01 2.760004997253417969e+01
9.136096549034118652e+01 2.886795997619628906e+01
9.141096568107604980e+01 2.574253082275390625e+01
9.146096563339233398e+01 2.704906463623046875e+01
9.151096534729003906e+01 nan
9.156096553802490234e+01 3.065109252929687500e+01
9.161096572875976562e+01 2.872312068939208984e+01
9.166096568107604980e+01 nan
9.171096539497375488e+01 3.011210759480794152e+01
9.176096558570861816e+01 nan
9.181096577644348145e+01 3.226613998413085938e+01
9.186096549034118652e+01 nan
9.191096544265747070e+01 3.005099296569824219e+01
9.196096563339233398e+01 nan
9.201096582412719727e+01 2.720046043395996094e+01
9.206096553802490234e+01 3.393244743347167969e+01
9.211096549034118652e+01 nan
9.216096568107604980e+01 3.180615107218424598e+01
9.221096563339233398e+01 nan
9.226096558570861816e+01 2.860252062479655066e+01
9.231096553802490234e+01 nan
9.236096549034118652e+01 2.832341194152832031e+01
9.241096568107604980e+01 2.944302558898925781e+01
9.246096563339233398e+01 3.403925895690917969e+01
9.251096534729003906e+01 2.965295314788818359e+01
9.256096553802490234e+01 3.190660476684570312e+01
9.261096572875976562e+01 2.792203426361083984e+01
9.266096568107604980e+01 3.083157539367675781e+01
9.271096539497375488e+01 3.442502021789550781e+01
9.276096558570861816e+01 nan
9.281096577644348145e+01 2.844031651814778527e+01
9.286096549034118652e+01 nan
9.291096544265747070e+01 3.101110458374023438e+01
9.296096563339233398e+01 3.099346160888671875e+01
9.301096582412719727e+01 1.894140243530273438e+01
9.306096553802490234e+01 2.956664562225341797e+01
9.311096549034118652e+01 nan
9.316096568107604980e+01 3.238145510355631274e+01
9.321096563339233398e+01 nan
9.326096558570861816e+01 2.864789962768554688e+01
9.331096553802490234e+01 nan
9.336096549034118652e+01 2.751779556274414062e+01
9.341096568107604980e+01 nan
9.346096563339233398e+01 2.660763263702392578e+01
9.351096534729003906e+01 3.761696815490722656e+01
9.356096553802490234e+01 nan
9.361096572875976562e+01 3.234442075093587476e+01
9.366096568107604980e+01 2.178692817687988281e+01
9.371096539497375488e+01 2.816009521484375000e+01
9.376096558570861816e+01 nan
9.381096577644348145e+01 2.734605471293131629e+01
9.386096549034118652e+01 nan
9.391096544265747070e+01 3.516221046447753906e+01
9.396096563339233398e+01 3.258669376373291016e+01
9.401096582412719727e+01 3.277254104614257812e+01
9.406096553802490234e+01 2.959871292114257812e+01
9.411096549034118652e+01 nan
9.416096568107604980e+01 2.917917569478352746e+01
9.421096563339233398e+01 nan
9.426096558570861816e+01 2.520529429117838660e+01
9.431096553802490234e+01 nan
9.436096549034118652e+01 3.451490402221679688e+01
9.441096568107604980e+01 3.079402446746826172e+01
9.446096563339233398e+01 3.185391426086425781e+01
9.451096534729003906e+01 2.637147903442382812e+01
9.456096553802490234e+01 2.027726173400878906e+01
9.461096572875976562e+01 nan
9.466096568107604980e+01 2.974832057952880859e+01
9.471096539497375488e+01 2.875995635986328125e+01
9.476096558570861816e+01 2.784693241119384766e+01
9.481096577644348145e+01 2.154421806335449219e+01
9.486096549034118652e+01 3.073179721832275391e+01
9.491096544265747070e+01 2.654504776000976562e+01
9.496096563339233398e+01 3.307056427001953125e+01
9.501096582412719727e+01 2.234148979187011719e+01
9.506096553802490234e+01 3.136265277862548828e+01
9.511096549034118652e+01 nan
9.516096568107604980e+01 2.991962432861328125e+01
9.521096563339233398e+01 3.457260131835937500e+01
9.526096558570861816e+01 1.779437065124511719e+01
9.531096553802490234e+01 3.326606750488281250e+01
9.536096549034118652e+01 nan
9.541096568107604980e+01 4.292011260986328125e+01
9.546096563339233398e+01 nan
9.551096534729003906e+01 2.564287185668945312e+01
9.556096553802490234e+01 nan
9.561096572875976562e+01 2.339641253153483191e+01
9.566096568107604980e+01 nan
9.571096539497375488e+01 2.965617179870605469e+01
9.576096558570861816e+01 nan
9.581096577644348145e+01 3.328108787536621094e+01
9.586096549034118652e+01 2.904260158538818359e+01
9.591096544265747070e+01 1.779365539550781250e+01
9.596096563339233398e+01 2.935636043548583984e+01
9.601096582412719727e+01 1.576232910156250000e+01
9.606096553802490234e+01 2.989351749420166016e+01
9.611096549034118652e+01 nan
9.616096568107604980e+01 2.911098798116048059e+01
9.621096563339233398e+01 nan
9.626096558570861816e+01 2.537997563680012902e+01
9.631096553802490234e+01 nan
9.636096549034118652e+01 3.345092137654622633e+01
9.641096568107604980e+01 nan
9.646096563339233398e+01 3.388524055480957031e+01
9.651096534729003906e+01 3.073227405548095703e+01
9.656096553802490234e+01 2.153134346008300781e+01
9.661096572875976562e+01 2.825307846069335938e+01
9.666096568107604980e+01 nan
9.671096539497375488e+01 2.442240715026855469e+01
9.676096558570861816e+01 nan
9.681096577644348145e+01 1.982164382934570312e+01
9.686096549034118652e+01 3.397595882415771484e+01
9.691096544265747070e+01 3.312563896179199219e+01
9.696096563339233398e+01 2.953982353210449219e+01
9.701096582412719727e+01 nan
9.706096553802490234e+01 2.859870592753092566e+01
9.711096549034118652e+01 nan
9.716096568107604980e+01 2.496941884358723840e+01
9.721096563339233398e+01 nan
9.726096558570861816e+01 2.610389391581217566e+01
9.731096553802490234e+01 nan
9.736096549034118652e+01 1.581382751464843750e+01
9.741096568107604980e+01 2.926087379455566406e+01
9.746096563339233398e+01 nan
9.751096534729003906e+01 3.195722897847493371e+01
9.756096553802490234e+01 2.011752128601074219e+01
9.761096572875976562e+01 3.198587894439697266e+01
9.766096568107604980e+01 nan
9.771096539497375488e+01 2.733103434244791785e+01
9.776096558570861816e+01 nan
9.781096577644348145e+01 3.020914395650227746e+01
9.786096549034118652e+01 nan
9.791096544265747070e+01 3.044247627258300781e+01
9.796096563339233398e+01 nan
9.801096582412719727e+01 3.043103218078613281e+01
9.806096553802490234e+01 2.811658382415771484e+01
9.811096549034118652e+01 nan
9.816096568107604980e+01 1.640725135803222656e+01
9.821096563339233398e+01 2.983963489532470703e+01
9.826096558570861816e+01 nan
9.831096553802490234e+01 3.335793813069661695e+01
9.836096549034118652e+01 nan
9.841096568107604980e+01 2.885500590006510535e+01
9.846096563339233398e+01 1.536846160888671875e+01
9.851096534729003906e+01 2.643847465515136719e+01
9.856096553802490234e+01 nan
9.861096572875976562e+01 3.063011169433593750e+01
9.866096568107604980e+01 nan
9.871096539497375488e+01 2.823646863301594934e+01
9.876096558570861816e+01 nan
9.881096577644348145e+01 2.234435081481933594e+01
9.886096549034118652e+01 2.937471866607666016e+01
9.891096544265747070e+01 3.046512603759765625e+01
9.896096563339233398e+01 2.696216106414794922e+01
9.901096582412719727e+01 nan
9.906096553802490234e+01 2.814471721649169922e+01
9.911096549034118652e+01 nan
9.916096568107604980e+01 1.584031581878662109e+02
9.921096563339233398e+01 4.692562421162923414e+01
9.926096558570861816e+01 2.602601051330566406e+01
9.931096553802490234e+01 2.715694904327392578e+01
9.936096549034118652e+01 3.472042083740234375e+01
9.941096568107604980e+01 3.521978855133056641e+01
9.946096563339233398e+01 3.185009956359863281e+01
9.951096534729003906e+01 2.951645851135253906e+01
9.956096553802490234e+01 3.035640716552734375e+01
9.961096572875976562e+01 2.651882171630859375e+01
9.966096568107604980e+01 2.780795097351074219e+01
9.971096539497375488e+01 3.405559062957763672e+01
9.976096558570861816e+01 nan
9.981096577644348145e+01 3.401819864908853930e+01
9.986096549034118652e+01 nan
9.991096544265747070e+01 3.043818473815917969e+01
9.996096563339233398e+01 2.889955043792724609e+01


==> data/dist.csv <==
t d1 d2
7.354497909545898438e-03 5.063360000000000305e+00 5.033890000000000420e+00
1.858687400817871094e-02 5.064300000000000246e+00 5.034460000000000157e+00
3.039121627807617188e-02 5.065229999999999677e+00 5.035029999999999895e+00
4.150223731994628906e-02 5.066130000000000244e+00 5.035619999999999763e+00
5.320644378662109375e-02 5.067000000000000171e+00 5.036200000000000010e+00
6.437516212463378906e-02 5.067829999999999835e+00 5.036800000000000388e+00
7.568120956420898438e-02 5.068629999999999747e+00 5.037390000000000256e+00
8.719587326049804688e-02 5.069379999999999775e+00 5.038000000000000256e+00
9.867310523986816406e-02 5.070090000000000430e+00 5.038610000000000255e+00
1.101536750793457031e-01 5.070739999999999803e+00 5.039220000000000255e+00
1.216986179351806641e-01 5.071329999999999671e+00 5.039839999999999876e+00
1.328666210174560547e-01 5.071869999999999656e+00 5.040449999999999875e+00
1.440339088439941406e-01 5.072359999999999758e+00 5.041070000000000384e+00
1.552224159240722656e-01 5.072790000000000354e+00 5.041680000000000383e+00
1.664273738861083984e-01 5.073170000000000179e+00 5.042279999999999873e+00
1.775896549224853516e-01 5.073500000000000121e+00 5.042869999999999742e+00
1.887831687927246094e-01 5.073780000000000179e+00 5.043449999999999989e+00
2.004470825195312500e-01 5.074019999999999975e+00 5.044010000000000105e+00
2.116463184356689453e-01 5.074200000000000266e+00 5.044550000000000090e+00
2.228024005889892578e-01 5.074340000000000295e+00 5.045079999999999565e+00
2.342438697814941406e-01 5.074430000000000440e+00 5.045569999999999666e+00
2.466049194335937500e-01 5.074480000000000324e+00 5.046050000000000146e+00
2.584650516510009766e-01 5.074489999999999945e+00 5.046499999999999986e+00
2.696707248687744141e-01 5.074449999999999683e+00 5.046929999999999694e+00
2.808153629302978516e-01 5.074370000000000047e+00 5.047329999999999650e+00
2.925155162811279297e-01 5.074250000000000149e+00 5.047710000000000363e+00
3.036727905273437500e-01 5.074099999999999611e+00 5.048070000000000057e+00
3.148667812347412109e-01 5.073900000000000077e+00 5.048409999999999620e+00
3.260254859924316406e-01 5.073669999999999902e+00 5.048729999999999940e+00
3.371801376342773438e-01 5.073400000000000354e+00 5.049030000000000129e+00
3.490536212921142578e-01 5.073089999999999655e+00 5.049310000000000187e+00
3.602266311645507812e-01 5.072750000000000092e+00 5.049559999999999604e+00
3.713724613189697266e-01 5.072379999999999889e+00 5.049800000000000288e+00
3.827660083770751953e-01 5.071970000000000312e+00 5.050019999999999953e+00
3.946340084075927734e-01 5.071530000000000094e+00 5.050209999999999866e+00
4.057927131652832031e-01 5.071049999999999613e+00 5.050390000000000157e+00
4.171380996704101562e-01 5.070549999999999891e+00 5.050550000000000317e+00
4.283111095428466797e-01 5.070020000000000415e+00 5.050690000000000346e+00
4.401180744171142578e-01 5.069460000000000299e+00 5.050819999999999865e+00
4.516789913177490234e-01 5.068870000000000431e+00 5.050919999999999632e+00
4.631266593933105469e-01 5.068249999999999922e+00 5.051009999999999778e+00
4.751553535461425781e-01 5.067610000000000170e+00 5.051079999999999792e+00
4.870033264160156250e-01 5.066939999999999777e+00 5.051129999999999676e+00
4.981629848480224609e-01 5.066239999999999633e+00 5.051160000000000316e+00
5.093207359313964844e-01 5.065520000000000245e+00 5.051179999999999559e+00
5.205647945404052734e-01 5.064779999999999838e+00 5.051179999999999559e+00
5.317304134368896484e-01 5.064009999999999678e+00 5.051169999999999938e+00
5.429139137268066406e-01 5.063220000000000276e+00 5.051140000000000185e+00
5.541591644287109375e-01 5.062409999999999854e+00 5.051090000000000302e+00
5.653219223022460938e-01 5.061580000000000190e+00 5.051029999999999909e+00
5.764710903167724609e-01 5.060730000000000395e+00 5.050950000000000273e+00
5.882997512817382812e-01 5.059859999999999580e+00 5.050860000000000127e+00
5.997743606567382812e-01 5.058970000000000411e+00 5.050749999999999851e+00
6.109201908111572266e-01 5.058060000000000223e+00 5.050629999999999953e+00
6.221103668212890625e-01 5.057140000000000413e+00 5.050500000000000433e+00
6.332716941833496094e-01 5.056199999999999584e+00 5.050349999999999895e+00
6.444151401519775391e-01 5.055240000000000400e+00 5.050180000000000113e+00
6.556551456451416016e-01 5.054260000000000197e+00 5.049999999999999822e+00
6.669456958770751953e-01 5.053270000000000373e+00 5.049809999999999910e+00
6.784732341766357422e-01 5.052270000000000039e+00 5.049599999999999866e+00
6.904253959655761719e-01 5.051249999999999574e+00 5.049389999999999823e+00
7.015814781188964844e-01 5.050220000000000375e+00 5.049150000000000027e+00
7.127323150634765625e-01 5.049179999999999779e+00 5.048910000000000231e+00
7.239394187927246094e-01 5.048129999999999562e+00 5.048650000000000304e+00
7.354004383087158203e-01 5.047060000000000102e+00 5.048379999999999868e+00
7.466497421264648438e-01 5.045989999999999753e+00 5.048090000000000188e+00
7.578511238098144531e-01 5.044900000000000162e+00 5.047789999999999999e+00
7.690181732177734375e-01 5.043800000000000061e+00 5.047480000000000189e+00
7.801668643951416016e-01 5.042699999999999960e+00 5.047150000000000247e+00
7.915346622467041016e-01 5.041579999999999728e+00 5.046820000000000306e+00
8.029382228851318359e-01 5.040460000000000385e+00 5.046470000000000233e+00
8.148052692413330078e-01 5.039329999999999643e+00 5.046100000000000030e+00
8.263368606567382812e-01 5.038190000000000168e+00 5.045729999999999826e+00
8.374950885772705078e-01 5.037040000000000184e+00 5.045340000000000380e+00
8.486504554748535156e-01 5.035890000000000200e+00 5.044929999999999914e+00
8.599886894226074219e-01 5.034720000000000084e+00 5.044520000000000337e+00
8.712608814239501953e-01 5.033549999999999969e+00 5.044100000000000250e+00
8.824951648712158203e-01 5.032370000000000232e+00 5.043660000000000032e+00
8.942632675170898438e-01 5.031179999999999986e+00 5.043210000000000193e+00
9.054481983184814453e-01 5.029989999999999739e+00 5.042749999999999844e+00
9.168784618377685547e-01 5.028789999999999871e+00 5.042279999999999873e+00
9.285373687744140625e-01 5.027580000000000382e+00 5.041800000000000281e+00
9.397239685058593750e-01 5.026370000000000005e+00 5.041299999999999670e+00
9.511106014251708984e-01 5.025159999999999627e+00 5.040790000000000326e+00
9.625852108001708984e-01 5.023939999999999628e+00 5.040269999999999584e+00
9.737453460693359375e-01 5.022719999999999629e+00 5.039740000000000109e+00
9.849154949188232422e-01 5.021490000000000009e+00 5.039189999999999614e+00
9.961285591125488281e-01 5.020260000000000389e+00 5.038630000000000386e+00
1.007517099380493164e+00 5.019029999999999880e+00 5.038059999999999761e+00
1.018909215927124023e+00 5.017800000000000260e+00 5.037480000000000402e+00
1.030687808990478516e+00 5.016569999999999752e+00 5.036880000000000024e+00
1.041902780532836914e+00 5.015329999999999622e+00 5.036270000000000024e+00
1.053076505661010742e+00 5.014090000000000380e+00 5.035650000000000404e+00
1.064285993576049805e+00 5.012859999999999872e+00 5.035009999999999764e+00
1.075495719909667969e+00 5.011619999999999742e+00 5.034370000000000012e+00
1.086798191070556641e+00 5.010390000000000121e+00 5.033710000000000129e+00
1.098054170608520508e+00 5.009159999999999613e+00 5.033050000000000246e+00
1.109244346618652344e+00 5.007920000000000371e+00 5.032370000000000232e+00
1.120463371276855469e+00 5.006689999999999863e+00 5.031679999999999708e+00
1.131648302078247070e+00 5.005460000000000242e+00 5.030990000000000073e+00
1.143175601959228516e+00 5.004229999999999734e+00 5.030280000000000307e+00
1.154656648635864258e+00 5.003000000000000114e+00 5.029560000000000031e+00
1.165870189666748047e+00 5.001780000000000115e+00 5.028839999999999755e+00
1.177126646041870117e+00 5.000560000000000116e+00 5.028100000000000236e+00
1.188808679580688477e+00 4.999340000000000117e+00 5.027359999999999829e+00
1.200049638748168945e+00 4.998120000000000118e+00 5.026600000000000179e+00
1.211719036102294922e+00 4.996909999999999741e+00 5.025839999999999641e+00
1.222923755645751953e+00 4.995700000000000252e+00 5.025070000000000370e+00
1.234148740768432617e+00 4.994489999999999874e+00 5.024289999999999701e+00
1.245721101760864258e+00 4.993290000000000006e+00 5.023509999999999920e+00
1.257009267807006836e+00 4.992090000000000138e+00 5.022710000000000008e+00
1.268663644790649414e+00 4.990890000000000271e+00 5.021910000000000096e+00
1.279843568801879883e+00 4.989690000000000403e+00 5.021099999999999675e+00
1.291016101837158203e+00 4.988500000000000156e+00 5.020290000000000141e+00
1.302265405654907227e+00 4.987309999999999910e+00 5.019459999999999589e+00
1.313436269760131836e+00 4.986130000000000173e+00 5.018629999999999924e+00
1.324601411819458008e+00 4.984950000000000436e+00 5.017800000000000260e+00
1.335813283920288086e+00 4.983769999999999811e+00 5.016949999999999577e+00
1.347082376480102539e+00 4.982599999999999696e+00 5.016099999999999781e+00
1.358288049697875977e+00 4.981429999999999580e+00 5.015249999999999986e+00
1.370017290115356445e+00 4.980260000000000353e+00 5.014389999999999681e+00
1.381200075149536133e+00 4.979099999999999859e+00 5.013519999999999754e+00
1.392367839813232422e+00 4.977940000000000254e+00 5.012649999999999828e+00
1.403726339340209961e+00 4.976790000000000269e+00 5.011770000000000280e+00
1.414946556091308594e+00 4.975640000000000285e+00 5.010889999999999844e+00
1.426210880279541016e+00 4.974490000000000300e+00 5.009999999999999787e+00
1.437521457672119141e+00 4.973359999999999559e+00 5.009109999999999729e+00
1.448732614517211914e+00 4.972220000000000084e+00 5.008219999999999672e+00
1.459923267364501953e+00 4.971090000000000231e+00 5.007319999999999993e+00
1.471087932586669922e+00 4.969969999999999999e+00 5.006409999999999805e+00
1.483100652694702148e+00 4.968849999999999767e+00 5.005510000000000126e+00
1.494469404220581055e+00 4.967730000000000423e+00 5.004599999999999937e+00
1.505657196044921875e+00 4.966630000000000322e+00 5.003689999999999749e+00
1.516822814941406250e+00 4.965519999999999712e+00 5.002769999999999939e+00
1.528352499008178711e+00 4.964419999999999611e+00 5.001859999999999751e+00
1.539746761322021484e+00 4.963330000000000020e+00 5.000939999999999941e+00
1.551429510116577148e+00 4.962240000000000428e+00 5.000020000000000131e+00
1.562708616256713867e+00 4.961159999999999570e+00 4.999089999999999812e+00
1.573858976364135742e+00 4.960079999999999600e+00 4.998170000000000002e+00
1.585414648056030273e+00 4.959010000000000140e+00 4.997250000000000192e+00
1.596776723861694336e+00 4.957939999999999792e+00 4.996319999999999872e+00
1.607938528060913086e+00 4.956870000000000331e+00 4.995400000000000063e+00
1.619301557540893555e+00 4.955809999999999604e+00 4.994469999999999743e+00
1.630539178848266602e+00 4.954760000000000275e+00 4.993540000000000312e+00
1.641743898391723633e+00 4.953710000000000058e+00 4.992609999999999992e+00
1.652889490127563477e+00 4.952659999999999840e+00 4.991679999999999673e+00
1.664087295532226562e+00 4.951620000000000132e+00 4.990739999999999732e+00
1.675666809082031250e+00 4.950580000000000425e+00 4.989810000000000301e+00
1.686814785003662109e+00 4.949550000000000338e+00 4.988879999999999981e+00
1.698007106781005859e+00 4.948520000000000252e+00 4.987940000000000040e+00
1.709528684616088867e+00 4.947499999999999787e+00 4.987009999999999721e+00
1.720682144165039062e+00 4.946480000000000210e+00 4.986069999999999780e+00
1.731882095336914062e+00 4.945470000000000255e+00 4.985129999999999839e+00
1.743479967117309570e+00 4.944460000000000299e+00 4.984189999999999898e+00
1.754785299301147461e+00 4.943459999999999965e+00 4.983249999999999957e+00
1.765937328338623047e+00 4.942459999999999631e+00 4.982310000000000016e+00
1.777186870574951172e+00 4.941469999999999807e+00 4.981370000000000076e+00
1.788344621658325195e+00 4.940479999999999983e+00 4.980430000000000135e+00
1.799539566040039062e+00 4.939499999999999780e+00 4.979490000000000194e+00
1.810744285583496094e+00 4.938519999999999577e+00 4.978559999999999874e+00
1.821907520294189453e+00 4.937549999999999883e+00 4.977619999999999933e+00
1.833067655563354492e+00 4.936580000000000190e+00 4.976689999999999614e+00
1.844741106033325195e+00 4.935609999999999609e+00 4.975760000000000183e+00
1.855953931808471680e+00 4.934650000000000425e+00 4.974829999999999863e+00
1.867228269577026367e+00 4.933699999999999974e+00 4.973900000000000432e+00
1.878516435623168945e+00 4.932750000000000412e+00 4.972979999999999734e+00
1.889720439910888672e+00 4.931809999999999583e+00 4.972059999999999924e+00
1.900901079177856445e+00 4.930869999999999642e+00 4.971140000000000114e+00
1.912193536758422852e+00 4.929929999999999701e+00 4.970229999999999926e+00
1.923435688018798828e+00 4.929000000000000270e+00 4.969319999999999737e+00
1.934918642044067383e+00 4.928079999999999572e+00 4.968420000000000059e+00
1.946601867675781250e+00 4.927159999999999762e+00 4.967530000000000001e+00
1.957846879959106445e+00 4.926249999999999574e+00 4.966639999999999944e+00
1.969019174575805664e+00 4.925340000000000273e+00 4.965749999999999886e+00
1.980270624160766602e+00 4.924430000000000085e+00 4.964870000000000339e+00
1.991487026214599609e+00 4.923530000000000406e+00 4.963989999999999903e+00
2.002935171127319336e+00 4.922640000000000349e+00 4.963119999999999976e+00
2.014146566390991211e+00 4.921750000000000291e+00 4.962259999999999671e+00
2.025323390960693359e+00 4.920860000000000234e+00 4.961400000000000254e+00
2.036483526229858398e+00 4.919979999999999798e+00 4.960539999999999949e+00
2.048118829727172852e+00 4.919109999999999872e+00 4.959690000000000154e+00
2.059328556060791016e+00 4.918239999999999945e+00 4.958849999999999980e+00
2.071326732635498047e+00 4.917370000000000019e+00 4.958000000000000185e+00
2.082571506500244141e+00 4.916509999999999714e+00 4.957169999999999632e+00
2.093733787536621094e+00 4.915659999999999918e+00 4.956330000000000346e+00
2.104887723922729492e+00 4.914799999999999613e+00 4.955499999999999794e+00
2.116120815277099609e+00 4.913960000000000328e+00 4.954679999999999751e+00
2.127503156661987305e+00 4.913109999999999644e+00 4.953859999999999708e+00
2.138736248016357422e+00 4.912270000000000358e+00 4.953050000000000175e+00
2.149901628494262695e+00 4.911430000000000184e+00 4.952239999999999753e+00
2.161065101623535156e+00 4.910590000000000011e+00 4.951430000000000220e+00
2.172275781631469727e+00 4.909760000000000346e+00 4.950630000000000308e+00
2.183550596237182617e+00 4.908920000000000172e+00 4.949830000000000396e+00
2.195031642913818359e+00 4.908100000000000129e+00 4.949029999999999596e+00
2.206483364105224609e+00 4.907269999999999577e+00 4.948229999999999684e+00
2.217736959457397461e+00 4.906439999999999912e+00 4.947429999999999772e+00
2.228909730911254883e+00 4.905619999999999870e+00 4.946640000000000370e+00
2.240464448928833008e+00 4.904790000000000205e+00 4.945850000000000080e+00
2.251685857772827148e+00 4.903970000000000162e+00 4.945059999999999789e+00
2.263111829757690430e+00 4.903150000000000119e+00 4.944270000000000387e+00
2.274854183197021484e+00 4.902330000000000076e+00 4.943480000000000096e+00
2.286333084106445312e+00 4.901519999999999655e+00 4.942689999999999806e+00
2.297487258911132812e+00 4.900699999999999612e+00 4.941910000000000025e+00
2.308692455291748047e+00 4.899890000000000079e+00 4.941119999999999735e+00
2.319936990737915039e+00 4.899079999999999657e+00 4.940339999999999954e+00
2.331132173538208008e+00 4.898270000000000124e+00 4.939549999999999663e+00
2.342401027679443359e+00 4.897470000000000212e+00 4.938769999999999882e+00
2.353673934936523438e+00 4.896659999999999791e+00 4.937990000000000101e+00
2.364880323410034180e+00 4.895859999999999879e+00 4.937210000000000321e+00
2.376562118530273438e+00 4.895059999999999967e+00 4.936429999999999652e+00
2.387723445892333984e+00 4.894260000000000055e+00 4.935649999999999871e+00
2.399230480194091797e+00 4.893460000000000143e+00 4.934870000000000090e+00
2.410410642623901367e+00 4.892669999999999852e+00 4.934099999999999930e+00
2.421687602996826172e+00 4.891879999999999562e+00 4.933320000000000149e+00
2.432886123657226562e+00 4.891090000000000160e+00 4.932549999999999990e+00
2.444085597991943359e+00 4.890299999999999869e+00 4.931779999999999831e+00
2.456015110015869141e+00 4.889509999999999579e+00 4.931020000000000181e+00
2.468003511428833008e+00 4.888729999999999798e+00 4.930250000000000021e+00
2.479167699813842773e+00 4.887950000000000017e+00 4.929490000000000371e+00
2.490555047988891602e+00 4.887159999999999727e+00 4.928729999999999833e+00
2.501760244369506836e+00 4.886389999999999567e+00 4.927970000000000184e+00
2.512949943542480469e+00 4.885609999999999786e+00 4.927209999999999646e+00
2.524163961410522461e+00 4.884839999999999627e+00 4.926459999999999617e+00
2.535370349884033203e+00 4.884059999999999846e+00 4.925709999999999589e+00
2.546760797500610352e+00 4.883289999999999687e+00 4.924959999999999560e+00
2.557960510253906250e+00 4.882520000000000415e+00 4.924220000000000041e+00
2.569233417510986328e+00 4.881750000000000256e+00 4.923479999999999634e+00
2.580455064773559570e+00 4.880980000000000096e+00 4.922740000000000116e+00
2.591981887817382812e+00 4.880209999999999937e+00 4.921999999999999709e+00
2.603522300720214844e+00 4.879450000000000287e+00 4.921269999999999811e+00
2.614827156066894531e+00 4.878680000000000128e+00 4.920539999999999914e+00
2.626526355743408203e+00 4.877919999999999590e+00 4.919810000000000016e+00
2.637750148773193359e+00 4.877150000000000318e+00 4.919089999999999741e+00
2.648935317993164062e+00 4.876389999999999780e+00 4.918370000000000353e+00
2.660109281539916992e+00 4.875630000000000130e+00 4.917659999999999698e+00
2.671574592590332031e+00 4.874859999999999971e+00 4.916949999999999932e+00
2.683028936386108398e+00 4.874100000000000321e+00 4.916249999999999787e+00
2.694539308547973633e+00 4.873339999999999783e+00 4.915549999999999642e+00
2.705743312835693359e+00 4.872580000000000133e+00 4.914860000000000007e+00
2.717008113861083984e+00 4.871819999999999595e+00 4.914170000000000371e+00
2.728665113449096680e+00 4.871059999999999945e+00 4.913479999999999848e+00
2.739899873733520508e+00 4.870300000000000296e+00 4.912799999999999834e+00
2.751382827758789062e+00 4.869539999999999758e+00 4.912130000000000329e+00
2.762547492980957031e+00 4.868780000000000108e+00 4.911459999999999937e+00
2.773812294006347656e+00 4.868019999999999570e+00 4.910790000000000433e+00
2.784991025924682617e+00 4.867259999999999920e+00 4.910140000000000171e+00
2.796331882476806641e+00 4.866500000000000270e+00 4.909480000000000288e+00
2.807924985885620117e+00 4.865730000000000111e+00 4.908839999999999648e+00
2.819139480590820312e+00 4.864959999999999951e+00 4.908199999999999896e+00
2.830362081527709961e+00 4.864189999999999792e+00 4.907569999999999766e+00
2.841512203216552734e+00 4.863419999999999632e+00 4.906939999999999635e+00
2.853244304656982422e+00 4.862650000000000361e+00 4.906320000000000014e+00
2.864521265029907227e+00 4.861869999999999692e+00 4.905710000000000015e+00
2.876353740692138672e+00 4.861089999999999911e+00 4.905109999999999637e+00
2.887577772140502930e+00 4.860299999999999621e+00 4.904510000000000147e+00
2.898816108703613281e+00 4.859510000000000218e+00 4.903920000000000279e+00
2.910011529922485352e+00 4.858719999999999928e+00 4.903340000000000032e+00
2.921243667602539062e+00 4.857929999999999637e+00 4.902759999999999785e+00
2.932429790496826172e+00 4.857129999999999725e+00 4.902190000000000047e+00
2.943611145019531250e+00 4.856329999999999814e+00 4.901629999999999932e+00
2.955566883087158203e+00 4.855540000000000411e+00 4.901069999999999816e+00
2.966851711273193359e+00 4.854739999999999611e+00 4.900520000000000209e+00
2.978066205978393555e+00 4.853939999999999699e+00 4.899969999999999715e+00
2.989489078521728516e+00 4.853130000000000166e+00 4.899429999999999730e+00
3.000656366348266602e+00 4.852330000000000254e+00 4.898889999999999745e+00
3.011929273605346680e+00 4.851519999999999833e+00 4.898360000000000269e+00
3.023340940475463867e+00 4.850710000000000299e+00 4.897829999999999906e+00
3.034835338592529297e+00 4.849899999999999878e+00 4.897310000000000052e+00
3.046485900878906250e+00 4.849099999999999966e+00 4.896790000000000198e+00
3.057641744613647461e+00 4.848290000000000433e+00 4.896270000000000344e+00
3.068794250488281250e+00 4.847480000000000011e+00 4.895760000000000112e+00
3.080057144165039062e+00 4.846669999999999590e+00 4.895249999999999879e+00
3.091521501541137695e+00 4.845860000000000056e+00 4.894739999999999647e+00
3.102760314941406250e+00 4.845049999999999635e+00 4.894239999999999924e+00
3.113961458206176758e+00 4.844229999999999592e+00 4.893740000000000201e+00
3.125153541564941406e+00 4.843420000000000059e+00 4.893250000000000099e+00
3.136319160461425781e+00 4.842609999999999637e+00 4.892759999999999998e+00
3.147713422775268555e+00 4.841800000000000104e+00 4.892269999999999897e+00
3.159081459045410156e+00 4.840989999999999682e+00 4.891779999999999795e+00
3.170912504196166992e+00 4.840180000000000149e+00 4.891300000000000203e+00
3.182122230529785156e+00 4.839380000000000237e+00 4.890819999999999723e+00
3.193294048309326172e+00 4.838569999999999816e+00 4.890340000000000131e+00
3.204494953155517578e+00 4.837760000000000282e+00 4.889870000000000161e+00
3.215669393539428711e+00 4.836960000000000370e+00 4.889389999999999681e+00
3.226874351501464844e+00 4.836149999999999949e+00 4.888919999999999710e+00
3.238130331039428711e+00 4.835340000000000416e+00 4.888449999999999740e+00
3.249347686767578125e+00 4.834529999999999994e+00 4.887990000000000279e+00
3.260516881942749023e+00 4.833719999999999573e+00 4.887520000000000309e+00
3.271754741668701172e+00 4.832910000000000039e+00 4.887059999999999960e+00
3.283116102218627930e+00 4.832099999999999618e+00 4.886589999999999989e+00
3.294563293457031250e+00 4.831290000000000084e+00 4.886129999999999640e+00
3.305839538574218750e+00 4.830479999999999663e+00 4.885679999999999801e+00
3.317497968673706055e+00 4.829670000000000130e+00 4.885220000000000340e+00
3.328666925430297852e+00 4.828859999999999708e+00 4.884759999999999991e+00
3.339830160140991211e+00 4.828050000000000175e+00 4.884310000000000151e+00
3.351095676422119141e+00 4.827230000000000132e+00 4.883849999999999802e+00
3.362270355224609375e+00 4.826410000000000089e+00 4.883399999999999963e+00
3.374017000198364258e+00 4.825599999999999667e+00 4.882939999999999614e+00
3.385229110717773438e+00 4.824779999999999625e+00 4.882489999999999775e+00
3.396397829055786133e+00 4.823959999999999582e+00 4.882030000000000314e+00
3.407588720321655273e+00 4.823140000000000427e+00 4.881579999999999586e+00
3.418999195098876953e+00 4.822320000000000384e+00 4.881120000000000125e+00
3.430209636688232422e+00 4.821500000000000341e+00 4.880670000000000286e+00
3.441384553909301758e+00 4.820680000000000298e+00 4.880209999999999937e+00
3.452605485916137695e+00 4.819860000000000255e+00 4.879749999999999588e+00
3.463829755783081055e+00 4.819049999999999834e+00 4.879290000000000127e+00
3.475197076797485352e+00 4.818229999999999791e+00 4.878829999999999778e+00
3.486555576324462891e+00 4.817409999999999748e+00 4.878359999999999808e+00
3.497737884521484375e+00 4.816600000000000215e+00 4.877900000000000347e+00
3.509097099304199219e+00 4.815780000000000172e+00 4.877430000000000376e+00
3.520636796951293945e+00 4.814969999999999750e+00 4.876960000000000406e+00
3.531816244125366211e+00 4.814160000000000217e+00 4.876490000000000435e+00
3.543095350265502930e+00 4.813349999999999795e+00 4.876019999999999577e+00
3.555045843124389648e+00 4.812540000000000262e+00 4.875539999999999985e+00
3.566515207290649414e+00 4.811729999999999841e+00 4.875070000000000014e+00
3.578217267990112305e+00 4.810920000000000307e+00 4.874590000000000423e+00
3.589435338973999023e+00 4.810109999999999886e+00 4.874119999999999564e+00
3.600596666336059570e+00 4.809300000000000352e+00 4.873639999999999972e+00
3.611765146255493164e+00 4.808489999999999931e+00 4.873160000000000380e+00
3.623011112213134766e+00 4.807680000000000398e+00 4.872690000000000410e+00
3.634395122528076172e+00 4.806869999999999976e+00 4.872209999999999930e+00
3.646218776702880859e+00 4.806060000000000443e+00 4.871730000000000338e+00
3.657429695129394531e+00 4.805250000000000021e+00 4.871249999999999858e+00
3.668601274490356445e+00 4.804439999999999600e+00 4.870770000000000266e+00
3.679799556732177734e+00 4.803630000000000067e+00 4.870289999999999786e+00
3.691057443618774414e+00 4.802810000000000024e+00 4.869810000000000194e+00
3.702494382858276367e+00 4.801999999999999602e+00 4.869329999999999714e+00
3.713764667510986328e+00 4.801190000000000069e+00 4.868850000000000122e+00
3.724970817565917969e+00 4.800370000000000026e+00 4.868360000000000021e+00
3.736153364181518555e+00 4.799559999999999604e+00 4.867880000000000429e+00
3.747538566589355469e+00 4.798750000000000071e+00 4.867390000000000327e+00
3.758990049362182617e+00 4.797930000000000028e+00 4.866900000000000226e+00
3.770193576812744141e+00 4.797119999999999607e+00 4.866399999999999615e+00
3.781374454498291016e+00 4.796310000000000073e+00 4.865899999999999892e+00
3.792597293853759766e+00 4.795499999999999652e+00 4.865409999999999791e+00
3.803781032562255859e+00 4.794690000000000119e+00 4.864899999999999558e+00
3.815173387527465820e+00 4.793890000000000207e+00 4.864399999999999835e+00
3.826649188995361328e+00 4.793079999999999785e+00 4.863889999999999603e+00
3.837827205657958984e+00 4.792279999999999873e+00 4.863380000000000258e+00
3.849545001983642578e+00 4.791479999999999961e+00 4.862870000000000026e+00
3.860859870910644531e+00 4.790680000000000049e+00 4.862350000000000172e+00
3.872138500213623047e+00 4.789889999999999759e+00 4.861839999999999939e+00
3.883368492126464844e+00 4.789089999999999847e+00 4.861320000000000086e+00
3.895046710968017578e+00 4.788299999999999557e+00 4.860789999999999722e+00
3.906232357025146484e+00 4.787510000000000154e+00 4.860269999999999868e+00
3.917631626129150391e+00 4.786719999999999864e+00 4.859750000000000014e+00
3.928856134414672852e+00 4.785929999999999573e+00 4.859219999999999651e+00
3.940037488937377930e+00 4.785149999999999793e+00 4.858690000000000175e+00
3.951347589492797852e+00 4.784360000000000390e+00 4.858159999999999812e+00
3.962604284286499023e+00 4.783579999999999721e+00 4.857630000000000337e+00
3.973780393600463867e+00 4.782799999999999940e+00 4.857099999999999973e+00
3.984950780868530273e+00 4.782020000000000159e+00 4.856569999999999609e+00
3.996390342712402344e+00 4.781240000000000379e+00 4.856029999999999625e+00
4.007904529571533203e+00 4.780459999999999710e+00 4.855489999999999640e+00
4.019252061843872070e+00 4.779679999999999929e+00 4.854960000000000164e+00
4.030521392822265625e+00 4.778909999999999769e+00 4.854420000000000179e+00
4.041697740554809570e+00 4.778129999999999988e+00 4.853880000000000194e+00
4.053448200225830078e+00 4.777350000000000207e+00 4.853329999999999700e+00
4.064658641815185547e+00 4.776580000000000048e+00 4.852789999999999715e+00
4.075841188430786133e+00 4.775809999999999889e+00 4.852240000000000109e+00
4.087049484252929688e+00 4.775039999999999729e+00 4.851689999999999614e+00
4.098378896713256836e+00 4.774269999999999570e+00 4.851140000000000008e+00
4.109555721282958984e+00 4.773509999999999920e+00 4.850590000000000401e+00
4.120738983154296875e+00 4.772750000000000270e+00 4.850030000000000285e+00
4.131971597671508789e+00 4.771989999999999732e+00 4.849470000000000169e+00
4.143363237380981445e+00 4.771230000000000082e+00 4.848910000000000053e+00
4.154532909393310547e+00 4.770470000000000432e+00 4.848349999999999937e+00
4.165790319442749023e+00 4.769720000000000404e+00 4.847780000000000200e+00
4.176965951919555664e+00 4.768970000000000375e+00 4.847209999999999575e+00
4.188172101974487305e+00 4.768229999999999968e+00 4.846639999999999837e+00
4.199849843978881836e+00 4.767489999999999561e+00 4.846070000000000100e+00
4.211073637008666992e+00 4.766750000000000043e+00 4.845489999999999853e+00
4.222306489944458008e+00 4.766020000000000145e+00 4.844909999999999606e+00
4.233521699905395508e+00 4.765279999999999738e+00 4.844330000000000247e+00
4.245133876800537109e+00 4.764549999999999841e+00 4.843750000000000000e+00
4.256527900695800781e+00 4.763829999999999565e+00 4.843169999999999753e+00
4.268671751022338867e+00 4.763099999999999667e+00 4.842579999999999885e+00
4.279860496520996094e+00 4.762380000000000280e+00 4.841990000000000016e+00
4.291374444961547852e+00 4.761660000000000004e+00 4.841400000000000148e+00
4.303383350372314453e+00 4.760939999999999728e+00 4.840810000000000279e+00
4.314863920211791992e+00 4.760220000000000340e+00 4.840220000000000411e+00
4.326072454452514648e+00 4.759509999999999685e+00 4.839629999999999654e+00
4.337247371673583984e+00 4.758790000000000298e+00 4.839030000000000165e+00
4.348417520523071289e+00 4.758079999999999643e+00 4.838440000000000296e+00
4.359690427780151367e+00 4.757369999999999877e+00 4.837850000000000428e+00
4.371052742004394531e+00 4.756660000000000110e+00 4.837259999999999671e+00
4.382483005523681641e+00 4.755959999999999965e+00 4.836660000000000181e+00
4.394275903701782227e+00 4.755250000000000199e+00 4.836070000000000313e+00
4.405492544174194336e+00 4.754550000000000054e+00 4.835479999999999556e+00
4.416659116744995117e+00 4.753860000000000419e+00 4.834889999999999688e+00
4.427867412567138672e+00 4.753160000000000274e+00 4.834290000000000198e+00
4.439047574996948242e+00 4.752469999999999750e+00 4.833700000000000330e+00
4.450389862060546875e+00 4.751780000000000115e+00 4.833109999999999573e+00
4.461515903472900391e+00 4.751089999999999591e+00 4.832510000000000083e+00
4.472682714462280273e+00 4.750409999999999577e+00 4.831920000000000215e+00
4.483960390090942383e+00 4.749719999999999942e+00 4.831319999999999837e+00
4.495148658752441406e+00 4.749039999999999928e+00 4.830729999999999968e+00
4.506357908248901367e+00 4.748359999999999914e+00 4.830129999999999590e+00
4.517515659332275391e+00 4.747679999999999900e+00 4.829539999999999722e+00
4.529063224792480469e+00 4.747010000000000396e+00 4.828940000000000232e+00
4.540221691131591797e+00 4.746340000000000003e+00 4.828350000000000364e+00
4.551653623580932617e+00 4.745669999999999611e+00 4.827749999999999986e+00
4.563027858734130859e+00 4.745000000000000107e+00 4.827160000000000117e+00
4.574403285980224609e+00 4.744329999999999714e+00 4.826559999999999739e+00
4.585562944412231445e+00 4.743669999999999831e+00 4.825969999999999871e+00
4.596757173538208008e+00 4.743009999999999948e+00 4.825370000000000381e+00
4.608725786209106445e+00 4.742350000000000065e+00 4.824779999999999625e+00
4.619901418685913086e+00 4.741690000000000182e+00 4.824180000000000135e+00
4.631060361862182617e+00 4.741039999999999921e+00 4.823590000000000266e+00
4.643102407455444336e+00 4.740389999999999660e+00 4.822989999999999888e+00
4.654503345489501953e+00 4.739740000000000286e+00 4.822400000000000020e+00
4.665830612182617188e+00 4.739099999999999646e+00 4.821810000000000151e+00
4.677391529083251953e+00 4.738459999999999894e+00 4.821209999999999773e+00
4.688594818115234375e+00 4.737820000000000142e+00 4.820619999999999905e+00
4.699775934219360352e+00 4.737190000000000012e+00 4.820030000000000037e+00
4.710929155349731445e+00 4.736559999999999881e+00 4.819440000000000168e+00
4.722305059432983398e+00 4.735929999999999751e+00 4.818850000000000300e+00
4.733838319778442383e+00 4.735310000000000130e+00 4.818249999999999922e+00
4.745007991790771484e+00 4.734689999999999621e+00 4.817660000000000053e+00
4.756160497665405273e+00 4.734079999999999622e+00 4.817070000000000185e+00
4.767979383468627930e+00 4.733480000000000132e+00 4.816489999999999938e+00
4.779200553894042969e+00 4.732879999999999754e+00 4.815900000000000070e+00
4.790403604507446289e+00 4.732280000000000264e+00 4.815310000000000201e+00
4.801567077636718750e+00 4.731690000000000396e+00 4.814729999999999954e+00
4.812721014022827148e+00 4.731110000000000149e+00 4.814140000000000086e+00
4.823960781097412109e+00 4.730529999999999902e+00 4.813559999999999839e+00
4.835899353027343750e+00 4.729960000000000164e+00 4.812979999999999592e+00
4.847070693969726562e+00 4.729400000000000048e+00 4.812400000000000233e+00
4.858348608016967773e+00 4.728839999999999932e+00 4.811819999999999986e+00
4.869958877563476562e+00 4.728290000000000326e+00 4.811250000000000249e+00
4.881197690963745117e+00 4.727739999999999831e+00 4.810679999999999623e+00
4.892437219619750977e+00 4.727210000000000356e+00 4.810109999999999886e+00
4.903634786605834961e+00 4.726679999999999993e+00 4.809540000000000148e+00
4.914847373962402344e+00 4.726160000000000139e+00 4.808980000000000032e+00
4.926833152770996094e+00 4.725640000000000285e+00 4.808419999999999916e+00
4.938081502914428711e+00 4.725130000000000052e+00 4.807859999999999800e+00
4.949315547943115234e+00 4.724630000000000329e+00 4.807310000000000194e+00
4.960496425628662109e+00 4.724140000000000228e+00 4.806759999999999700e+00
4.971715450286865234e+00 4.723659999999999748e+00 4.806219999999999715e+00
4.982934713363647461e+00 4.723180000000000156e+00 4.805670000000000108e+00
4.994148492813110352e+00 4.722710000000000186e+00 4.805139999999999745e+00
5.005329847335815430e+00 4.722260000000000346e+00 4.804599999999999760e+00
5.016499042510986328e+00 4.721809999999999619e+00 4.804070000000000285e+00
5.028236389160156250e+00 4.721359999999999779e+00 4.803550000000000431e+00
5.039721012115478516e+00 4.720930000000000071e+00 4.803029999999999688e+00
5.051075696945190430e+00 4.720500000000000362e+00 4.802520000000000344e+00
5.062463521957397461e+00 4.720080000000000275e+00 4.802010000000000112e+00
5.073643922805786133e+00 4.719669999999999810e+00 4.801499999999999879e+00
5.084813356399536133e+00 4.719269999999999854e+00 4.801000000000000156e+00
5.096065282821655273e+00 4.718880000000000408e+00 4.800500000000000433e+00
5.107578277587890625e+00 4.718499999999999694e+00 4.800010000000000332e+00
5.118777513504028320e+00 4.718119999999999870e+00 4.799520000000000231e+00
5.130016803741455078e+00 4.717760000000000176e+00 4.799039999999999750e+00
5.141199588775634766e+00 4.717410000000000103e+00 4.798560000000000159e+00
5.152415275573730469e+00 4.717060000000000031e+00 4.798090000000000188e+00
5.163596391677856445e+00 4.716730000000000089e+00 4.797620000000000218e+00
5.174959897994995117e+00 4.716400000000000148e+00 4.797159999999999869e+00
5.186668157577514648e+00 4.716079999999999828e+00 4.796700000000000408e+00
5.197849512100219727e+00 4.715779999999999639e+00 4.796240000000000059e+00
5.209040164947509766e+00 4.715480000000000338e+00 4.795790000000000219e+00
5.221035718917846680e+00 4.715189999999999770e+00 4.795340000000000380e+00
5.232485055923461914e+00 4.714909999999999712e+00 4.794900000000000162e+00
5.243663311004638672e+00 4.714649999999999785e+00 4.794469999999999565e+00
5.255192041397094727e+00 4.714389999999999858e+00 4.794039999999999857e+00
5.266662597656250000e+00 4.714140000000000441e+00 4.793610000000000149e+00
5.277872800827026367e+00 4.713899999999999757e+00 4.793190000000000062e+00
5.289059877395629883e+00 4.713669999999999582e+00 4.792779999999999596e+00
5.300235271453857422e+00 4.713449999999999918e+00 4.792370000000000019e+00
5.312031745910644531e+00 4.713230000000000253e+00 4.791960000000000441e+00
5.323243141174316406e+00 4.713029999999999831e+00 4.791570000000000107e+00
5.334408044815063477e+00 4.712839999999999918e+00 4.791170000000000151e+00
5.345577001571655273e+00 4.712650000000000006e+00 4.790790000000000326e+00
5.356824159622192383e+00 4.712469999999999715e+00 4.790399999999999991e+00
5.368044853210449219e+00 4.712310000000000443e+00 4.790029999999999788e+00
5.379271745681762695e+00 4.712150000000000283e+00 4.789659999999999584e+00
5.390483140945434570e+00 4.711999999999999744e+00 4.789290000000000269e+00
5.401695966720581055e+00 4.711859999999999715e+00 4.788929999999999687e+00
5.413047313690185547e+00 4.711730000000000196e+00 4.788579999999999615e+00
5.424643754959106445e+00 4.711610000000000298e+00 4.788240000000000052e+00
5.435876846313476562e+00 4.711500000000000021e+00 4.787899999999999601e+00
5.447151660919189453e+00 4.711389999999999745e+00 4.787569999999999659e+00
5.458592891693115234e+00 4.711299999999999599e+00 4.787239999999999718e+00
5.469781875610351562e+00 4.711219999999999963e+00 4.786920000000000286e+00
5.480995178222656250e+00 4.711140000000000327e+00 4.786609999999999587e+00
5.492179393768310547e+00 4.711079999999999934e+00 4.786299999999999777e+00
5.503393411636352539e+00 4.711030000000000051e+00 4.785999999999999588e+00
5.515050172805786133e+00 4.710980000000000167e+00 4.785709999999999908e+00
5.527135133743286133e+00 4.710950000000000415e+00 4.785429999999999851e+00
5.538626432418823242e+00 4.710919999999999774e+00 4.785160000000000302e+00
5.549857854843139648e+00 4.710910000000000153e+00 4.784889999999999866e+00
5.561502456665039062e+00 4.710899999999999643e+00 4.784629999999999939e+00
5.572676420211791992e+00 4.710910000000000153e+00 4.784370000000000012e+00
5.583937406539916992e+00 4.710919999999999774e+00 4.784130000000000216e+00
5.595141649246215820e+00 4.710939999999999905e+00 4.783890000000000420e+00
5.606360435485839844e+00 4.710980000000000167e+00 4.783660000000000245e+00
5.617989063262939453e+00 4.711020000000000429e+00 4.783439999999999692e+00
5.629654884338378906e+00 4.711079999999999934e+00 4.783220000000000027e+00
5.640838146209716797e+00 4.711140000000000327e+00 4.783009999999999984e+00
5.652017831802368164e+00 4.711210000000000342e+00 4.782809999999999562e+00
5.663760900497436523e+00 4.711299999999999599e+00 4.782619999999999649e+00
5.675083398818969727e+00 4.711389999999999745e+00 4.782429999999999737e+00
5.686301469802856445e+00 4.711490000000000400e+00 4.782259999999999955e+00
5.697490215301513672e+00 4.711610000000000298e+00 4.782090000000000174e+00
5.708672046661376953e+00 4.711730000000000196e+00 4.781920000000000393e+00
5.719952106475830078e+00 4.711859999999999715e+00 4.781760000000000232e+00
5.731141805648803711e+00 4.711999999999999744e+00 4.781620000000000203e+00
5.742456674575805664e+00 4.712150000000000283e+00 4.781469999999999665e+00
5.753690481185913086e+00 4.712310000000000443e+00 4.781340000000000146e+00
5.765378952026367188e+00 4.712480000000000224e+00 4.781220000000000248e+00
5.776556491851806641e+00 4.712659999999999627e+00 4.781100000000000350e+00
5.787781000137329102e+00 4.712839999999999918e+00 4.780990000000000073e+00
5.798999786376953125e+00 4.713029999999999831e+00 4.780879999999999797e+00
5.810314893722534180e+00 4.713239999999999874e+00 4.780789999999999651e+00
5.822044134140014648e+00 4.713449999999999918e+00 4.780700000000000394e+00
5.833232402801513672e+00 4.713669999999999582e+00 4.780619999999999870e+00
5.845016002655029297e+00 4.713890000000000136e+00 4.780540000000000234e+00
5.856571435928344727e+00 4.714129999999999932e+00 4.780470000000000219e+00
5.867857694625854492e+00 4.714369999999999727e+00 4.780409999999999826e+00
5.879106998443603516e+00 4.714620000000000033e+00 4.780359999999999943e+00
5.890417575836181641e+00 4.714879999999999960e+00 4.780310000000000059e+00
5.901623249053955078e+00 4.715139999999999887e+00 4.780260000000000176e+00
5.912842273712158203e+00 4.715419999999999945e+00 4.780230000000000423e+00
5.924527883529663086e+00 4.715700000000000003e+00 4.780190000000000161e+00
5.935756206512451172e+00 4.715989999999999682e+00 4.780170000000000030e+00
5.947214603424072266e+00 4.716280000000000250e+00 4.780149999999999899e+00
5.958584308624267578e+00 4.716590000000000060e+00 4.780129999999999768e+00
5.969849348068237305e+00 4.716899999999999871e+00 4.780120000000000147e+00
5.981096744537353516e+00 4.717220000000000191e+00 4.780109999999999637e+00
5.992327213287353516e+00 4.717550000000000132e+00 4.780109999999999637e+00
6.003639936447143555e+00 4.717880000000000074e+00 4.780109999999999637e+00
6.015525817871093750e+00 4.718219999999999636e+00 4.780120000000000147e+00
6.027059078216552734e+00 4.718569999999999709e+00 4.780140000000000278e+00
6.038272380828857422e+00 4.718930000000000291e+00 4.780160000000000409e+00
6.049496412277221680e+00 4.719289999999999985e+00 4.780179999999999652e+00
6.060976028442382812e+00 4.719660000000000188e+00 4.780210000000000292e+00
6.072172641754150391e+00 4.720030000000000392e+00 4.780240000000000045e+00
6.083621263504028320e+00 4.720410000000000217e+00 4.780269999999999797e+00
6.095440387725830078e+00 4.720799999999999663e+00 4.780319999999999681e+00
6.106931924819946289e+00 4.721199999999999619e+00 4.780359999999999943e+00
6.118134975433349609e+00 4.721599999999999575e+00 4.780409999999999826e+00
6.129531383514404297e+00 4.722000000000000419e+00 4.780459999999999710e+00
6.140734434127807617e+00 4.722409999999999997e+00 4.780520000000000103e+00
6.152208328247070312e+00 4.722830000000000084e+00 4.780590000000000117e+00
6.163681268692016602e+00 4.723259999999999792e+00 4.780649999999999622e+00
6.174878835678100586e+00 4.723690000000000389e+00 4.780719999999999636e+00
6.186285495758056641e+00 4.724120000000000097e+00 4.780789999999999651e+00
6.197449684143066406e+00 4.724560000000000315e+00 4.780870000000000175e+00
6.208863496780395508e+00 4.725010000000000154e+00 4.780949999999999811e+00
6.220051050186157227e+00 4.725459999999999994e+00 4.781039999999999957e+00
6.231523752212524414e+00 4.725909999999999833e+00 4.781130000000000102e+00
6.242720603942871094e+00 4.726370000000000182e+00 4.781220000000000248e+00
6.253895282745361328e+00 4.726840000000000153e+00 4.781310000000000393e+00
6.265111446380615234e+00 4.727310000000000123e+00 4.781410000000000160e+00
6.276862382888793945e+00 4.727780000000000094e+00 4.781509999999999927e+00
6.288042545318603516e+00 4.728259999999999685e+00 4.781620000000000203e+00
6.299242496490478516e+00 4.728740000000000165e+00 4.781729999999999592e+00
6.310580492019653320e+00 4.729230000000000267e+00 4.781839999999999868e+00
6.321742534637451172e+00 4.729720000000000368e+00 4.781950000000000145e+00
6.332984209060668945e+00 4.730220000000000091e+00 4.782070000000000043e+00
6.344161748886108398e+00 4.730719999999999814e+00 4.782180000000000319e+00
6.355327129364013672e+00 4.731220000000000425e+00 4.782309999999999839e+00
6.366650819778442383e+00 4.731729999999999769e+00 4.782429999999999737e+00
6.377979516983032227e+00 4.732240000000000002e+00 4.782560000000000144e+00
6.389145374298095703e+00 4.732759999999999856e+00 4.782689999999999664e+00
6.400367498397827148e+00 4.733279999999999710e+00 4.782820000000000071e+00
6.411779642105102539e+00 4.733799999999999564e+00 4.782949999999999591e+00
6.423008680343627930e+00 4.734329999999999927e+00 4.783089999999999620e+00
6.434524297714233398e+00 4.734860000000000291e+00 4.783229999999999649e+00
6.446269989013671875e+00 4.735389999999999766e+00 4.783369999999999678e+00
6.457913637161254883e+00 4.735929999999999751e+00 4.783509999999999707e+00
6.469092130661010742e+00 4.736469999999999736e+00 4.783660000000000245e+00
6.480261564254760742e+00 4.737009999999999721e+00 4.783800000000000274e+00
6.491962671279907227e+00 4.737549999999999706e+00 4.783949999999999925e+00
6.503254890441894531e+00 4.738100000000000200e+00 4.784110000000000085e+00
6.514595270156860352e+00 4.738649999999999807e+00 4.784259999999999735e+00
6.525806903839111328e+00 4.739200000000000301e+00 4.784410000000000274e+00
6.537019968032836914e+00 4.739760000000000417e+00 4.784570000000000434e+00
6.548198938369750977e+00 4.740319999999999645e+00 4.784729999999999706e+00
6.559599876403808594e+00 4.740879999999999761e+00 4.784889999999999866e+00
6.570900678634643555e+00 4.741439999999999877e+00 4.785050000000000026e+00
6.582128286361694336e+00 4.742009999999999614e+00 4.785219999999999807e+00
6.593750715255737305e+00 4.742569999999999730e+00 4.785379999999999967e+00
6.604912281036376953e+00 4.743140000000000356e+00 4.785549999999999748e+00
6.616131305694580078e+00 4.743710000000000093e+00 4.785720000000000418e+00
6.627329349517822266e+00 4.744290000000000340e+00 4.785890000000000200e+00
6.638553857803344727e+00 4.744860000000000078e+00 4.786059999999999981e+00
6.649737834930419922e+00 4.745440000000000325e+00 4.786240000000000272e+00
6.660956382751464844e+00 4.746019999999999683e+00 4.786410000000000053e+00
6.672140836715698242e+00 4.746599999999999930e+00 4.786590000000000344e+00
6.683404684066772461e+00 4.747180000000000177e+00 4.786769999999999747e+00
6.694700241088867188e+00 4.747760000000000424e+00 4.786950000000000038e+00
6.705871820449829102e+00 4.748350000000000293e+00 4.787130000000000329e+00
6.717520952224731445e+00 4.748940000000000161e+00 4.787309999999999732e+00
6.728697061538696289e+00 4.749520000000000408e+00 4.787490000000000023e+00
6.739928960800170898e+00 4.750110000000000277e+00 4.787679999999999936e+00
6.751143693923950195e+00 4.750700000000000145e+00 4.787860000000000227e+00
6.762711524963378906e+00 4.751299999999999635e+00 4.788050000000000139e+00
6.774129390716552734e+00 4.751890000000000391e+00 4.788240000000000052e+00
6.785419464111328125e+00 4.752480000000000260e+00 4.788429999999999964e+00
6.796590805053710938e+00 4.753079999999999750e+00 4.788619999999999877e+00
6.807765960693359375e+00 4.753669999999999618e+00 4.788809999999999789e+00
6.819014787673950195e+00 4.754269999999999996e+00 4.789010000000000211e+00
6.830205678939819336e+00 4.754870000000000374e+00 4.789200000000000124e+00
6.841420650482177734e+00 4.755460000000000242e+00 4.789399999999999658e+00
6.852616310119628906e+00 4.756059999999999732e+00 4.789600000000000080e+00
6.863914251327514648e+00 4.756660000000000110e+00 4.789799999999999613e+00
6.875169754028320312e+00 4.757259999999999600e+00 4.790000000000000036e+00
6.886385917663574219e+00 4.757859999999999978e+00 4.790199999999999569e+00
6.898177146911621094e+00 4.758469999999999978e+00 4.790399999999999991e+00
6.909416437149047852e+00 4.759070000000000356e+00 4.790600000000000414e+00
6.921550750732421875e+00 4.759669999999999845e+00 4.790799999999999947e+00
6.932749271392822266e+00 4.760270000000000223e+00 4.791009999999999991e+00
6.943933725357055664e+00 4.760869999999999713e+00 4.791220000000000034e+00
6.955147981643676758e+00 4.761479999999999713e+00 4.791419999999999568e+00
6.966355323791503906e+00 4.762080000000000091e+00 4.791629999999999612e+00
6.977517366409301758e+00 4.762690000000000090e+00 4.791839999999999655e+00
6.988724708557128906e+00 4.763289999999999580e+00 4.792049999999999699e+00
7.000113010406494141e+00 4.763889999999999958e+00 4.792259999999999742e+00
7.011645317077636719e+00 4.764499999999999957e+00 4.792469999999999786e+00
7.022858619689941406e+00 4.765100000000000335e+00 4.792690000000000339e+00
7.034029006958007812e+00 4.765710000000000335e+00 4.792900000000000382e+00
7.045251607894897461e+00 4.766309999999999825e+00 4.793120000000000047e+00
7.057330131530761719e+00 4.766919999999999824e+00 4.793330000000000091e+00
7.068507432937622070e+00 4.767520000000000202e+00 4.793549999999999756e+00
7.079682350158691406e+00 4.768130000000000202e+00 4.793770000000000309e+00
7.091420173645019531e+00 4.768729999999999691e+00 4.793989999999999974e+00
7.102862834930419922e+00 4.769339999999999691e+00 4.794209999999999638e+00
7.114037513732910156e+00 4.769940000000000069e+00 4.794430000000000192e+00
7.125261306762695312e+00 4.770550000000000068e+00 4.794649999999999856e+00
7.136474132537841797e+00 4.771149999999999558e+00 4.794870000000000410e+00
7.147656440734863281e+00 4.771759999999999557e+00 4.795099999999999696e+00
7.159089088439941406e+00 4.772359999999999935e+00 4.795320000000000249e+00
7.170503139495849609e+00 4.772969999999999935e+00 4.795550000000000423e+00
7.181693553924560547e+00 4.773570000000000313e+00 4.795779999999999710e+00
7.192904949188232422e+00 4.774180000000000312e+00 4.796000000000000263e+00
7.204092264175415039e+00 4.774779999999999802e+00 4.796230000000000437e+00
7.215556383132934570e+00 4.775380000000000180e+00 4.796459999999999724e+00
7.227055788040161133e+00 4.775979999999999670e+00 4.796689999999999898e+00
7.238276243209838867e+00 4.776589999999999669e+00 4.796929999999999694e+00
7.249682664871215820e+00 4.777190000000000047e+00 4.797159999999999869e+00
7.260867357254028320e+00 4.777790000000000425e+00 4.797390000000000043e+00
7.272050619125366211e+00 4.778389999999999915e+00 4.797629999999999839e+00
7.283309221267700195e+00 4.778990000000000293e+00 4.797860000000000014e+00
7.294806480407714844e+00 4.779589999999999783e+00 4.798099999999999810e+00
7.306308507919311523e+00 4.780190000000000161e+00 4.798339999999999606e+00
7.317566394805908203e+00 4.780789999999999651e+00 4.798569999999999780e+00
7.328784704208374023e+00 4.781390000000000029e+00 4.798809999999999576e+00
7.339981794357299805e+00 4.781990000000000407e+00 4.799050000000000260e+00
7.351534843444824219e+00 4.782580000000000275e+00 4.799299999999999677e+00
7.362919807434082031e+00 4.783179999999999765e+00 4.799540000000000362e+00
7.374093055725097656e+00 4.783780000000000143e+00 4.799780000000000157e+00
7.385361194610595703e+00 4.784370000000000012e+00 4.800019999999999953e+00
7.396555423736572266e+00 4.784970000000000390e+00 4.800270000000000259e+00
7.407971858978271484e+00 4.785560000000000258e+00 4.800519999999999676e+00
7.419298171997070312e+00 4.786159999999999748e+00 4.800760000000000360e+00
7.430956602096557617e+00 4.786749999999999616e+00 4.801009999999999778e+00
7.442972898483276367e+00 4.787340000000000373e+00 4.801260000000000083e+00
7.454425573348999023e+00 4.787930000000000241e+00 4.801510000000000389e+00
7.465624809265136719e+00 4.788520000000000110e+00 4.801759999999999806e+00
7.477100849151611328e+00 4.789109999999999978e+00 4.802010000000000112e+00
7.488292932510375977e+00 4.789699999999999847e+00 4.802260000000000417e+00
7.499514579772949219e+00 4.790289999999999715e+00 4.802520000000000344e+00
7.510928630828857422e+00 4.790879999999999583e+00 4.802769999999999762e+00
7.522201776504516602e+00 4.791470000000000340e+00 4.803020000000000067e+00
7.533401489257812500e+00 4.792049999999999699e+00 4.803279999999999994e+00
7.544577121734619141e+00 4.792639999999999567e+00 4.803539999999999921e+00
7.556281805038452148e+00 4.793219999999999814e+00 4.803790000000000227e+00
7.567810773849487305e+00 4.793809999999999683e+00 4.804050000000000153e+00
7.579578161239624023e+00 4.794389999999999930e+00 4.804310000000000080e+00
7.590754032135009766e+00 4.794970000000000176e+00 4.804570000000000007e+00
7.601978778839111328e+00 4.795550000000000423e+00 4.804829999999999934e+00
7.613210678100585938e+00 4.796129999999999782e+00 4.805089999999999861e+00
7.624425172805786133e+00 4.796710000000000029e+00 4.805360000000000298e+00
7.636203050613403320e+00 4.797290000000000276e+00 4.805620000000000225e+00
7.647777795791625977e+00 4.797869999999999635e+00 4.805880000000000152e+00
7.658957242965698242e+00 4.798440000000000261e+00 4.806149999999999700e+00
7.670132875442504883e+00 4.799019999999999619e+00 4.806409999999999627e+00
7.682473897933959961e+00 4.799590000000000245e+00 4.806680000000000064e+00
7.693647384643554688e+00 4.800169999999999604e+00 4.806949999999999612e+00
7.704921960830688477e+00 4.800740000000000229e+00 4.807220000000000049e+00
7.716143369674682617e+00 4.801309999999999967e+00 4.807489999999999597e+00
7.727437257766723633e+00 4.801879999999999704e+00 4.807760000000000034e+00
7.738902807235717773e+00 4.802450000000000330e+00 4.808029999999999582e+00
7.750345468521118164e+00 4.803020000000000067e+00 4.808300000000000018e+00
7.761519908905029297e+00 4.803589999999999804e+00 4.808569999999999567e+00
7.772698163986206055e+00 4.804160000000000430e+00 4.808840000000000003e+00
7.784579515457153320e+00 4.804719999999999658e+00 4.809120000000000061e+00
7.795755147933959961e+00 4.805290000000000283e+00 4.809389999999999610e+00
7.806963682174682617e+00 4.805850000000000399e+00 4.809669999999999668e+00
7.818363666534423828e+00 4.806409999999999627e+00 4.809940000000000104e+00
7.829539537429809570e+00 4.806969999999999743e+00 4.810220000000000162e+00
7.840706110000610352e+00 4.807540000000000369e+00 4.810489999999999711e+00
7.851900100708007812e+00 4.808089999999999975e+00 4.810769999999999769e+00
7.863175392150878906e+00 4.808650000000000091e+00 4.811049999999999827e+00
7.874425411224365234e+00 4.809210000000000207e+00 4.811329999999999885e+00
7.885656118392944336e+00 4.809770000000000323e+00 4.811609999999999943e+00
7.896847724914550781e+00 4.810319999999999929e+00 4.811890000000000001e+00
7.908039331436157227e+00 4.810880000000000045e+00 4.812170000000000059e+00
7.919703483581542969e+00 4.811429999999999652e+00 4.812450000000000117e+00
7.930915117263793945e+00 4.811980000000000146e+00 4.812739999999999796e+00
7.942085504531860352e+00 4.812529999999999752e+00 4.813019999999999854e+00
7.953271389007568359e+00 4.813080000000000247e+00 4.813299999999999912e+00
7.964464902877807617e+00 4.813629999999999853e+00 4.813589999999999591e+00
7.975943088531494141e+00 4.814180000000000348e+00 4.813869999999999649e+00
7.987442493438720703e+00 4.814720000000000333e+00 4.814160000000000217e+00
7.998757362365722656e+00 4.815269999999999939e+00 4.814449999999999896e+00
8.010369300842285156e+00 4.815809999999999924e+00 4.814729999999999954e+00
8.021995544433593750e+00 4.816349999999999909e+00 4.815019999999999634e+00
8.033169269561767578e+00 4.816889999999999894e+00 4.815310000000000201e+00
8.044338941574096680e+00 4.817429999999999879e+00 4.815599999999999881e+00
8.055531978607177734e+00 4.817969999999999864e+00 4.815879999999999939e+00
8.067112684249877930e+00 4.818509999999999849e+00 4.816169999999999618e+00
8.078741550445556641e+00 4.819040000000000212e+00 4.816460000000000186e+00
8.089963436126708984e+00 4.819580000000000197e+00 4.816749999999999865e+00
8.101143360137939453e+00 4.820109999999999673e+00 4.817040000000000433e+00
8.112337589263916016e+00 4.820640000000000036e+00 4.817330000000000112e+00
8.123522043228149414e+00 4.821170000000000400e+00 4.817619999999999791e+00
8.134940862655639648e+00 4.821699999999999875e+00 4.817910000000000359e+00
8.146118640899658203e+00 4.822230000000000238e+00 4.818209999999999660e+00
8.157766103744506836e+00 4.822759999999999714e+00 4.818500000000000227e+00
8.168965816497802734e+00 4.823279999999999568e+00 4.818789999999999907e+00
8.180181741714477539e+00 4.823809999999999931e+00 4.819079999999999586e+00
8.191411972045898438e+00 4.824329999999999785e+00 4.819370000000000154e+00
8.202923774719238281e+00 4.824849999999999639e+00 4.819659999999999833e+00
8.214176893234252930e+00 4.825370000000000381e+00 4.819960000000000022e+00
8.225351572036743164e+00 4.825890000000000235e+00 4.820249999999999702e+00
8.236526727676391602e+00 4.826410000000000089e+00 4.820540000000000269e+00
8.248235702514648438e+00 4.826920000000000321e+00 4.820839999999999570e+00
8.259489297866821289e+00 4.827440000000000175e+00 4.821130000000000138e+00
8.270883083343505859e+00 4.827950000000000408e+00 4.821419999999999817e+00
8.282384157180786133e+00 4.828459999999999752e+00 4.821720000000000006e+00
8.293545722961425781e+00 4.828969999999999985e+00 4.822009999999999685e+00
8.304723739624023438e+00 4.829480000000000217e+00 4.822309999999999874e+00
8.316531896591186523e+00 4.829989999999999561e+00 4.822600000000000442e+00
8.327901840209960938e+00 4.830490000000000173e+00 4.822890000000000121e+00
8.339074611663818359e+00 4.831000000000000405e+00 4.823190000000000310e+00
8.351041316986083984e+00 4.831500000000000128e+00 4.823479999999999990e+00
8.362360000610351562e+00 4.831999999999999851e+00 4.823780000000000179e+00
8.373520612716674805e+00 4.832499999999999574e+00 4.824069999999999858e+00
8.385203123092651367e+00 4.833000000000000185e+00 4.824360000000000426e+00
8.396420240402221680e+00 4.833499999999999908e+00 4.824659999999999727e+00
8.407629013061523438e+00 4.833990000000000009e+00 4.824950000000000294e+00
8.418794631958007812e+00 4.834489999999999732e+00 4.825249999999999595e+00
8.430273294448852539e+00 4.834979999999999833e+00 4.825540000000000163e+00
8.442463636398315430e+00 4.835469999999999935e+00 4.825829999999999842e+00
8.453649282455444336e+00 4.835960000000000036e+00 4.826130000000000031e+00
8.464828968048095703e+00 4.836450000000000138e+00 4.826419999999999710e+00
8.476020336151123047e+00 4.836940000000000239e+00 4.826710000000000278e+00
8.487263202667236328e+00 4.837419999999999831e+00 4.827009999999999579e+00
8.498735904693603516e+00 4.837909999999999933e+00 4.827300000000000146e+00
8.510132789611816406e+00 4.838390000000000413e+00 4.827589999999999826e+00
8.521308660507202148e+00 4.838870000000000005e+00 4.827880000000000393e+00
8.532976388931274414e+00 4.839349999999999596e+00 4.828179999999999694e+00
8.544271230697631836e+00 4.839830000000000076e+00 4.828470000000000262e+00
8.556045055389404297e+00 4.840309999999999668e+00 4.828759999999999941e+00
8.567439079284667969e+00 4.840779999999999639e+00 4.829049999999999621e+00
8.578867912292480469e+00 4.841260000000000119e+00 4.829340000000000188e+00
8.590069770812988281e+00 4.841730000000000089e+00 4.829640000000000377e+00
8.601262092590332031e+00 4.842200000000000060e+00 4.829930000000000057e+00
8.612464666366577148e+00 4.842670000000000030e+00 4.830219999999999736e+00
8.623651981353759766e+00 4.843140000000000001e+00 4.830510000000000304e+00
8.635172367095947266e+00 4.843609999999999971e+00 4.830799999999999983e+00
8.646590709686279297e+00 4.844079999999999941e+00 4.831089999999999662e+00
8.658079385757446289e+00 4.844540000000000290e+00 4.831380000000000230e+00
8.669278383255004883e+00 4.844999999999999751e+00 4.831669999999999909e+00
8.680460691452026367e+00 4.845469999999999722e+00 4.831959999999999589e+00
8.691636085510253906e+00 4.845930000000000071e+00 4.832239999999999647e+00
8.703032255172729492e+00 4.846379999999999910e+00 4.832530000000000214e+00
8.714231252670288086e+00 4.846840000000000259e+00 4.832819999999999894e+00
8.725412368774414062e+00 4.847299999999999720e+00 4.833109999999999573e+00
8.736581325531005859e+00 4.847749999999999559e+00 4.833400000000000141e+00
8.748454570770263672e+00 4.848209999999999908e+00 4.833680000000000199e+00
8.759631395339965820e+00 4.848659999999999748e+00 4.833969999999999878e+00
8.771176338195800781e+00 4.849109999999999587e+00 4.834249999999999936e+00
8.782519102096557617e+00 4.849560000000000315e+00 4.834539999999999615e+00
8.793712139129638672e+00 4.850010000000000154e+00 4.834819999999999673e+00
8.804898500442504883e+00 4.850450000000000372e+00 4.835110000000000241e+00
8.816076517105102539e+00 4.850900000000000212e+00 4.835390000000000299e+00
8.827505826950073242e+00 4.851340000000000430e+00 4.835679999999999978e+00
8.838888406753540039e+00 4.851779999999999760e+00 4.835960000000000036e+00
8.850216627120971680e+00 4.852219999999999978e+00 4.836240000000000094e+00
8.861495256423950195e+00 4.852660000000000196e+00 4.836520000000000152e+00
8.872752189636230469e+00 4.853100000000000414e+00 4.836809999999999832e+00
8.884052515029907227e+00 4.853530000000000122e+00 4.837089999999999890e+00
8.895977973937988281e+00 4.853970000000000340e+00 4.837369999999999948e+00
8.907189130783081055e+00 4.854400000000000048e+00 4.837650000000000006e+00
8.918418884277343750e+00 4.854829999999999757e+00 4.837930000000000064e+00
8.929608583450317383e+00 4.855260000000000353e+00 4.838210000000000122e+00
8.940953969955444336e+00 4.855690000000000062e+00 4.838490000000000180e+00
8.952520608901977539e+00 4.856119999999999770e+00 4.838759999999999728e+00
8.963715076446533203e+00 4.856539999999999857e+00 4.839039999999999786e+00
8.975003242492675781e+00 4.856959999999999944e+00 4.839319999999999844e+00
8.986441850662231445e+00 4.857389999999999652e+00 4.839599999999999902e+00
8.997624158859252930e+00 4.857809999999999739e+00 4.839870000000000339e+00
9.009193658828735352e+00 4.858229999999999826e+00 4.840150000000000396e+00
9.020373106002807617e+00 4.858640000000000292e+00 4.840419999999999945e+00
9.031549930572509766e+00 4.859060000000000379e+00 4.840700000000000003e+00
9.042761564254760742e+00 4.859469999999999956e+00 4.840970000000000439e+00
9.053979396820068359e+00 4.859890000000000043e+00 4.841239999999999988e+00
9.065161943435668945e+00 4.860299999999999621e+00 4.841510000000000424e+00
9.076830387115478516e+00 4.860710000000000086e+00 4.841789999999999594e+00
9.088081359863281250e+00 4.861119999999999663e+00 4.842060000000000031e+00
9.099353075027465820e+00 4.861519999999999619e+00 4.842329999999999579e+00
9.110701322555541992e+00 4.861930000000000085e+00 4.842600000000000016e+00
9.122603178024291992e+00 4.862330000000000041e+00 4.842869999999999564e+00
9.133782625198364258e+00 4.862739999999999618e+00 4.843140000000000001e+00
9.144955396652221680e+00 4.863139999999999574e+00 4.843399999999999928e+00
9.156151056289672852e+00 4.863540000000000418e+00 4.843670000000000364e+00
9.167464256286621094e+00 4.863940000000000374e+00 4.843939999999999912e+00
9.178676605224609375e+00 4.864329999999999821e+00 4.844199999999999839e+00
9.189870357513427734e+00 4.864729999999999777e+00 4.844470000000000276e+00
9.201029777526855469e+00 4.865120000000000111e+00 4.844739999999999824e+00
9.212186574935913086e+00 4.865509999999999557e+00 4.844999999999999751e+00
9.223373174667358398e+00 4.865899999999999892e+00 4.845259999999999678e+00
9.234527111053466797e+00 4.866290000000000227e+00 4.845530000000000115e+00
9.245686769485473633e+00 4.866679999999999673e+00 4.845790000000000042e+00
9.256859779357910156e+00 4.867060000000000386e+00 4.846049999999999969e+00
9.268027305603027344e+00 4.867449999999999832e+00 4.846309999999999896e+00
9.279515027999877930e+00 4.867829999999999657e+00 4.846580000000000332e+00
9.291142463684082031e+00 4.868210000000000370e+00 4.846840000000000259e+00
9.302306175231933594e+00 4.868590000000000195e+00 4.847100000000000186e+00
9.313467502593994141e+00 4.868970000000000020e+00 4.847360000000000113e+00
9.324797630310058594e+00 4.869349999999999845e+00 4.847610000000000419e+00
9.336356639862060547e+00 4.869720000000000049e+00 4.847870000000000346e+00
9.347777605056762695e+00 4.870099999999999874e+00 4.848130000000000273e+00
9.359531879425048828e+00 4.870470000000000077e+00 4.848390000000000200e+00
9.370926141738891602e+00 4.870840000000000281e+00 4.848650000000000126e+00
9.382071971893310547e+00 4.871209999999999596e+00 4.848900000000000432e+00
9.393265247344970703e+00 4.871579999999999799e+00 4.849160000000000359e+00
9.404418230056762695e+00 4.871950000000000003e+00 4.849409999999999776e+00
9.415593147277832031e+00 4.872309999999999697e+00 4.849669999999999703e+00
9.427450895309448242e+00 4.872679999999999900e+00 4.849920000000000009e+00
9.438952684402465820e+00 4.873039999999999594e+00 4.850170000000000314e+00
9.450124979019165039e+00 4.873400000000000176e+00 4.850430000000000241e+00
9.461897611618041992e+00 4.873759999999999870e+00 4.850679999999999659e+00
9.473070144653320312e+00 4.874119999999999564e+00 4.850929999999999964e+00
9.484232187271118164e+00 4.874469999999999636e+00 4.851180000000000270e+00
9.495615482330322266e+00 4.874830000000000219e+00 4.851429999999999687e+00
9.507009029388427734e+00 4.875180000000000291e+00 4.851679999999999993e+00
9.518190145492553711e+00 4.875539999999999985e+00 4.851930000000000298e+00
9.529392242431640625e+00 4.875890000000000057e+00 4.852179999999999715e+00
9.540559768676757812e+00 4.876240000000000130e+00 4.852430000000000021e+00
9.551759243011474609e+00 4.876579999999999693e+00 4.852669999999999817e+00
9.563147783279418945e+00 4.876929999999999765e+00 4.852920000000000122e+00
9.574492692947387695e+00 4.877279999999999838e+00 4.853170000000000428e+00
9.586500644683837891e+00 4.877620000000000289e+00 4.853419999999999845e+00
9.597688436508178711e+00 4.877970000000000361e+00 4.853659999999999641e+00
9.608845233917236328e+00 4.878309999999999924e+00 4.853909999999999947e+00
9.620012521743774414e+00 4.878650000000000375e+00 4.854149999999999743e+00
9.631644010543823242e+00 4.878989999999999938e+00 4.854400000000000048e+00
9.642874240875244141e+00 4.879319999999999879e+00 4.854639999999999844e+00
9.654058933258056641e+00 4.879660000000000331e+00 4.854879999999999640e+00
9.665586233139038086e+00 4.879999999999999893e+00 4.855129999999999946e+00
9.676744699478149414e+00 4.880329999999999835e+00 4.855369999999999742e+00
9.688692092895507812e+00 4.880659999999999776e+00 4.855610000000000426e+00
9.699856996536254883e+00 4.880989999999999718e+00 4.855850000000000222e+00
9.711055755615234375e+00 4.881330000000000169e+00 4.856090000000000018e+00
9.722755908966064453e+00 4.881649999999999601e+00 4.856329999999999814e+00
9.734237670898437500e+00 4.881980000000000430e+00 4.856569999999999609e+00
9.745399951934814453e+00 4.882310000000000372e+00 4.856810000000000294e+00
9.756738424301147461e+00 4.882629999999999804e+00 4.857050000000000090e+00
9.767911434173583984e+00 4.882959999999999745e+00 4.857289999999999885e+00
9.779080152511596680e+00 4.883280000000000065e+00 4.857529999999999681e+00
9.790443420410156250e+00 4.883600000000000385e+00 4.857770000000000366e+00
9.801672935485839844e+00 4.883919999999999817e+00 4.858010000000000161e+00
9.812840223312377930e+00 4.884240000000000137e+00 4.858240000000000336e+00
9.824017524719238281e+00 4.884559999999999569e+00 4.858480000000000132e+00
9.835176467895507812e+00 4.884879999999999889e+00 4.858719999999999928e+00
9.846333026885986328e+00 4.885189999999999699e+00 4.858950000000000102e+00
9.858020544052124023e+00 4.885510000000000019e+00 4.859189999999999898e+00
9.869787693023681641e+00 4.885819999999999830e+00 4.859420000000000073e+00
9.881022453308105469e+00 4.886129999999999640e+00 4.859659999999999869e+00
9.892250537872314453e+00 4.886440000000000339e+00 4.859890000000000043e+00
9.903444766998291016e+00 4.886750000000000149e+00 4.860120000000000218e+00
9.915423631668090820e+00 4.887059999999999960e+00 4.860360000000000014e+00
9.926647901535034180e+00 4.887369999999999770e+00 4.860590000000000188e+00
9.937806129455566406e+00 4.887669999999999959e+00 4.860820000000000363e+00
9.948964118957519531e+00 4.887979999999999769e+00 4.861060000000000159e+00
9.960356235504150391e+00 4.888279999999999959e+00 4.861290000000000333e+00
9.971790075302124023e+00 4.888589999999999769e+00 4.861519999999999619e+00
9.983244895935058594e+00 4.888889999999999958e+00 4.861749999999999794e+00
9.994430303573608398e+00 4.889190000000000147e+00 4.861979999999999968e+00
1.000558733940124512e+01 4.889490000000000336e+00 4.862210000000000143e+00
1.001674437522888184e+01 4.889789999999999637e+00 4.862440000000000317e+00
1.002861380577087402e+01 4.890089999999999826e+00 4.862669999999999604e+00
1.003979897499084473e+01 4.890390000000000015e+00 4.862899999999999778e+00
1.005129718780517578e+01 4.890710000000000335e+00 4.863129999999999953e+00
1.006247186660766602e+01 4.891029999999999767e+00 4.863360000000000127e+00
1.007365560531616211e+01 4.891370000000000218e+00 4.863579999999999792e+00
1.008482289314270020e+01 4.891720000000000290e+00 4.863809999999999967e+00
1.009624290466308594e+01 4.892089999999999606e+00 4.864040000000000141e+00
1.010793018341064453e+01 4.892479999999999940e+00 4.864270000000000316e+00
1.011917948722839355e+01 4.892900000000000027e+00 4.864489999999999981e+00
1.013052940368652344e+01 4.893340000000000245e+00 4.864720000000000155e+00
1.014178252220153809e+01 4.893799999999999706e+00 4.864959999999999951e+00
1.015298318862915039e+01 4.894280000000000186e+00 4.865199999999999747e+00
1.016420125961303711e+01 4.894779999999999909e+00 4.865459999999999674e+00
1.017569947242736816e+01 4.895310000000000272e+00 4.865719999999999601e+00
1.018694448471069336e+01 4.895859999999999879e+00 4.865999999999999659e+00
1.019885182380676270e+01 4.896419999999999995e+00 4.866290000000000227e+00
1.021003603935241699e+01 4.897009999999999863e+00 4.866590000000000416e+00
1.022121119499206543e+01 4.897610000000000241e+00 4.866909999999999847e+00
1.023241686820983887e+01 4.898240000000000371e+00 4.867250000000000298e+00
1.024365043640136719e+01 4.898880000000000123e+00 4.867609999999999992e+00
1.025553870201110840e+01 4.899540000000000006e+00 4.867980000000000196e+00
1.026699137687683105e+01 4.900220000000000020e+00 4.868380000000000152e+00
1.027817225456237793e+01 4.900920000000000165e+00 4.868789999999999729e+00
1.028935694694519043e+01 4.901640000000000441e+00 4.869220000000000326e+00
1.030056166648864746e+01 4.902370000000000339e+00 4.869670000000000165e+00
1.031174898147583008e+01 4.903109999999999857e+00 4.870129999999999626e+00
1.032298254966735840e+01 4.903880000000000017e+00 4.870610000000000106e+00
1.033467316627502441e+01 4.904659999999999798e+00 4.871109999999999829e+00
1.034584474563598633e+01 4.905450000000000088e+00 4.871620000000000061e+00
1.035701727867126465e+01 4.906259999999999621e+00 4.872150000000000425e+00
1.036860322952270508e+01 4.907090000000000174e+00 4.872700000000000031e+00
1.037981867790222168e+01 4.907930000000000348e+00 4.873260000000000147e+00
1.039127206802368164e+01 4.908780000000000143e+00 4.873829999999999885e+00
1.040246438980102539e+01 4.909650000000000070e+00 4.874419999999999753e+00
1.041365098953247070e+01 4.910529999999999617e+00 4.875020000000000131e+00
1.042482662200927734e+01 4.911419999999999675e+00 4.875639999999999752e+00
1.043604421615600586e+01 4.912329999999999863e+00 4.876269999999999882e+00
1.044722437858581543e+01 4.913240000000000052e+00 4.876909999999999634e+00
1.045841860771179199e+01 4.914170000000000371e+00 4.877559999999999896e+00
1.046963787078857422e+01 4.915110000000000312e+00 4.878230000000000288e+00
1.048082995414733887e+01 4.916059999999999874e+00 4.878910000000000302e+00
1.049202752113342285e+01 4.917019999999999946e+00 4.879599999999999937e+00
1.050325012207031250e+01 4.917989999999999640e+00 4.880300000000000082e+00
1.051469588279724121e+01 4.918969999999999843e+00 4.881020000000000358e+00
1.052644348144531250e+01 4.919959999999999667e+00 4.881739999999999746e+00
1.053789615631103516e+01 4.920960000000000001e+00 4.882480000000000153e+00
1.054908180236816406e+01 4.921969999999999956e+00 4.883230000000000182e+00
1.056025362014770508e+01 4.922990000000000421e+00 4.883980000000000210e+00
1.057160472869873047e+01 4.924019999999999619e+00 4.884750000000000369e+00
1.058312129974365234e+01 4.925049999999999706e+00 4.885530000000000150e+00
1.059499597549438477e+01 4.926090000000000302e+00 4.886309999999999931e+00
1.060654568672180176e+01 4.927150000000000141e+00 4.887100000000000222e+00
1.061772036552429199e+01 4.928209999999999980e+00 4.887889999999999624e+00
1.062889504432678223e+01 4.929280000000000328e+00 4.888700000000000045e+00
1.064010286331176758e+01 4.930360000000000298e+00 4.889509999999999579e+00
1.065132284164428711e+01 4.931449999999999889e+00 4.890320000000000000e+00
1.066322112083435059e+01 4.932540000000000369e+00 4.891140000000000043e+00
1.067477035522460938e+01 4.933650000000000091e+00 4.891969999999999708e+00
1.068594932556152344e+01 4.934759999999999813e+00 4.892789999999999750e+00
1.069722485542297363e+01 4.935880000000000045e+00 4.893629999999999924e+00
1.070890021324157715e+01 4.937009999999999899e+00 4.894470000000000098e+00
1.072007322311401367e+01 4.938150000000000261e+00 4.895310000000000272e+00
1.073147726058959961e+01 4.939289999999999736e+00 4.896160000000000068e+00
1.074276614189147949e+01 4.940439999999999721e+00 4.897020000000000373e+00
1.075397992134094238e+01 4.941600000000000215e+00 4.897879999999999789e+00
1.076516389846801758e+01 4.942759999999999820e+00 4.898749999999999716e+00
1.077694916725158691e+01 4.943929999999999936e+00 4.899619999999999642e+00
1.078813004493713379e+01 4.945100000000000051e+00 4.900500000000000078e+00
1.079939389228820801e+01 4.946270000000000167e+00 4.901379999999999626e+00
1.081065368652343750e+01 4.947449999999999903e+00 4.902269999999999683e+00
1.082182645797729492e+01 4.948640000000000150e+00 4.903159999999999741e+00
1.083301520347595215e+01 4.949819999999999887e+00 4.904049999999999798e+00
1.084421372413635254e+01 4.951010000000000133e+00 4.904939999999999856e+00
1.085540080070495605e+01 4.952210000000000001e+00 4.905840000000000423e+00
1.086669683456420898e+01 4.953400000000000247e+00 4.906749999999999723e+00
1.087800645828247070e+01 4.954600000000000115e+00 4.907650000000000290e+00
1.088923764228820801e+01 4.955790000000000362e+00 4.908559999999999590e+00
1.090047693252563477e+01 4.956990000000000229e+00 4.909469999999999779e+00
1.091170954704284668e+01 4.958199999999999719e+00 4.910379999999999967e+00
1.092300128936767578e+01 4.959399999999999586e+00 4.911290000000000155e+00
1.093449282646179199e+01 4.960600000000000342e+00 4.912200000000000344e+00
1.094614863395690918e+01 4.961809999999999832e+00 4.913120000000000154e+00
1.095730423927307129e+01 4.963009999999999700e+00 4.914030000000000342e+00
1.096880960464477539e+01 4.964209999999999567e+00 4.914950000000000152e+00
1.097999000549316406e+01 4.965419999999999945e+00 4.915869999999999962e+00
1.099119114875793457e+01 4.966619999999999813e+00 4.916789999999999772e+00
1.100258898735046387e+01 4.967830000000000190e+00 4.917709999999999582e+00
1.101386332511901855e+01 4.969030000000000058e+00 4.918619999999999770e+00
1.102501654624938965e+01 4.970229999999999926e+00 4.919539999999999580e+00
1.103638863563537598e+01 4.971440000000000303e+00 4.920460000000000278e+00
1.104836082458496094e+01 4.972649999999999793e+00 4.921369999999999578e+00
1.105981040000915527e+01 4.973860000000000170e+00 4.922279999999999767e+00
1.107097816467285156e+01 4.975069999999999659e+00 4.923180000000000334e+00
1.108221769332885742e+01 4.976280000000000037e+00 4.924089999999999634e+00
1.109340572357177734e+01 4.977490000000000414e+00 4.924979999999999691e+00
1.110470056533813477e+01 4.978710000000000413e+00 4.925880000000000258e+00
1.111670899391174316e+01 4.979930000000000412e+00 4.926770000000000316e+00
1.112789535522460938e+01 4.981150000000000411e+00 4.927649999999999864e+00
1.113933181762695312e+01 4.982370000000000410e+00 4.928530000000000300e+00
1.115051746368408203e+01 4.983600000000000030e+00 4.929409999999999847e+00
1.116169476509094238e+01 4.984829999999999650e+00 4.930279999999999774e+00
1.117293095588684082e+01 4.986069999999999780e+00 4.931140000000000079e+00
1.118415856361389160e+01 4.987309999999999910e+00 4.932000000000000384e+00
1.119565010070800781e+01 4.988550000000000040e+00 4.932850000000000179e+00
1.120684981346130371e+01 4.989799999999999791e+00 4.933699999999999974e+00
1.121807432174682617e+01 4.991060000000000052e+00 4.934540000000000148e+00
1.122925066947937012e+01 4.992320000000000313e+00 4.935369999999999813e+00
1.124042057991027832e+01 4.993579999999999686e+00 4.936200000000000365e+00
1.125162148475646973e+01 4.994849999999999568e+00 4.937020000000000408e+00
1.126285552978515625e+01 4.996120000000000339e+00 4.937839999999999563e+00
1.127403235435485840e+01 4.997399999999999842e+00 4.938649999999999984e+00
1.128524160385131836e+01 4.998689999999999856e+00 4.939460000000000406e+00
1.129641628265380859e+01 4.999979999999999869e+00 4.940260000000000318e+00
1.130761694908142090e+01 5.001280000000000392e+00 4.941060000000000230e+00
1.131943416595458984e+01 5.002580000000000027e+00 4.941849999999999632e+00
1.133065533638000488e+01 5.003890000000000171e+00 4.942650000000000432e+00
1.134182882308959961e+01 5.005200000000000315e+00 4.943430000000000213e+00
1.135306406021118164e+01 5.006520000000000081e+00 4.944219999999999615e+00
1.136424088478088379e+01 5.007839999999999847e+00 4.945009999999999906e+00
1.137546300888061523e+01 5.009170000000000122e+00 4.945789999999999687e+00
1.138710713386535645e+01 5.010500000000000398e+00 4.946579999999999977e+00
1.139843750000000000e+01 5.011840000000000295e+00 4.947359999999999758e+00
1.140962576866149902e+01 5.013180000000000192e+00 4.948140000000000427e+00
1.142144632339477539e+01 5.014520000000000088e+00 4.948920000000000208e+00
1.143263673782348633e+01 5.015869999999999607e+00 4.949699999999999989e+00
1.144421553611755371e+01 5.017229999999999634e+00 4.950470000000000148e+00
1.145621180534362793e+01 5.018589999999999662e+00 4.951249999999999929e+00
1.146754050254821777e+01 5.019949999999999690e+00 4.952029999999999710e+00
1.147874903678894043e+01 5.021320000000000228e+00 4.952799999999999869e+00
1.149114871025085449e+01 5.022689999999999877e+00 4.953579999999999650e+00
1.150266098976135254e+01 5.024060000000000414e+00 4.954349999999999810e+00
1.151385998725891113e+01 5.025439999999999685e+00 4.955129999999999590e+00
1.152572107315063477e+01 5.026819999999999844e+00 4.955910000000000259e+00
1.153690361976623535e+01 5.028200000000000003e+00 4.956680000000000419e+00
1.154811787605285645e+01 5.029580000000000162e+00 4.957460000000000200e+00
1.155939388275146484e+01 5.030969999999999942e+00 4.958230000000000359e+00
1.157079243659973145e+01 5.032350000000000101e+00 4.959010000000000140e+00
1.158244895935058594e+01 5.033739999999999881e+00 4.959789999999999921e+00
1.159361743927001953e+01 5.035129999999999661e+00 4.960560000000000080e+00
1.160479760169982910e+01 5.036520000000000330e+00 4.961339999999999861e+00
1.161649203300476074e+01 5.037910000000000110e+00 4.962119999999999642e+00
1.162840700149536133e+01 5.039290000000000269e+00 4.962900000000000311e+00
1.163959145545959473e+01 5.040680000000000049e+00 4.963669999999999582e+00
1.165080261230468750e+01 5.042069999999999830e+00 4.964450000000000252e+00
1.166222715377807617e+01 5.043459999999999610e+00 4.965230000000000032e+00
1.167339515686035156e+01 5.044850000000000279e+00 4.966000000000000192e+00
1.168508720397949219e+01 5.046230000000000437e+00 4.966779999999999973e+00
1.169625973701477051e+01 5.047620000000000218e+00 4.967559999999999754e+00
1.170773148536682129e+01 5.049000000000000377e+00 4.968329999999999913e+00
1.171890282630920410e+01 5.050379999999999647e+00 4.969109999999999694e+00
1.173033928871154785e+01 5.051759999999999806e+00 4.969890000000000363e+00
1.174150633811950684e+01 5.053139999999999965e+00 4.970659999999999634e+00
1.175268220901489258e+01 5.054520000000000124e+00 4.971440000000000303e+00
1.176385307312011719e+01 5.055900000000000283e+00 4.972220000000000084e+00
1.177531003952026367e+01 5.057269999999999932e+00 4.972999999999999865e+00
1.178660774230957031e+01 5.058639999999999581e+00 4.973779999999999646e+00
1.179779291152954102e+01 5.060010000000000119e+00 4.974560000000000315e+00
1.180896329879760742e+01 5.061379999999999768e+00 4.975340000000000096e+00
1.182017016410827637e+01 5.062739999999999796e+00 4.976119999999999877e+00
1.183141708374023438e+01 5.064099999999999824e+00 4.976910000000000167e+00
1.184258913993835449e+01 5.065459999999999852e+00 4.977689999999999948e+00
1.185383319854736328e+01 5.066810000000000258e+00 4.978480000000000238e+00
1.186515498161315918e+01 5.068170000000000286e+00 4.979269999999999641e+00
1.187643384933471680e+01 5.069519999999999804e+00 4.980059999999999931e+00
1.188774180412292480e+01 5.070870000000000211e+00 4.980850000000000222e+00
1.189896416664123535e+01 5.072219999999999729e+00 4.981639999999999624e+00
1.191016292572021484e+01 5.073559999999999626e+00 4.982429999999999914e+00
1.192136263847351074e+01 5.074900000000000411e+00 4.983229999999999826e+00
1.193252515792846680e+01 5.076229999999999798e+00 4.984020000000000117e+00
1.194371223449707031e+01 5.077569999999999695e+00 4.984820000000000029e+00
1.195534467697143555e+01 5.078890000000000349e+00 4.985619999999999941e+00
1.196718859672546387e+01 5.080219999999999736e+00 4.986419999999999852e+00
1.197850012779235840e+01 5.081540000000000390e+00 4.987219999999999764e+00
1.198968267440795898e+01 5.082860000000000156e+00 4.988019999999999676e+00
1.200084137916564941e+01 5.084170000000000300e+00 4.988819999999999588e+00
1.201200079917907715e+01 5.085479999999999556e+00 4.989630000000000010e+00
1.202349662780761719e+01 5.086789999999999701e+00 4.990440000000000431e+00
1.203502106666564941e+01 5.088090000000000224e+00 4.991249999999999964e+00
1.204618954658508301e+01 5.089389999999999858e+00 4.992060000000000386e+00
1.205754351615905762e+01 5.090679999999999872e+00 4.992869999999999919e+00
1.206869888305664062e+01 5.091969999999999885e+00 4.993680000000000341e+00
1.207986640930175781e+01 5.093250000000000277e+00 4.994489999999999874e+00
1.209108877182006836e+01 5.094529999999999781e+00 4.995309999999999917e+00
1.210225296020507812e+01 5.095799999999999663e+00 4.996120000000000339e+00
1.211343073844909668e+01 5.097070000000000434e+00 4.996940000000000381e+00
1.212458467483520508e+01 5.098329999999999806e+00 4.997749999999999915e+00
1.213619875907897949e+01 5.099590000000000067e+00 4.998569999999999958e+00
1.214769077301025391e+01 5.100839999999999819e+00 4.999390000000000001e+00
1.215885210037231445e+01 5.102079999999999949e+00 5.000210000000000043e+00
1.217027974128723145e+01 5.103329999999999700e+00 5.001019999999999577e+00
1.218144464492797852e+01 5.104560000000000208e+00 5.001839999999999620e+00
1.219262218475341797e+01 5.105800000000000338e+00 5.002659999999999663e+00
1.220382237434387207e+01 5.107029999999999959e+00 5.003479999999999706e+00
1.221527957916259766e+01 5.108249999999999957e+00 5.004299999999999748e+00
1.222656369209289551e+01 5.109469999999999956e+00 5.005119999999999791e+00
1.223769855499267578e+01 5.110689999999999955e+00 5.005939999999999834e+00
1.224883580207824707e+01 5.111900000000000333e+00 5.006759999999999877e+00
1.226030898094177246e+01 5.113100000000000200e+00 5.007590000000000430e+00
1.227167510986328125e+01 5.114309999999999690e+00 5.008409999999999584e+00
1.228308916091918945e+01 5.115499999999999936e+00 5.009229999999999627e+00
1.229482340812683105e+01 5.116699999999999804e+00 5.010049999999999670e+00
1.230598688125610352e+01 5.117880000000000429e+00 5.010880000000000223e+00
1.231714272499084473e+01 5.119069999999999787e+00 5.011709999999999887e+00
1.232828235626220703e+01 5.120239999999999903e+00 5.012540000000000440e+00
1.233947944641113281e+01 5.121410000000000018e+00 5.013370000000000104e+00
1.235095620155334473e+01 5.122580000000000133e+00 5.014210000000000278e+00
1.236211252212524414e+01 5.123730000000000118e+00 5.015060000000000073e+00
1.237326264381408691e+01 5.124880000000000102e+00 5.015900000000000247e+00
1.238440442085266113e+01 5.126030000000000086e+00 5.016750000000000043e+00
1.239647936820983887e+01 5.127169999999999561e+00 5.017599999999999838e+00
1.240799832344055176e+01 5.128300000000000303e+00 5.018460000000000143e+00
1.241918683052062988e+01 5.129430000000000156e+00 5.019319999999999560e+00
1.243070268630981445e+01 5.130550000000000388e+00 5.020179999999999865e+00
1.244189786911010742e+01 5.131669999999999732e+00 5.021040000000000170e+00
1.245304965972900391e+01 5.132780000000000342e+00 5.021910000000000096e+00
1.246420788764953613e+01 5.133880000000000443e+00 5.022780000000000022e+00
1.247570610046386719e+01 5.134979999999999656e+00 5.023659999999999570e+00
1.248686647415161133e+01 5.136070000000000135e+00 5.024530000000000385e+00
1.249825978279113770e+01 5.137159999999999727e+00 5.025409999999999933e+00
1.250941228866577148e+01 5.138239999999999696e+00 5.026290000000000369e+00
1.252055573463439941e+01 5.139319999999999666e+00 5.027169999999999916e+00
1.253214883804321289e+01 5.140380000000000393e+00 5.028050000000000352e+00
1.254339623451232910e+01 5.141449999999999854e+00 5.028940000000000410e+00
1.255459117889404297e+01 5.142500000000000071e+00 5.029829999999999579e+00
1.256589531898498535e+01 5.143550000000000288e+00 5.030719999999999636e+00
1.257782006263732910e+01 5.144599999999999618e+00 5.031609999999999694e+00
1.258896970748901367e+01 5.145640000000000214e+00 5.032510000000000261e+00
1.260060834884643555e+01 5.146670000000000300e+00 5.033419999999999561e+00
1.261177325248718262e+01 5.147689999999999877e+00 5.034320000000000128e+00
1.262294340133666992e+01 5.148710000000000342e+00 5.035230000000000317e+00
1.263441038131713867e+01 5.149720000000000297e+00 5.036150000000000126e+00
1.264556622505187988e+01 5.150719999999999743e+00 5.037069999999999936e+00
1.265671038627624512e+01 5.151720000000000077e+00 5.038000000000000256e+00
1.266786479949951172e+01 5.152700000000000280e+00 5.038940000000000197e+00
1.267908382415771484e+01 5.153679999999999595e+00 5.039880000000000138e+00
1.269023537635803223e+01 5.154650000000000176e+00 5.040829999999999700e+00
1.270138788223266602e+01 5.155610000000000248e+00 5.041780000000000150e+00
1.271320652961730957e+01 5.156559999999999810e+00 5.042740000000000222e+00
1.272437906265258789e+01 5.157510000000000261e+00 5.043709999999999916e+00
1.273561215400695801e+01 5.158450000000000202e+00 5.044679999999999609e+00
1.274711060523986816e+01 5.159379999999999633e+00 5.045659999999999812e+00
1.275879836082458496e+01 5.160300000000000331e+00 5.046640000000000015e+00
1.277020263671875000e+01 5.161220000000000141e+00 5.047629999999999839e+00
1.278138446807861328e+01 5.162119999999999820e+00 5.048630000000000173e+00
1.279256296157836914e+01 5.163020000000000387e+00 5.049619999999999997e+00
1.280373501777648926e+01 5.163920000000000066e+00 5.050629999999999953e+00
1.281540131568908691e+01 5.164799999999999613e+00 5.051630000000000287e+00
1.282656025886535645e+01 5.165680000000000049e+00 5.052640000000000242e+00
1.283771061897277832e+01 5.166549999999999976e+00 5.053650000000000198e+00
1.284887433052062988e+01 5.167419999999999902e+00 5.054669999999999774e+00
1.286101150512695312e+01 5.168269999999999698e+00 5.055690000000000239e+00
1.287225174903869629e+01 5.169120000000000381e+00 5.056720000000000326e+00
1.288347721099853516e+01 5.169970000000000176e+00 5.057750000000000412e+00
1.289506340026855469e+01 5.170799999999999841e+00 5.058779999999999610e+00
1.290627813339233398e+01 5.171630000000000393e+00 5.059809999999999697e+00
1.291747045516967773e+01 5.172450000000000436e+00 5.060839999999999783e+00
1.292912077903747559e+01 5.173269999999999591e+00 5.061880000000000379e+00
1.294027590751647949e+01 5.174080000000000013e+00 5.062909999999999577e+00
1.295161271095275879e+01 5.174879999999999924e+00 5.063950000000000173e+00
1.296311497688293457e+01 5.175670000000000215e+00 5.064980000000000260e+00
1.297432684898376465e+01 5.176459999999999617e+00 5.066019999999999968e+00
1.298547530174255371e+01 5.177240000000000286e+00 5.067050000000000054e+00
1.299664711952209473e+01 5.178020000000000067e+00 5.068080000000000140e+00
1.300783562660217285e+01 5.178779999999999717e+00 5.069119999999999848e+00
1.301930546760559082e+01 5.179540000000000255e+00 5.070149999999999935e+00
1.303073239326477051e+01 5.180299999999999905e+00 5.071180000000000021e+00
1.304259276390075684e+01 5.181049999999999933e+00 5.072199999999999598e+00
1.305376672744750977e+01 5.181790000000000340e+00 5.073229999999999684e+00
1.306492185592651367e+01 5.182529999999999859e+00 5.074259999999999771e+00
1.307642316818237305e+01 5.183259999999999756e+00 5.075280000000000236e+00
1.308758354187011719e+01 5.183989999999999654e+00 5.076299999999999812e+00
1.309909248352050781e+01 5.184700000000000308e+00 5.077320000000000277e+00
1.311041808128356934e+01 5.185419999999999696e+00 5.078330000000000233e+00
1.312157130241394043e+01 5.186130000000000351e+00 5.079340000000000188e+00
1.313272571563720703e+01 5.186829999999999607e+00 5.080350000000000144e+00
1.314447069168090820e+01 5.187529999999999752e+00 5.081360000000000099e+00
1.315567779541015625e+01 5.188220000000000276e+00 5.082360000000000433e+00
1.316707324981689453e+01 5.188909999999999911e+00 5.083370000000000388e+00
1.317845988273620605e+01 5.189589999999999925e+00 5.084369999999999834e+00
1.318963217735290527e+01 5.190269999999999939e+00 5.085359999999999658e+00
1.320127987861633301e+01 5.190940000000000332e+00 5.086359999999999992e+00
1.321245861053466797e+01 5.191609999999999836e+00 5.087349999999999817e+00
1.322364330291748047e+01 5.192269999999999719e+00 5.088339999999999641e+00
1.323485207557678223e+01 5.192929999999999602e+00 5.089330000000000354e+00
1.324602937698364258e+01 5.193579999999999863e+00 5.090309999999999668e+00
1.325720310211181641e+01 5.194230000000000125e+00 5.091289999999999871e+00
1.326839327812194824e+01 5.194880000000000386e+00 5.092270000000000074e+00
1.327985095977783203e+01 5.195529999999999760e+00 5.093230000000000146e+00
1.329132747650146484e+01 5.196170000000000400e+00 5.094199999999999839e+00
1.330288219451904297e+01 5.196810000000000151e+00 5.095150000000000290e+00
1.331442689895629883e+01 5.197449999999999903e+00 5.096099999999999852e+00
1.332560133934020996e+01 5.198089999999999655e+00 5.097039999999999793e+00
1.333677291870117188e+01 5.198730000000000295e+00 5.097979999999999734e+00
1.334816265106201172e+01 5.199370000000000047e+00 5.098900000000000432e+00
1.335955572128295898e+01 5.200009999999999799e+00 5.099820000000000242e+00
1.337076425552368164e+01 5.200650000000000439e+00 5.100740000000000052e+00
1.338195133209228516e+01 5.201290000000000191e+00 5.101639999999999731e+00
1.339315342903137207e+01 5.201939999999999564e+00 5.102540000000000298e+00
1.340432262420654297e+01 5.202580000000000204e+00 5.103430000000000355e+00
1.341555571556091309e+01 5.203229999999999578e+00 5.104309999999999903e+00
1.342673373222351074e+01 5.203870000000000218e+00 5.105190000000000339e+00
1.343866252899169922e+01 5.204519999999999591e+00 5.106060000000000265e+00
1.344996738433837891e+01 5.205169999999999852e+00 5.106930000000000192e+00
1.346114277839660645e+01 5.205820000000000114e+00 5.107779999999999987e+00
1.347231006622314453e+01 5.206470000000000375e+00 5.108629999999999782e+00
1.348424601554870605e+01 5.207130000000000258e+00 5.109479999999999578e+00
1.349556016921997070e+01 5.207779999999999632e+00 5.110319999999999752e+00
1.350696468353271484e+01 5.208429999999999893e+00 5.111150000000000304e+00
1.351811861991882324e+01 5.209089999999999776e+00 5.111979999999999968e+00
1.352932095527648926e+01 5.209740000000000038e+00 5.112809999999999633e+00
1.354048633575439453e+01 5.210390000000000299e+00 5.113640000000000185e+00
1.355168294906616211e+01 5.211050000000000182e+00 5.114460000000000228e+00
1.356290745735168457e+01 5.211700000000000443e+00 5.115269999999999762e+00
1.357432079315185547e+01 5.212360000000000326e+00 5.116080000000000183e+00
1.358574366569519043e+01 5.213009999999999700e+00 5.116889999999999716e+00
1.359690833091735840e+01 5.213669999999999582e+00 5.117700000000000138e+00
1.360846304893493652e+01 5.214330000000000354e+00 5.118490000000000428e+00
1.361963438987731934e+01 5.214990000000000236e+00 5.119290000000000340e+00
1.363110685348510742e+01 5.215650000000000119e+00 5.120079999999999742e+00
1.364260578155517578e+01 5.216310000000000002e+00 5.120860000000000412e+00
1.365394186973571777e+01 5.216969999999999885e+00 5.121640000000000192e+00
1.366510868072509766e+01 5.217629999999999768e+00 5.122419999999999973e+00
1.367627310752868652e+01 5.218300000000000161e+00 5.123190000000000133e+00
1.368791294097900391e+01 5.218969999999999665e+00 5.123960000000000292e+00
1.369909715652465820e+01 5.219640000000000057e+00 5.124719999999999942e+00
1.371048235893249512e+01 5.220309999999999562e+00 5.125479999999999592e+00
1.372164273262023926e+01 5.220979999999999954e+00 5.126229999999999620e+00
1.373380422592163086e+01 5.221659999999999968e+00 5.126970000000000027e+00
1.374496483802795410e+01 5.222349999999999604e+00 5.127720000000000056e+00
1.375614142417907715e+01 5.223029999999999617e+00 5.128449999999999953e+00
1.376739764213562012e+01 5.223720000000000141e+00 5.129190000000000360e+00
1.377858924865722656e+01 5.224409999999999776e+00 5.129920000000000258e+00
1.378972506523132324e+01 5.225100000000000300e+00 5.130639999999999645e+00
1.380089259147644043e+01 5.225799999999999557e+00 5.131359999999999921e+00
1.381205320358276367e+01 5.226490000000000080e+00 5.132080000000000197e+00
1.382320690155029297e+01 5.227190000000000225e+00 5.132799999999999585e+00
1.383437657356262207e+01 5.227899999999999991e+00 5.133510000000000240e+00
1.384551072120666504e+01 5.228600000000000136e+00 5.134210000000000385e+00
1.385724663734436035e+01 5.229320000000000412e+00 5.134909999999999641e+00
1.386882781982421875e+01 5.230030000000000179e+00 5.135609999999999786e+00
1.388006615638732910e+01 5.230749999999999567e+00 5.136300000000000310e+00
1.389176130294799805e+01 5.231469999999999843e+00 5.136989999999999945e+00
1.390296053886413574e+01 5.232199999999999740e+00 5.137669999999999959e+00
1.391412377357482910e+01 5.232929999999999637e+00 5.138349999999999973e+00
1.392528700828552246e+01 5.233660000000000423e+00 5.139029999999999987e+00
1.393741846084594727e+01 5.234399999999999942e+00 5.139700000000000379e+00
1.394857430458068848e+01 5.235140000000000349e+00 5.140360000000000262e+00
1.395974111557006836e+01 5.235890000000000377e+00 5.141020000000000145e+00
1.397104573249816895e+01 5.236640000000000406e+00 5.141680000000000028e+00
1.398298192024230957e+01 5.237390000000000434e+00 5.142319999999999780e+00
1.399440455436706543e+01 5.238150000000000084e+00 5.142970000000000041e+00
1.400550103187561035e+01 5.238909999999999734e+00 5.143600000000000172e+00
1.401663923263549805e+01 5.239670000000000272e+00 5.144239999999999924e+00
1.402778625488281250e+01 5.240440000000000431e+00 5.144870000000000054e+00
1.403899741172790527e+01 5.241200000000000081e+00 5.145489999999999675e+00
1.405015897750854492e+01 5.241970000000000240e+00 5.146110000000000184e+00
1.406133174896240234e+01 5.242740000000000400e+00 5.146729999999999805e+00
1.407247757911682129e+01 5.243509999999999671e+00 5.147339999999999804e+00
1.408366155624389648e+01 5.244290000000000340e+00 5.147949999999999804e+00
1.409516882896423340e+01 5.245059999999999611e+00 5.148559999999999803e+00
1.410662221908569336e+01 5.245840000000000281e+00 5.149169999999999803e+00
1.411821842193603516e+01 5.246620000000000061e+00 5.149770000000000181e+00
1.412936139106750488e+01 5.247390000000000221e+00 5.150360000000000049e+00
1.414053630828857422e+01 5.248170000000000002e+00 5.150960000000000427e+00
1.415171194076538086e+01 5.248949999999999783e+00 5.151550000000000296e+00
1.416312742233276367e+01 5.249729999999999563e+00 5.152140000000000164e+00
1.417468166351318359e+01 5.250510000000000232e+00 5.152720000000000411e+00
1.418590641021728516e+01 5.251290000000000013e+00 5.153310000000000279e+00
1.419705891609191895e+01 5.252080000000000304e+00 5.153889999999999638e+00
1.420822501182556152e+01 5.252860000000000085e+00 5.154460000000000264e+00
1.421961379051208496e+01 5.253650000000000375e+00 5.155030000000000001e+00
1.423088932037353516e+01 5.254439999999999777e+00 5.155599999999999739e+00
1.424222111701965332e+01 5.255239999999999689e+00 5.156170000000000364e+00
1.425338149070739746e+01 5.256039999999999601e+00 5.156719999999999970e+00
1.426453471183776855e+01 5.256840000000000401e+00 5.157280000000000086e+00
1.427612209320068359e+01 5.257649999999999935e+00 5.157820000000000071e+00
1.428772497177124023e+01 5.258460000000000356e+00 5.158369999999999678e+00
1.429890847206115723e+01 5.259280000000000399e+00 5.158900000000000041e+00
1.431029248237609863e+01 5.260100000000000442e+00 5.159430000000000405e+00
1.432145404815673828e+01 5.260930000000000106e+00 5.159959999999999880e+00
1.433262085914611816e+01 5.261759999999999771e+00 5.160479999999999734e+00
1.434409737586975098e+01 5.262609999999999566e+00 5.160999999999999588e+00
1.435594964027404785e+01 5.263460000000000250e+00 5.161509999999999820e+00
1.436739492416381836e+01 5.264310000000000045e+00 5.162020000000000053e+00
1.437854957580566406e+01 5.265179999999999971e+00 5.162530000000000285e+00
1.439053726196289062e+01 5.266049999999999898e+00 5.163030000000000008e+00
1.440169334411621094e+01 5.266930000000000334e+00 5.163520000000000110e+00
1.441287112236022949e+01 5.267820000000000391e+00 5.164010000000000211e+00
1.442406034469604492e+01 5.268720000000000070e+00 5.164500000000000313e+00
1.443558692932128906e+01 5.269619999999999749e+00 5.164990000000000414e+00
1.444673418998718262e+01 5.270529999999999937e+00 5.165479999999999627e+00
1.445791554450988770e+01 5.271449999999999747e+00 5.165960000000000107e+00
1.446974301338195801e+01 5.272380000000000067e+00 5.166450000000000209e+00
1.448137331008911133e+01 5.273310000000000386e+00 5.166940000000000310e+00
1.449252128601074219e+01 5.274250000000000327e+00 5.167430000000000412e+00
1.450368952751159668e+01 5.275190000000000268e+00 5.167919999999999625e+00
1.451495814323425293e+01 5.276139999999999830e+00 5.168409999999999727e+00
1.452616167068481445e+01 5.277099999999999902e+00 5.168899999999999828e+00
1.453734564781188965e+01 5.278059999999999974e+00 5.169400000000000439e+00
1.454851388931274414e+01 5.279020000000000046e+00 5.169900000000000162e+00
1.455967307090759277e+01 5.279989999999999739e+00 5.170410000000000394e+00
1.457081842422485352e+01 5.280969999999999942e+00 5.170919999999999739e+00
1.458288836479187012e+01 5.281950000000000145e+00 5.171429999999999971e+00
1.459406852722167969e+01 5.282939999999999969e+00 5.171949999999999825e+00
1.460522556304931641e+01 5.283929999999999794e+00 5.172469999999999679e+00
1.461637544631958008e+01 5.284930000000000128e+00 5.172990000000000421e+00
1.462845373153686523e+01 5.285929999999999573e+00 5.173519999999999897e+00
1.463961219787597656e+01 5.286940000000000417e+00 5.174050000000000260e+00
1.465078401565551758e+01 5.287950000000000372e+00 5.174579999999999735e+00
1.466195321083068848e+01 5.288969999999999949e+00 5.175110000000000099e+00
1.467316913604736328e+01 5.289990000000000414e+00 5.175650000000000084e+00
1.468432092666625977e+01 5.291019999999999612e+00 5.176190000000000069e+00
1.469648313522338867e+01 5.292049999999999699e+00 5.176730000000000054e+00
1.470788288116455078e+01 5.293079999999999785e+00 5.177270000000000039e+00
1.471902942657470703e+01 5.294120000000000381e+00 5.177819999999999645e+00
1.473018383979797363e+01 5.295160000000000089e+00 5.178370000000000140e+00
1.474184155464172363e+01 5.296199999999999797e+00 5.178930000000000256e+00
1.475299048423767090e+01 5.297240000000000393e+00 5.179490000000000371e+00
1.476417922973632812e+01 5.298280000000000101e+00 5.180049999999999599e+00
1.477533507347106934e+01 5.299330000000000318e+00 5.180620000000000225e+00
1.478648447990417480e+01 5.300370000000000026e+00 5.181189999999999962e+00
1.479767966270446777e+01 5.301420000000000243e+00 5.181770000000000209e+00
1.480952334403991699e+01 5.302459999999999951e+00 5.182349999999999568e+00
1.482069778442382812e+01 5.303510000000000169e+00 5.182940000000000325e+00
1.483187007904052734e+01 5.304560000000000386e+00 5.183530000000000193e+00
1.484304022789001465e+01 5.305609999999999715e+00 5.184129999999999683e+00
1.485470557212829590e+01 5.306650000000000311e+00 5.184730000000000061e+00
1.486596870422363281e+01 5.307699999999999640e+00 5.185340000000000060e+00
1.487765288352966309e+01 5.308740000000000236e+00 5.185950000000000060e+00
1.488887596130371094e+01 5.309779999999999944e+00 5.186560000000000059e+00
1.490007090568542480e+01 5.310819999999999652e+00 5.187179999999999680e+00
1.491128897666931152e+01 5.311849999999999739e+00 5.187809999999999810e+00
1.492330169677734375e+01 5.312890000000000335e+00 5.188430000000000319e+00
1.493484973907470703e+01 5.313920000000000421e+00 5.189059999999999562e+00
1.494605493545532227e+01 5.314949999999999619e+00 5.189700000000000202e+00
1.495722484588623047e+01 5.315979999999999706e+00 5.190330000000000332e+00
1.496907305717468262e+01 5.317009999999999792e+00 5.190970000000000084e+00
1.498024177551269531e+01 5.318030000000000257e+00 5.191600000000000215e+00
1.499142956733703613e+01 5.319049999999999834e+00 5.192239999999999966e+00
1.500293898582458496e+01 5.320070000000000299e+00 5.192879999999999718e+00
1.501431465148925781e+01 5.321080000000000254e+00 5.193529999999999980e+00
1.502547812461853027e+01 5.322090000000000209e+00 5.194169999999999732e+00
1.503663206100463867e+01 5.323100000000000165e+00 5.194819999999999993e+00
1.505031442642211914e+01 5.324099999999999611e+00 5.195470000000000255e+00
1.506153631210327148e+01 5.325099999999999945e+00 5.196119999999999628e+00
1.507269978523254395e+01 5.326100000000000279e+00 5.196780000000000399e+00
1.508387708663940430e+01 5.327090000000000103e+00 5.197429999999999772e+00
1.509556818008422852e+01 5.328079999999999927e+00 5.198100000000000165e+00
1.510679149627685547e+01 5.329060000000000130e+00 5.198760000000000048e+00
1.511797738075256348e+01 5.330040000000000333e+00 5.199440000000000062e+00
1.512916707992553711e+01 5.331010000000000026e+00 5.200109999999999566e+00
1.514033269882202148e+01 5.331979999999999720e+00 5.200800000000000090e+00
1.515148949623107910e+01 5.332939999999999792e+00 5.201489999999999725e+00
1.516348075866699219e+01 5.333899999999999864e+00 5.202189999999999870e+00
1.517474937438964844e+01 5.334859999999999935e+00 5.202890000000000015e+00
1.518591809272766113e+01 5.335810000000000386e+00 5.203599999999999781e+00
1.519708633422851562e+01 5.336750000000000327e+00 5.204320000000000057e+00
1.520868277549743652e+01 5.337690000000000268e+00 5.205040000000000333e+00
1.521984100341796875e+01 5.338619999999999699e+00 5.205759999999999721e+00
1.523102235794067383e+01 5.339540000000000397e+00 5.206500000000000128e+00
1.524217510223388672e+01 5.340460000000000207e+00 5.207230000000000025e+00
1.525335550308227539e+01 5.341380000000000017e+00 5.207980000000000054e+00
1.526451325416564941e+01 5.342279999999999696e+00 5.208719999999999573e+00
1.527596354484558105e+01 5.343180000000000263e+00 5.209469999999999601e+00
1.528784108161926270e+01 5.344079999999999941e+00 5.210230000000000139e+00
1.529903435707092285e+01 5.344969999999999999e+00 5.210989999999999789e+00
1.531061840057373047e+01 5.345850000000000435e+00 5.211759999999999948e+00
1.532180404663085938e+01 5.346720000000000361e+00 5.212530000000000108e+00
1.533293628692626953e+01 5.347590000000000288e+00 5.213300000000000267e+00
1.534407997131347656e+01 5.348440000000000083e+00 5.214080000000000048e+00
1.535534167289733887e+01 5.349300000000000388e+00 5.214859999999999829e+00
1.536651372909545898e+01 5.350139999999999674e+00 5.215639999999999610e+00
1.537766194343566895e+01 5.350970000000000226e+00 5.216429999999999900e+00
1.538880538940429688e+01 5.351799999999999891e+00 5.217220000000000191e+00
1.540080857276916504e+01 5.352630000000000443e+00 5.218009999999999593e+00
1.541198396682739258e+01 5.353439999999999976e+00 5.218810000000000393e+00
1.542318010330200195e+01 5.354250000000000398e+00 5.219599999999999795e+00
1.543461012840270996e+01 5.355050000000000310e+00 5.220399999999999707e+00
1.544629168510437012e+01 5.355850000000000222e+00 5.221199999999999619e+00
1.545743846893310547e+01 5.356639999999999624e+00 5.222000000000000419e+00
1.546859693527221680e+01 5.357409999999999783e+00 5.222809999999999953e+00
1.547976636886596680e+01 5.358179999999999943e+00 5.223609999999999864e+00
1.549091339111328125e+01 5.358950000000000102e+00 5.224420000000000286e+00
1.550208687782287598e+01 5.359700000000000131e+00 5.225229999999999819e+00
1.551395010948181152e+01 5.360450000000000159e+00 5.226029999999999731e+00
1.552583551406860352e+01 5.361189999999999678e+00 5.226840000000000153e+00
1.553698539733886719e+01 5.361930000000000085e+00 5.227649999999999686e+00
1.554813337326049805e+01 5.362659999999999982e+00 5.228449999999999598e+00
1.556026029586791992e+01 5.363389999999999880e+00 5.229250000000000398e+00
1.557173228263854980e+01 5.364099999999999646e+00 5.230050000000000310e+00
1.558309650421142578e+01 5.364810000000000301e+00 5.230850000000000222e+00
1.559483957290649414e+01 5.365520000000000067e+00 5.231639999999999624e+00
1.560630607604980469e+01 5.366220000000000212e+00 5.232429999999999914e+00
1.561746144294738770e+01 5.366909999999999847e+00 5.233220000000000205e+00
1.562928581237792969e+01 5.367600000000000371e+00 5.234009999999999607e+00
1.564045071601867676e+01 5.368280000000000385e+00 5.234790000000000276e+00
1.565160059928894043e+01 5.368960000000000399e+00 5.235570000000000057e+00
1.566278672218322754e+01 5.369629999999999903e+00 5.236349999999999838e+00
1.567493224143981934e+01 5.370300000000000296e+00 5.237119999999999997e+00
1.568637442588806152e+01 5.370960000000000178e+00 5.237890000000000157e+00
1.569751214981079102e+01 5.371620000000000061e+00 5.238649999999999807e+00
1.570868301391601562e+01 5.372279999999999944e+00 5.239410000000000345e+00
1.571983695030212402e+01 5.372930000000000206e+00 5.240169999999999995e+00
1.573099756240844727e+01 5.373569999999999958e+00 5.240920000000000023e+00
1.574295043945312500e+01 5.374209999999999710e+00 5.241670000000000051e+00
1.575412178039550781e+01 5.374850000000000350e+00 5.242420000000000080e+00
1.576527261734008789e+01 5.375479999999999592e+00 5.243170000000000108e+00
1.577641558647155762e+01 5.376109999999999722e+00 5.243909999999999627e+00
1.578802180290222168e+01 5.376739999999999853e+00 5.244650000000000034e+00
1.579916930198669434e+01 5.377349999999999852e+00 5.245390000000000441e+00
1.581033802032470703e+01 5.377970000000000361e+00 5.246129999999999960e+00
1.582150673866271973e+01 5.378569999999999851e+00 5.246859999999999857e+00
1.583265066146850586e+01 5.379179999999999851e+00 5.247600000000000264e+00
1.584379267692565918e+01 5.379769999999999719e+00 5.248330000000000162e+00
1.585605740547180176e+01 5.380370000000000097e+00 5.249060000000000059e+00
1.586813735961914062e+01 5.380959999999999965e+00 5.249789999999999957e+00
1.587936162948608398e+01 5.381540000000000212e+00 5.250519999999999854e+00
1.589054250717163086e+01 5.382130000000000081e+00 5.251240000000000130e+00
1.590222382545471191e+01 5.382699999999999818e+00 5.251970000000000027e+00
1.591338157653808594e+01 5.383270000000000444e+00 5.252690000000000303e+00
1.592455554008483887e+01 5.383840000000000181e+00 5.253409999999999691e+00
1.593572211265563965e+01 5.384400000000000297e+00 5.254120000000000346e+00
1.594714903831481934e+01 5.384949999999999903e+00 5.254830000000000112e+00
1.595830750465393066e+01 5.385500000000000398e+00 5.255539999999999878e+00
1.597020459175109863e+01 5.386050000000000004e+00 5.256249999999999645e+00
1.598138618469238281e+01 5.386589999999999989e+00 5.256960000000000299e+00
1.599253630638122559e+01 5.387129999999999974e+00 5.257659999999999556e+00
1.600368642807006836e+01 5.387669999999999959e+00 5.258350000000000080e+00
1.601534962654113770e+01 5.388189999999999813e+00 5.259050000000000225e+00
1.602648901939392090e+01 5.388720000000000176e+00 5.259730000000000238e+00
1.603764057159423828e+01 5.389240000000000030e+00 5.260419999999999874e+00
1.604881310462951660e+01 5.389750000000000263e+00 5.261099999999999888e+00
1.605998706817626953e+01 5.390259999999999607e+00 5.261779999999999902e+00
1.607126140594482422e+01 5.390769999999999840e+00 5.262459999999999916e+00
1.608240771293640137e+01 5.391269999999999563e+00 5.263130000000000308e+00
1.609430313110351562e+01 5.391770000000000174e+00 5.263790000000000191e+00
1.610607481002807617e+01 5.392269999999999897e+00 5.264459999999999695e+00
1.611722755432128906e+01 5.392759999999999998e+00 5.265109999999999957e+00
1.612838935852050781e+01 5.393250000000000099e+00 5.265769999999999840e+00
1.613999533653259277e+01 5.393729999999999691e+00 5.266420000000000101e+00
1.615148496627807617e+01 5.394219999999999793e+00 5.267059999999999853e+00
1.616276860237121582e+01 5.394700000000000273e+00 5.267699999999999605e+00
1.617454648017883301e+01 5.395170000000000243e+00 5.268340000000000245e+00
1.618581891059875488e+01 5.395649999999999835e+00 5.268970000000000375e+00
1.619696283340454102e+01 5.396119999999999806e+00 5.269589999999999996e+00
1.620884656906127930e+01 5.396589999999999776e+00 5.270220000000000127e+00
1.622002840042114258e+01 5.397059999999999746e+00 5.270830000000000126e+00
1.623130512237548828e+01 5.397529999999999717e+00 5.271440000000000126e+00
1.624263548851013184e+01 5.397999999999999687e+00 5.272050000000000125e+00
1.625382113456726074e+01 5.398469999999999658e+00 5.272649999999999615e+00
1.626542806625366211e+01 5.398930000000000007e+00 5.273240000000000371e+00
1.627699542045593262e+01 5.399390000000000356e+00 5.273830000000000240e+00
1.628815054893493652e+01 5.399860000000000326e+00 5.274409999999999599e+00
1.629981398582458496e+01 5.400319999999999787e+00 5.274989999999999846e+00
1.631121444702148438e+01 5.400780000000000136e+00 5.275570000000000093e+00
1.632240605354309082e+01 5.401239999999999597e+00 5.276139999999999830e+00
1.633421564102172852e+01 5.401699999999999946e+00 5.276699999999999946e+00
1.634538531303405762e+01 5.402169999999999916e+00 5.277260000000000062e+00
1.635736656188964844e+01 5.402630000000000265e+00 5.277809999999999668e+00
1.636852598190307617e+01 5.403089999999999726e+00 5.278360000000000163e+00
1.638002943992614746e+01 5.403559999999999697e+00 5.278900000000000148e+00
1.639164233207702637e+01 5.404020000000000046e+00 5.279440000000000133e+00
1.640280246734619141e+01 5.404490000000000016e+00 5.279969999999999608e+00
1.641396331787109375e+01 5.404950000000000365e+00 5.280490000000000350e+00
1.642513489723205566e+01 5.405420000000000336e+00 5.281019999999999825e+00
1.643630051612854004e+01 5.405879999999999797e+00 5.281530000000000058e+00
1.644747638702392578e+01 5.406349999999999767e+00 5.282040000000000290e+00
1.645925688743591309e+01 5.406819999999999737e+00 5.282549999999999635e+00
1.647060585021972656e+01 5.407289999999999708e+00 5.283050000000000246e+00
1.648182272911071777e+01 5.407770000000000188e+00 5.283549999999999969e+00
1.649298191070556641e+01 5.408240000000000158e+00 5.284040000000000070e+00
1.650481796264648438e+01 5.408719999999999750e+00 5.284519999999999662e+00
1.651598739624023438e+01 5.409200000000000230e+00 5.284989999999999633e+00
1.652718710899353027e+01 5.409690000000000332e+00 5.285459999999999603e+00
1.653864550590515137e+01 5.410180000000000433e+00 5.285929999999999573e+00
1.654986953735351562e+01 5.410660000000000025e+00 5.286380000000000301e+00
1.656104826927185059e+01 5.411159999999999748e+00 5.286830000000000140e+00
1.657220435142517090e+01 5.411660000000000359e+00 5.287279999999999980e+00
1.658404231071472168e+01 5.412160000000000082e+00 5.287720000000000198e+00
1.659587430953979492e+01 5.412659999999999805e+00 5.288160000000000416e+00
1.660707545280456543e+01 5.413170000000000037e+00 5.288590000000000124e+00
1.661823248863220215e+01 5.413680000000000270e+00 5.289010000000000211e+00
1.663016009330749512e+01 5.414200000000000124e+00 5.289430000000000298e+00
1.664132452011108398e+01 5.414719999999999978e+00 5.289850000000000385e+00
1.665251827239990234e+01 5.415239999999999831e+00 5.290269999999999584e+00
1.666387009620666504e+01 5.415759999999999685e+00 5.290680000000000049e+00
1.667505931854248047e+01 5.416290000000000049e+00 5.291100000000000136e+00
1.668643879890441895e+01 5.416820000000000412e+00 5.291509999999999714e+00
1.669759058952331543e+01 5.417349999999999888e+00 5.291920000000000179e+00
1.670943140983581543e+01 5.417889999999999873e+00 5.292329999999999757e+00
1.672061204910278320e+01 5.418429999999999858e+00 5.292740000000000222e+00
1.673183512687683105e+01 5.418980000000000352e+00 5.293140000000000178e+00
1.674313592910766602e+01 5.419529999999999959e+00 5.293549999999999756e+00
1.675503921508789062e+01 5.420079999999999565e+00 5.293960000000000221e+00
1.676651334762573242e+01 5.420639999999999681e+00 5.294360000000000177e+00
1.677768659591674805e+01 5.421190000000000175e+00 5.294769999999999754e+00
1.678884267807006836e+01 5.421750000000000291e+00 5.295169999999999710e+00
1.680053305625915527e+01 5.422320000000000029e+00 5.295580000000000176e+00
1.681205224990844727e+01 5.422880000000000145e+00 5.295980000000000132e+00
1.682346415519714355e+01 5.423449999999999882e+00 5.296389999999999709e+00
1.683527922630310059e+01 5.424030000000000129e+00 5.296789999999999665e+00
1.684704041481018066e+01 5.424610000000000376e+00 5.297189999999999621e+00
1.685869288444519043e+01 5.425189999999999735e+00 5.297600000000000087e+00
1.686991453170776367e+01 5.425779999999999603e+00 5.298000000000000043e+00
1.688115477561950684e+01 5.426379999999999981e+00 5.298390000000000377e+00
1.689238262176513672e+01 5.426980000000000359e+00 5.298790000000000333e+00
1.690391230583190918e+01 5.427579999999999849e+00 5.299190000000000289e+00
1.691506457328796387e+01 5.428189999999999849e+00 5.299579999999999735e+00
1.692631578445434570e+01 5.428799999999999848e+00 5.299970000000000070e+00
1.693791031837463379e+01 5.429420000000000357e+00 5.300360000000000404e+00
1.694907021522521973e+01 5.430039999999999978e+00 5.300749999999999851e+00
1.696021199226379395e+01 5.430670000000000108e+00 5.301149999999999807e+00
1.697135043144226074e+01 5.431300000000000239e+00 5.301540000000000141e+00
1.698295116424560547e+01 5.431919999999999860e+00 5.301940000000000097e+00
1.699410033226013184e+01 5.432559999999999611e+00 5.302330000000000432e+00
1.700549244880676270e+01 5.433189999999999742e+00 5.302740000000000009e+00
1.701708364486694336e+01 5.433819999999999872e+00 5.303139999999999965e+00
1.702824234962463379e+01 5.434459999999999624e+00 5.303550000000000431e+00
1.703947782516479492e+01 5.435089999999999755e+00 5.303969999999999629e+00
1.705076408386230469e+01 5.435730000000000395e+00 5.304389999999999716e+00
1.706262826919555664e+01 5.436359999999999637e+00 5.304820000000000313e+00
1.707409739494323730e+01 5.437000000000000277e+00 5.305259999999999643e+00
1.708524537086486816e+01 5.437640000000000029e+00 5.305699999999999861e+00
1.709638929367065430e+01 5.438270000000000159e+00 5.306140000000000079e+00
1.710799288749694824e+01 5.438909999999999911e+00 5.306600000000000428e+00
1.711914110183715820e+01 5.439540000000000042e+00 5.307050000000000267e+00
1.713030362129211426e+01 5.440170000000000172e+00 5.307520000000000238e+00
1.714145421981811523e+01 5.440789999999999793e+00 5.307979999999999698e+00
1.715261864662170410e+01 5.441410000000000302e+00 5.308460000000000178e+00
1.716378045082092285e+01 5.442029999999999923e+00 5.308939999999999770e+00
1.717514348030090332e+01 5.442639999999999922e+00 5.309420000000000250e+00
1.718721961975097656e+01 5.443249999999999922e+00 5.309910000000000352e+00
1.719859886169433594e+01 5.443859999999999921e+00 5.310399999999999565e+00
1.721006894111633301e+01 5.444460000000000299e+00 5.310889999999999667e+00
1.722122311592102051e+01 5.445059999999999789e+00 5.311390000000000278e+00
1.723281526565551758e+01 5.445649999999999658e+00 5.311899999999999622e+00
1.724398064613342285e+01 5.446229999999999905e+00 5.312400000000000233e+00
1.725514674186706543e+01 5.446799999999999642e+00 5.312909999999999577e+00
1.726628684997558594e+01 5.447370000000000267e+00 5.313419999999999810e+00
1.727791333198547363e+01 5.447930000000000383e+00 5.313939999999999664e+00
1.728910398483276367e+01 5.448489999999999611e+00 5.314460000000000406e+00
1.730024766921997070e+01 5.449040000000000106e+00 5.314980000000000260e+00
1.731177473068237305e+01 5.449580000000000091e+00 5.315500000000000114e+00
1.732291579246520996e+01 5.450109999999999566e+00 5.316019999999999968e+00
1.733453226089477539e+01 5.450639999999999930e+00 5.316539999999999822e+00
1.734567761421203613e+01 5.451159999999999783e+00 5.317059999999999675e+00
1.735682320594787598e+01 5.451670000000000016e+00 5.317590000000000039e+00
1.736799144744873047e+01 5.452180000000000248e+00 5.318109999999999893e+00
1.737917828559875488e+01 5.452679999999999971e+00 5.318620000000000125e+00
1.739053106307983398e+01 5.453170000000000073e+00 5.319139999999999979e+00
1.740169262886047363e+01 5.453660000000000174e+00 5.319659999999999833e+00
1.741285800933837891e+01 5.454130000000000145e+00 5.320170000000000066e+00
1.742400479316711426e+01 5.454600000000000115e+00 5.320680000000000298e+00
1.743606686592102051e+01 5.455070000000000086e+00 5.321189999999999642e+00
1.744737458229064941e+01 5.455519999999999925e+00 5.321699999999999875e+00
1.745887255668640137e+01 5.455969999999999764e+00 5.322210000000000107e+00
1.747023248672485352e+01 5.456409999999999982e+00 5.322709999999999830e+00
1.748138570785522461e+01 5.456839999999999691e+00 5.323210000000000441e+00
1.749256014823913574e+01 5.457259999999999778e+00 5.323719999999999786e+00
1.750375580787658691e+01 5.457670000000000243e+00 5.324220000000000397e+00
1.751495051383972168e+01 5.458070000000000199e+00 5.324720000000000120e+00
1.752641320228576660e+01 5.458459999999999646e+00 5.325230000000000352e+00
1.753806138038635254e+01 5.458840000000000359e+00 5.325730000000000075e+00
1.754924559593200684e+01 5.459209999999999674e+00 5.326229999999999798e+00
1.756042623519897461e+01 5.459570000000000256e+00 5.326719999999999899e+00
1.757159543037414551e+01 5.459920000000000329e+00 5.327219999999999622e+00
1.758289051055908203e+01 5.460250000000000270e+00 5.327720000000000233e+00
1.759408450126647949e+01 5.460580000000000211e+00 5.328219999999999956e+00
1.760528349876403809e+01 5.460890000000000022e+00 5.328719999999999679e+00
1.761645197868347168e+01 5.461190000000000211e+00 5.329209999999999781e+00
1.762761807441711426e+01 5.461479999999999890e+00 5.329710000000000392e+00
1.763906121253967285e+01 5.461750000000000327e+00 5.330199999999999605e+00
1.765031933784484863e+01 5.462010000000000254e+00 5.330689999999999706e+00
1.766148209571838379e+01 5.462259999999999671e+00 5.331179999999999808e+00
1.767265558242797852e+01 5.462500000000000355e+00 5.331669999999999909e+00
1.768383765220642090e+01 5.462729999999999642e+00 5.332160000000000011e+00
1.769537615776062012e+01 5.462939999999999685e+00 5.332639999999999603e+00
1.770742225646972656e+01 5.463140000000000107e+00 5.333129999999999704e+00
1.771882176399230957e+01 5.463330000000000020e+00 5.333610000000000184e+00
1.773003363609313965e+01 5.463499999999999801e+00 5.334089999999999776e+00
1.774235153198242188e+01 5.463669999999999582e+00 5.334559999999999746e+00
1.775352382659912109e+01 5.463820000000000121e+00 5.335040000000000227e+00
1.776470351219177246e+01 5.463960000000000150e+00 5.335510000000000197e+00
1.777629923820495605e+01 5.464089999999999669e+00 5.335980000000000167e+00
1.778828096389770508e+01 5.464199999999999946e+00 5.336439999999999628e+00
1.779964661598205566e+01 5.464299999999999713e+00 5.336899999999999977e+00
1.781100893020629883e+01 5.464389999999999858e+00 5.337369999999999948e+00
1.782242584228515625e+01 5.464470000000000383e+00 5.337819999999999787e+00
1.783416604995727539e+01 5.464529999999999887e+00 5.338280000000000136e+00
1.784536528587341309e+01 5.464570000000000149e+00 5.338729999999999976e+00
1.785657978057861328e+01 5.464610000000000412e+00 5.339179999999999815e+00
1.786785912513732910e+01 5.464620000000000033e+00 5.339629999999999654e+00
1.787909603118896484e+01 5.464629999999999654e+00 5.340080000000000382e+00
1.789032340049743652e+01 5.464620000000000033e+00 5.340519999999999712e+00
1.790154123306274414e+01 5.464590000000000281e+00 5.340959999999999930e+00
1.791273427009582520e+01 5.464550000000000018e+00 5.341389999999999638e+00
1.792432928085327148e+01 5.464500000000000135e+00 5.341829999999999856e+00
1.793573641777038574e+01 5.464430000000000121e+00 5.342259999999999565e+00
1.794728350639343262e+01 5.464339999999999975e+00 5.342690000000000161e+00
1.795876574516296387e+01 5.464240000000000208e+00 5.343110000000000248e+00
1.797000002861022949e+01 5.464129999999999932e+00 5.343530000000000335e+00
1.798118925094604492e+01 5.463989999999999903e+00 5.343950000000000422e+00
1.799236440658569336e+01 5.463849999999999874e+00 5.344359999999999999e+00
1.800369977951049805e+01 5.463689999999999714e+00 5.344769999999999577e+00
1.801508212089538574e+01 5.463510000000000311e+00 5.345180000000000042e+00
1.802625608444213867e+01 5.463320000000000398e+00 5.345579999999999998e+00
1.803743052482604980e+01 5.463110000000000355e+00 5.345979999999999954e+00
1.804862236976623535e+01 5.462880000000000180e+00 5.346370000000000289e+00
1.805980420112609863e+01 5.462640000000000384e+00 5.346759999999999735e+00
1.807124400138854980e+01 5.462390000000000079e+00 5.347150000000000070e+00
1.808242464065551758e+01 5.462119999999999642e+00 5.347529999999999895e+00
1.809360027313232422e+01 5.461829999999999963e+00 5.347909999999999719e+00
1.810596895217895508e+01 5.461529999999999774e+00 5.348279999999999923e+00
1.811715817451477051e+01 5.461219999999999963e+00 5.348639999999999617e+00
1.812837958335876465e+01 5.460890000000000022e+00 5.349000000000000199e+00
1.813953852653503418e+01 5.460539999999999949e+00 5.349359999999999893e+00
1.815086579322814941e+01 5.460180000000000256e+00 5.349709999999999965e+00
1.816224813461303711e+01 5.459810000000000052e+00 5.350060000000000038e+00
1.817343592643737793e+01 5.459419999999999717e+00 5.350399999999999601e+00
1.818461441993713379e+01 5.459010000000000140e+00 5.350730000000000430e+00
1.819659566879272461e+01 5.458590000000000053e+00 5.351060000000000372e+00
1.820803189277648926e+01 5.458160000000000345e+00 5.351390000000000313e+00
1.821920180320739746e+01 5.457709999999999617e+00 5.351700000000000124e+00
1.823060464859008789e+01 5.457250000000000156e+00 5.352009999999999934e+00
1.824183869361877441e+01 5.456780000000000186e+00 5.352319999999999744e+00
1.825303339958190918e+01 5.456290000000000084e+00 5.352610000000000312e+00
1.826420402526855469e+01 5.455790000000000362e+00 5.352899999999999991e+00
1.827537727355957031e+01 5.455269999999999619e+00 5.353189999999999671e+00
1.828654217720031738e+01 5.454740000000000144e+00 5.353460000000000107e+00
1.829777455329895020e+01 5.454200000000000159e+00 5.353729999999999656e+00
1.830938911437988281e+01 5.453649999999999665e+00 5.353989999999999583e+00
1.832056260108947754e+01 5.453090000000000437e+00 5.354250000000000398e+00
1.833174896240234375e+01 5.452510000000000190e+00 5.354490000000000194e+00
1.834315395355224609e+01 5.451920000000000321e+00 5.354729999999999990e+00
1.835436153411865234e+01 5.451319999999999943e+00 5.354960000000000164e+00
1.836552214622497559e+01 5.450709999999999944e+00 5.355179999999999829e+00
1.837669038772583008e+01 5.450090000000000323e+00 5.355400000000000382e+00
1.838786292076110840e+01 5.449460000000000193e+00 5.355599999999999916e+00
1.839917516708374023e+01 5.448809999999999931e+00 5.355800000000000338e+00
1.841069126129150391e+01 5.448159999999999670e+00 5.355999999999999872e+00
1.842190146446228027e+01 5.447490000000000165e+00 5.356180000000000163e+00
1.843307256698608398e+01 5.446819999999999773e+00 5.356359999999999566e+00
1.844505500793457031e+01 5.446130000000000138e+00 5.356530000000000236e+00
1.845621585845947266e+01 5.445439999999999614e+00 5.356700000000000017e+00
1.846741008758544922e+01 5.444740000000000357e+00 5.356860000000000177e+00
1.847857356071472168e+01 5.444029999999999703e+00 5.357009999999999827e+00
1.848975682258605957e+01 5.443310000000000315e+00 5.357160000000000366e+00
1.850095319747924805e+01 5.442580000000000418e+00 5.357300000000000395e+00
1.851216197013854980e+01 5.441840000000000011e+00 5.357429999999999914e+00
1.852334547042846680e+01 5.441099999999999604e+00 5.357560000000000322e+00
1.853458714485168457e+01 5.440339999999999954e+00 5.357689999999999841e+00
1.854663372039794922e+01 5.439580000000000304e+00 5.357809999999999739e+00
1.855783772468566895e+01 5.438819999999999766e+00 5.357920000000000016e+00
1.856902909278869629e+01 5.438039999999999985e+00 5.358030000000000292e+00
1.858019328117370605e+01 5.437269999999999825e+00 5.358130000000000059e+00
1.859149074554443359e+01 5.436480000000000423e+00 5.358229999999999826e+00
1.860267639160156250e+01 5.435690000000000133e+00 5.358319999999999972e+00
1.861389231681823730e+01 5.434890000000000221e+00 5.358410000000000117e+00
1.862506270408630371e+01 5.434079999999999799e+00 5.358489999999999753e+00
1.863688564300537109e+01 5.433270000000000266e+00 5.358559999999999768e+00
1.864807653427124023e+01 5.432459999999999845e+00 5.358640000000000292e+00
1.865926289558410645e+01 5.431639999999999802e+00 5.358699999999999797e+00
1.867050695419311523e+01 5.430810000000000137e+00 5.358760000000000190e+00
1.868167114257812500e+01 5.429979999999999585e+00 5.358810000000000073e+00
1.869284653663635254e+01 5.429140000000000299e+00 5.358859999999999957e+00
1.870405626296997070e+01 5.428309999999999746e+00 5.358900000000000219e+00
1.871550869941711426e+01 5.427459999999999951e+00 5.358939999999999593e+00
1.872692704200744629e+01 5.426610000000000156e+00 5.358959999999999724e+00
1.873879885673522949e+01 5.425760000000000360e+00 5.358990000000000364e+00
1.874997782707214355e+01 5.424909999999999677e+00 5.359009999999999607e+00
1.876114892959594727e+01 5.424050000000000260e+00 5.359020000000000117e+00
1.877230405807495117e+01 5.423189999999999955e+00 5.359029999999999738e+00
1.878349709510803223e+01 5.422320000000000029e+00 5.359029999999999738e+00
1.879465270042419434e+01 5.421459999999999724e+00 5.359020000000000117e+00
1.880585098266601562e+01 5.420589999999999797e+00 5.359020000000000117e+00
1.881701564788818359e+01 5.419710000000000250e+00 5.359009999999999607e+00
1.882823634147644043e+01 5.418840000000000323e+00 5.358990000000000364e+00
1.883961534500122070e+01 5.417959999999999887e+00 5.358970000000000233e+00
1.885078835487365723e+01 5.417080000000000339e+00 5.358950000000000102e+00
1.886205887794494629e+01 5.416199999999999903e+00 5.358920000000000350e+00
1.887332320213317871e+01 5.415309999999999846e+00 5.358889999999999709e+00
1.888506340980529785e+01 5.414430000000000298e+00 5.358859999999999957e+00
1.889624595642089844e+01 5.413540000000000241e+00 5.358819999999999695e+00
1.890765142440795898e+01 5.412650000000000183e+00 5.358780000000000321e+00
1.891884326934814453e+01 5.411760000000000126e+00 5.358740000000000059e+00
1.893004298210144043e+01 5.410870000000000068e+00 5.358690000000000175e+00
1.894125723838806152e+01 5.409970000000000390e+00 5.358640000000000292e+00
1.895248508453369141e+01 5.409080000000000332e+00 5.358579999999999899e+00
1.896367764472961426e+01 5.408179999999999765e+00 5.358530000000000015e+00
1.897486066818237305e+01 5.407289999999999708e+00 5.358469999999999622e+00
1.898631143569946289e+01 5.406390000000000029e+00 5.358399999999999608e+00
1.899748134613037109e+01 5.405490000000000350e+00 5.358329999999999593e+00
1.900864338874816895e+01 5.404589999999999783e+00 5.358259999999999579e+00
1.901980686187744141e+01 5.403690000000000104e+00 5.358189999999999564e+00
1.903098940849304199e+01 5.402790000000000425e+00 5.358109999999999928e+00
1.904238224029541016e+01 5.401889999999999858e+00 5.358030000000000292e+00
1.905351138114929199e+01 5.400990000000000180e+00 5.357940000000000147e+00
1.906470322608947754e+01 5.400089999999999613e+00 5.357859999999999623e+00
1.907587814331054688e+01 5.399189999999999934e+00 5.357759999999999856e+00
1.908738803863525391e+01 5.398290000000000255e+00 5.357669999999999710e+00
1.909885144233703613e+01 5.397400000000000198e+00 5.357569999999999943e+00
1.911076664924621582e+01 5.396499999999999631e+00 5.357470000000000176e+00
1.912234950065612793e+01 5.395599999999999952e+00 5.357370000000000410e+00
1.913351440429687500e+01 5.394700000000000273e+00 5.357260000000000133e+00
1.914469170570373535e+01 5.393799999999999706e+00 5.357149999999999856e+00
1.915585970878601074e+01 5.392900000000000027e+00 5.357039999999999580e+00
1.916739082336425781e+01 5.392000000000000348e+00 5.356919999999999682e+00
1.917859578132629395e+01 5.391099999999999781e+00 5.356799999999999784e+00
1.918979024887084961e+01 5.390200000000000102e+00 5.356679999999999886e+00
1.920096206665039062e+01 5.389300000000000423e+00 5.356559999999999988e+00
1.921227478981018066e+01 5.388410000000000366e+00 5.356429999999999580e+00
1.922402000427246094e+01 5.387509999999999799e+00 5.356300000000000061e+00
1.923544549942016602e+01 5.386610000000000120e+00 5.356169999999999654e+00
1.924660181999206543e+01 5.385710000000000441e+00 5.356040000000000134e+00
1.925777554512023926e+01 5.384820000000000384e+00 5.355900000000000105e+00
1.926895904541015625e+01 5.383919999999999817e+00 5.355760000000000076e+00
1.928012895584106445e+01 5.383029999999999760e+00 5.355620000000000047e+00
1.929131364822387695e+01 5.382130000000000081e+00 5.355470000000000397e+00
1.930265021324157715e+01 5.381240000000000023e+00 5.355319999999999858e+00
1.931415987014770508e+01 5.380340000000000344e+00 5.355170000000000208e+00
1.932534599304199219e+01 5.379450000000000287e+00 5.355010000000000048e+00
1.933650922775268555e+01 5.378560000000000230e+00 5.354849999999999888e+00
1.934767413139343262e+01 5.377659999999999663e+00 5.354689999999999728e+00
1.935882830619812012e+01 5.376769999999999605e+00 5.354529999999999568e+00
1.937001371383666992e+01 5.375880000000000436e+00 5.354359999999999786e+00
1.938122200965881348e+01 5.374990000000000379e+00 5.354180000000000383e+00
1.939238405227661133e+01 5.374100000000000321e+00 5.354009999999999714e+00
1.940354084968566895e+01 5.373210000000000264e+00 5.353830000000000311e+00
1.941482520103454590e+01 5.372320000000000206e+00 5.353640000000000398e+00
1.942651915550231934e+01 5.371430000000000149e+00 5.353449999999999598e+00
1.943769001960754395e+01 5.370549999999999713e+00 5.353259999999999685e+00
1.944885301589965820e+01 5.369659999999999656e+00 5.353060000000000151e+00
1.946036505699157715e+01 5.368769999999999598e+00 5.352859999999999729e+00
1.947183799743652344e+01 5.367890000000000050e+00 5.352660000000000196e+00
1.948312306404113770e+01 5.367009999999999614e+00 5.352450000000000152e+00
1.949444007873535156e+01 5.366119999999999557e+00 5.352229999999999599e+00
1.950560975074768066e+01 5.365240000000000009e+00 5.352020000000000444e+00
1.951676845550537109e+01 5.364359999999999573e+00 5.351790000000000269e+00
1.952796268463134766e+01 5.363480000000000025e+00 5.351569999999999716e+00
1.953921389579772949e+01 5.362599999999999589e+00 5.351329999999999920e+00
1.955067396163940430e+01 5.361720000000000041e+00 5.351099999999999746e+00
1.956188869476318359e+01 5.360839999999999606e+00 5.350859999999999950e+00
1.957306385040283203e+01 5.359960000000000058e+00 5.350609999999999644e+00
1.958421969413757324e+01 5.359079999999999622e+00 5.350360000000000227e+00
1.959567904472351074e+01 5.358209999999999695e+00 5.350100000000000300e+00
1.960710906982421875e+01 5.357330000000000148e+00 5.349840000000000373e+00
1.961827254295349121e+01 5.356460000000000221e+00 5.349579999999999558e+00
1.962947082519531250e+01 5.355579999999999785e+00 5.349310000000000009e+00
1.964064049720764160e+01 5.354709999999999859e+00 5.349029999999999951e+00
1.965181660652160645e+01 5.353839999999999932e+00 5.348749999999999893e+00
1.966304922103881836e+01 5.352970000000000006e+00 5.348460000000000214e+00
1.967429089546203613e+01 5.352100000000000080e+00 5.348169999999999646e+00
1.968546271324157715e+01 5.351230000000000153e+00 5.347870000000000346e+00
1.969697976112365723e+01 5.350360000000000227e+00 5.347570000000000157e+00
1.970840311050415039e+01 5.349490000000000300e+00 5.347260000000000346e+00
1.971959018707275391e+01 5.348620000000000374e+00 5.346949999999999648e+00
1.973077321052551270e+01 5.347760000000000069e+00 5.346630000000000216e+00
1.974220204353332520e+01 5.346890000000000143e+00 5.346300000000000274e+00
1.975337123870849609e+01 5.346029999999999838e+00 5.345970000000000333e+00
1.976454901695251465e+01 5.345159999999999911e+00 5.345640000000000391e+00
1.977572226524353027e+01 5.344299999999999606e+00 5.345299999999999940e+00
1.978690481185913086e+01 5.343440000000000190e+00 5.344949999999999868e+00
1.979809522628784180e+01 5.342579999999999885e+00 5.344599999999999795e+00
1.980925726890563965e+01 5.341719999999999580e+00 5.344249999999999723e+00
1.982041954994201660e+01 5.340849999999999653e+00 5.343890000000000029e+00
1.983159494400024414e+01 5.339990000000000236e+00 5.343519999999999825e+00
1.984275460243225098e+01 5.339140000000000441e+00 5.343149999999999622e+00
1.985395359992980957e+01 5.338280000000000136e+00 5.342769999999999797e+00
1.986522006988525391e+01 5.337419999999999831e+00 5.342389999999999972e+00
1.987645554542541504e+01 5.336560000000000414e+00 5.341999999999999638e+00
1.988768100738525391e+01 5.335709999999999731e+00 5.341610000000000191e+00
1.989887166023254395e+01 5.334850000000000314e+00 5.341210000000000235e+00
1.991004610061645508e+01 5.333990000000000009e+00 5.340810000000000279e+00
1.992121887207031250e+01 5.333140000000000214e+00 5.340399999999999814e+00
1.993240618705749512e+01 5.332279999999999909e+00 5.339990000000000236e+00
1.994404101371765137e+01 5.331430000000000113e+00 5.339579999999999771e+00
1.995548081398010254e+01 5.330580000000000318e+00 5.339150000000000063e+00
1.996664166450500488e+01 5.329720000000000013e+00 5.338729999999999976e+00
1.997796201705932617e+01 5.328870000000000218e+00 5.338300000000000267e+00
1.998952078819274902e+01 5.328020000000000422e+00 5.337860000000000049e+00
2.000066781044006348e+01 5.327169999999999739e+00 5.337419999999999831e+00
2.001181888580322266e+01 5.326310000000000322e+00 5.336979999999999613e+00
2.002296447753906250e+01 5.325459999999999638e+00 5.336529999999999774e+00
2.003449916839599609e+01 5.324609999999999843e+00 5.336070000000000313e+00
2.004663443565368652e+01 5.323750000000000426e+00 5.335619999999999585e+00
2.005779695510864258e+01 5.322890000000000121e+00 5.335149999999999615e+00
2.006894540786743164e+01 5.322009999999999685e+00 5.334690000000000154e+00
2.008011913299560547e+01 5.321119999999999628e+00 5.334220000000000184e+00
2.009129714965820312e+01 5.320210000000000328e+00 5.333739999999999704e+00
2.010275316238403320e+01 5.319289999999999630e+00 5.333260000000000112e+00
2.011392974853515625e+01 5.318360000000000198e+00 5.332770000000000010e+00
2.012508320808410645e+01 5.317409999999999748e+00 5.332259999999999778e+00
2.013624358177185059e+01 5.316449999999999676e+00 5.331739999999999924e+00
2.014778494834899902e+01 5.315470000000000361e+00 5.331209999999999560e+00
2.015912699699401855e+01 5.314479999999999649e+00 5.330650000000000333e+00
2.017057371139526367e+01 5.313469999999999693e+00 5.330070000000000086e+00
2.018173956871032715e+01 5.312450000000000117e+00 5.329469999999999708e+00
2.019288921356201172e+01 5.311420000000000030e+00 5.328850000000000087e+00
2.020471096038818359e+01 5.310380000000000322e+00 5.328199999999999825e+00
2.021600627899169922e+01 5.309319999999999595e+00 5.327530000000000321e+00
2.022720694541931152e+01 5.308250000000000135e+00 5.326830000000000176e+00
2.023837995529174805e+01 5.307170000000000165e+00 5.326109999999999900e+00
2.024953055381774902e+01 5.306079999999999686e+00 5.325370000000000381e+00
2.026067280769348145e+01 5.304969999999999963e+00 5.324609999999999843e+00
2.027182579040527344e+01 5.303860000000000241e+00 5.323830000000000062e+00
2.028323554992675781e+01 5.302730000000000388e+00 5.323019999999999641e+00
2.029472780227661133e+01 5.301590000000000025e+00 5.322199999999999598e+00
2.030587124824523926e+01 5.300440000000000040e+00 5.321360000000000312e+00
2.031702065467834473e+01 5.299269999999999925e+00 5.320500000000000007e+00
2.032816457748413086e+01 5.298099999999999810e+00 5.319619999999999571e+00
2.033937239646911621e+01 5.296909999999999563e+00 5.318719999999999892e+00
2.035084843635559082e+01 5.295720000000000205e+00 5.317809999999999704e+00
2.036232280731201172e+01 5.294509999999999827e+00 5.316880000000000273e+00
2.037346673011779785e+01 5.293280000000000207e+00 5.315940000000000332e+00
2.038547348976135254e+01 5.292049999999999699e+00 5.314980000000000260e+00
2.039662480354309082e+01 5.290809999999999569e+00 5.314009999999999678e+00
2.040777063369750977e+01 5.289550000000000196e+00 5.313019999999999854e+00
2.041890549659729004e+01 5.288280000000000314e+00 5.312030000000000030e+00
2.043030691146850586e+01 5.286999999999999922e+00 5.311020000000000074e+00
2.044145131111145020e+01 5.285709999999999908e+00 5.309999999999999609e+00
2.045261812210083008e+01 5.284410000000000274e+00 5.308959999999999901e+00
2.046378278732299805e+01 5.283089999999999620e+00 5.307920000000000194e+00
2.047551417350769043e+01 5.281760000000000232e+00 5.306860000000000355e+00
2.048714041709899902e+01 5.280420000000000336e+00 5.305799999999999628e+00
2.049828314781188965e+01 5.279069999999999929e+00 5.304719999999999658e+00
2.050943255424499512e+01 5.277709999999999901e+00 5.303630000000000067e+00
2.052056980133056641e+01 5.276340000000000252e+00 5.302529999999999966e+00
2.053171825408935547e+01 5.274960000000000093e+00 5.301420000000000243e+00
2.054292011260986328e+01 5.273559999999999803e+00 5.300300000000000011e+00
2.055405879020690918e+01 5.272160000000000402e+00 5.299179999999999779e+00
2.056522107124328613e+01 5.270739999999999981e+00 5.298040000000000305e+00
2.057711625099182129e+01 5.269309999999999938e+00 5.296890000000000320e+00
2.058866310119628906e+01 5.267870000000000275e+00 5.295740000000000336e+00
2.059982085227966309e+01 5.266420000000000101e+00 5.294579999999999842e+00
2.061119627952575684e+01 5.264949999999999797e+00 5.293409999999999727e+00
2.062315011024475098e+01 5.263480000000000381e+00 5.292229999999999990e+00
2.063455224037170410e+01 5.261989999999999945e+00 5.291050000000000253e+00
2.064571547508239746e+01 5.260500000000000398e+00 5.289860000000000007e+00
2.065687727928161621e+01 5.258989999999999831e+00 5.288660000000000139e+00
2.066802906990051270e+01 5.257469999999999644e+00 5.287460000000000271e+00
2.067964243888854980e+01 5.255930000000000213e+00 5.286249999999999893e+00
2.069123244285583496e+01 5.254389999999999894e+00 5.285029999999999895e+00
2.070237350463867188e+01 5.252839999999999954e+00 5.283809999999999896e+00
2.071349811553955078e+01 5.251269999999999882e+00 5.282589999999999897e+00
2.072466039657592773e+01 5.249699999999999811e+00 5.281360000000000277e+00
2.073582768440246582e+01 5.248109999999999609e+00 5.280129999999999768e+00
2.074730420112609863e+01 5.246520000000000294e+00 5.278889999999999638e+00
2.075844097137451172e+01 5.244919999999999582e+00 5.277650000000000396e+00
2.076960325241088867e+01 5.243299999999999628e+00 5.276410000000000267e+00
2.078077507019042969e+01 5.241679999999999673e+00 5.275159999999999627e+00
2.079193615913391113e+01 5.240050000000000097e+00 5.273920000000000385e+00
2.080308771133422852e+01 5.238400000000000389e+00 5.272669999999999746e+00
2.081448411941528320e+01 5.236749999999999794e+00 5.271419999999999995e+00
2.082614827156066895e+01 5.235100000000000087e+00 5.270159999999999734e+00
2.083729720115661621e+01 5.233430000000000248e+00 5.268909999999999982e+00
2.084924554824829102e+01 5.231760000000000410e+00 5.267660000000000231e+00
2.086053323745727539e+01 5.230080000000000062e+00 5.266399999999999970e+00
2.087178254127502441e+01 5.228390000000000093e+00 5.265150000000000219e+00
2.088302969932556152e+01 5.226689999999999614e+00 5.263899999999999579e+00
2.089422869682312012e+01 5.224980000000000402e+00 5.262649999999999828e+00
2.090545082092285156e+01 5.223270000000000302e+00 5.261400000000000077e+00
2.091662287712097168e+01 5.221540000000000070e+00 5.260150000000000325e+00
2.092827153205871582e+01 5.219809999999999839e+00 5.258899999999999686e+00
2.093978881835937500e+01 5.218060000000000365e+00 5.257659999999999556e+00
2.095127010345458984e+01 5.216310000000000002e+00 5.256429999999999936e+00
2.096241736412048340e+01 5.214540000000000397e+00 5.255200000000000315e+00
2.097368001937866211e+01 5.212760000000000282e+00 5.253969999999999807e+00
2.098484563827514648e+01 5.210960000000000036e+00 5.252760000000000318e+00
2.099604940414428711e+01 5.209159999999999791e+00 5.251540000000000319e+00
2.100745558738708496e+01 5.207340000000000302e+00 5.250339999999999563e+00
2.101890993118286133e+01 5.205499999999999794e+00 5.249139999999999695e+00
2.103008842468261719e+01 5.203649999999999665e+00 5.247939999999999827e+00
2.104124617576599121e+01 5.201789999999999914e+00 5.246760000000000090e+00
2.105242562294006348e+01 5.199900000000000411e+00 5.245569999999999844e+00
2.106374406814575195e+01 5.198010000000000019e+00 5.244399999999999729e+00
2.107503461837768555e+01 5.196100000000000385e+00 5.243229999999999613e+00
2.108633065223693848e+01 5.194169999999999732e+00 5.242060000000000386e+00
2.109774732589721680e+01 5.192230000000000345e+00 5.240899999999999892e+00
2.110953092575073242e+01 5.190279999999999561e+00 5.239740000000000286e+00
2.112069606781005859e+01 5.188310000000000421e+00 5.238590000000000302e+00
2.113187861442565918e+01 5.186329999999999885e+00 5.237440000000000317e+00
2.114315700531005859e+01 5.184339999999999726e+00 5.236290000000000333e+00
2.115435218811035156e+01 5.182330000000000325e+00 5.235149999999999970e+00
2.116552066802978516e+01 5.180320000000000036e+00 5.234009999999999607e+00
2.117666983604431152e+01 5.178300000000000125e+00 5.232870000000000132e+00
2.118782520294189453e+01 5.176260000000000083e+00 5.231729999999999769e+00
2.119899225234985352e+01 5.174220000000000041e+00 5.230590000000000295e+00
2.121022868156433105e+01 5.172170000000000378e+00 5.229449999999999932e+00
2.122207069396972656e+01 5.170110000000000205e+00 5.228320000000000078e+00
2.123322749137878418e+01 5.168040000000000411e+00 5.227179999999999715e+00
2.124437999725341797e+01 5.165960000000000107e+00 5.226040000000000241e+00
2.125583839416503906e+01 5.163879999999999804e+00 5.224910000000000387e+00
2.126773953437805176e+01 5.161789999999999878e+00 5.223770000000000024e+00
2.127914476394653320e+01 5.159690000000000332e+00 5.222640000000000171e+00
2.129055714607238770e+01 5.157589999999999897e+00 5.221510000000000318e+00
2.130186796188354492e+01 5.155470000000000219e+00 5.220379999999999576e+00
2.131304383277893066e+01 5.153360000000000163e+00 5.219249999999999723e+00
2.132419419288635254e+01 5.151229999999999976e+00 5.218119999999999870e+00
2.133554911613464355e+01 5.149110000000000298e+00 5.216990000000000016e+00
2.134717726707458496e+01 5.146969999999999601e+00 5.215869999999999784e+00
2.135832214355468750e+01 5.144829999999999792e+00 5.214739999999999931e+00
2.136950325965881348e+01 5.142689999999999984e+00 5.213619999999999699e+00
2.138064384460449219e+01 5.140539999999999665e+00 5.212500000000000355e+00
2.139178276062011719e+01 5.138390000000000235e+00 5.211369999999999614e+00
2.140316820144653320e+01 5.136239999999999917e+00 5.210250000000000270e+00
2.141501355171203613e+01 5.134089999999999598e+00 5.209130000000000038e+00
2.142636990547180176e+01 5.131929999999999659e+00 5.208020000000000316e+00
2.143749785423278809e+01 5.129760000000000097e+00 5.206900000000000084e+00
2.144933009147644043e+01 5.127600000000000158e+00 5.205779999999999852e+00
2.146046638488769531e+01 5.125429999999999708e+00 5.204670000000000130e+00
2.147163629531860352e+01 5.123269999999999769e+00 5.203549999999999898e+00
2.148284220695495605e+01 5.121100000000000207e+00 5.202440000000000175e+00
2.149420857429504395e+01 5.118940000000000268e+00 5.201329999999999565e+00
2.150542378425598145e+01 5.116780000000000328e+00 5.200219999999999843e+00
2.151656508445739746e+01 5.114609999999999879e+00 5.199110000000000120e+00
2.152770853042602539e+01 5.112459999999999560e+00 5.198000000000000398e+00
2.153918457031250000e+01 5.110299999999999621e+00 5.196889999999999787e+00
2.155039191246032715e+01 5.108150000000000190e+00 5.195780000000000065e+00
2.156149220466613770e+01 5.105999999999999872e+00 5.194670000000000343e+00
2.157263088226318359e+01 5.103850000000000442e+00 5.193559999999999732e+00
2.158379125595092773e+01 5.101709999999999745e+00 5.192450000000000010e+00
2.159503412246704102e+01 5.099579999999999558e+00 5.191340000000000288e+00
2.160667610168457031e+01 5.097450000000000259e+00 5.190229999999999677e+00
2.161785078048706055e+01 5.095329999999999693e+00 5.189110000000000333e+00
2.162898039817810059e+01 5.093219999999999636e+00 5.187999999999999723e+00
2.164013743400573730e+01 5.091109999999999580e+00 5.186890000000000001e+00
2.165161943435668945e+01 5.089010000000000034e+00 5.185780000000000278e+00
2.166298484802246094e+01 5.086909999999999599e+00 5.184669999999999668e+00
2.167491936683654785e+01 5.084830000000000183e+00 5.183559999999999945e+00
2.168638706207275391e+01 5.082740000000000258e+00 5.182450000000000223e+00
2.169755864143371582e+01 5.080669999999999575e+00 5.181350000000000122e+00
2.170869565010070801e+01 5.078599999999999781e+00 5.180250000000000021e+00
2.172027659416198730e+01 5.076539999999999608e+00 5.179149999999999920e+00
2.173147726058959961e+01 5.074489999999999945e+00 5.178049999999999820e+00
2.174305534362792969e+01 5.072449999999999903e+00 5.176960000000000228e+00
2.175450825691223145e+01 5.070409999999999862e+00 5.175869999999999749e+00
2.176569318771362305e+01 5.068380000000000329e+00 5.174780000000000157e+00
2.177682232856750488e+01 5.066360000000000419e+00 5.173689999999999678e+00
2.178854632377624512e+01 5.064350000000000129e+00 5.172600000000000087e+00
2.179968905448913574e+01 5.062339999999999840e+00 5.171520000000000117e+00
2.181154203414916992e+01 5.060349999999999682e+00 5.170440000000000147e+00
2.182280492782592773e+01 5.058360000000000412e+00 5.169360000000000177e+00
2.183398079872131348e+01 5.056379999999999875e+00 5.168280000000000207e+00
2.184511995315551758e+01 5.054420000000000357e+00 5.167200000000000237e+00
2.185632991790771484e+01 5.052459999999999951e+00 5.166129999999999889e+00
2.186756086349487305e+01 5.050519999999999676e+00 5.165049999999999919e+00
2.187876653671264648e+01 5.048580000000000290e+00 5.163979999999999571e+00
2.188993954658508301e+01 5.046660000000000146e+00 5.162910000000000110e+00
2.190160870552062988e+01 5.044740000000000002e+00 5.161830000000000140e+00
2.191277313232421875e+01 5.042839999999999989e+00 5.160759999999999792e+00
2.192392301559448242e+01 5.040949999999999598e+00 5.159690000000000332e+00
2.193516635894775391e+01 5.039069999999999716e+00 5.158619999999999983e+00
2.194708228111267090e+01 5.037200000000000344e+00 5.157549999999999635e+00
2.195838093757629395e+01 5.035350000000000215e+00 5.156480000000000175e+00
2.196951436996459961e+01 5.033509999999999707e+00 5.155420000000000336e+00
2.198065209388732910e+01 5.031679999999999708e+00 5.154349999999999987e+00
2.199180006980895996e+01 5.029860000000000220e+00 5.153279999999999639e+00
2.200337910652160645e+01 5.028059999999999974e+00 5.152210000000000178e+00
2.201482105255126953e+01 5.026270000000000238e+00 5.151139999999999830e+00
2.202622580528259277e+01 5.024499999999999744e+00 5.150079999999999991e+00
2.203759646415710449e+01 5.022739999999999760e+00 5.149000000000000021e+00
2.204873538017272949e+01 5.020990000000000286e+00 5.147929999999999673e+00
2.206036663055419922e+01 5.019260000000000055e+00 5.146849999999999703e+00
2.207197475433349609e+01 5.017549999999999955e+00 5.145769999999999733e+00
2.208326244354248047e+01 5.015850000000000364e+00 5.144689999999999763e+00
2.209459185600280762e+01 5.014160000000000394e+00 5.143600000000000172e+00
2.210580396652221680e+01 5.012489999999999668e+00 5.142509999999999692e+00
2.211694312095642090e+01 5.010830000000000339e+00 5.141420000000000101e+00
2.212877368927001953e+01 5.009190000000000254e+00 5.140320000000000000e+00
2.213994622230529785e+01 5.007550000000000168e+00 5.139230000000000409e+00
2.215122342109680176e+01 5.005939999999999834e+00 5.138130000000000308e+00
2.216269564628601074e+01 5.004330000000000389e+00 5.137030000000000207e+00
2.217472577095031738e+01 5.002729999999999677e+00 5.135930000000000106e+00
2.218587827682495117e+01 5.001149999999999984e+00 5.134830000000000005e+00
2.219724082946777344e+01 4.999579999999999913e+00 5.133740000000000414e+00
2.220837712287902832e+01 4.998020000000000351e+00 5.132640000000000313e+00
2.222006797790527344e+01 4.996470000000000411e+00 5.131540000000000212e+00
2.223132634162902832e+01 4.994930000000000092e+00 5.130440000000000111e+00
2.224263978004455566e+01 4.993400000000000283e+00 5.129340000000000011e+00
2.225400304794311523e+01 4.991889999999999716e+00 5.128250000000000419e+00
2.226563835144042969e+01 4.990370000000000417e+00 5.127150000000000318e+00
2.227678585052490234e+01 4.988870000000000360e+00 5.126050000000000217e+00
2.228793597221374512e+01 4.987370000000000303e+00 5.124959999999999738e+00
2.229924869537353516e+01 4.985870000000000246e+00 5.123859999999999637e+00
2.231080770492553711e+01 4.984379999999999811e+00 5.122770000000000046e+00
2.232236242294311523e+01 4.982890000000000263e+00 5.121679999999999566e+00
2.233410429954528809e+01 4.981410000000000338e+00 5.120589999999999975e+00
2.234527325630187988e+01 4.979930000000000412e+00 5.119510000000000005e+00
2.235707306861877441e+01 4.978439999999999976e+00 5.118420000000000414e+00
2.236877536773681641e+01 4.976969999999999672e+00 5.117329999999999934e+00
2.237993097305297852e+01 4.975489999999999746e+00 5.116240000000000343e+00
2.239108633995056152e+01 4.974020000000000330e+00 5.115149999999999864e+00
2.240238428115844727e+01 4.972559999999999647e+00 5.114060000000000272e+00
2.241349935531616211e+01 4.971099999999999852e+00 5.112960000000000171e+00
2.242466545104980469e+01 4.969640000000000057e+00 5.111860000000000070e+00
2.243628931045532227e+01 4.968189999999999884e+00 5.110750000000000348e+00
2.244752764701843262e+01 4.966750000000000220e+00 5.109630000000000116e+00
2.245867252349853516e+01 4.965309999999999668e+00 5.108509999999999884e+00
2.247054409980773926e+01 4.963870000000000005e+00 5.107389999999999652e+00
2.248173928260803223e+01 4.962439999999999962e+00 5.106259999999999799e+00
2.249290513992309570e+01 4.961009999999999920e+00 5.105120000000000324e+00
2.250406837463378906e+01 4.959590000000000387e+00 5.103979999999999961e+00
2.251546549797058105e+01 4.958179999999999588e+00 5.102829999999999977e+00
2.252667021751403809e+01 4.956780000000000186e+00 5.101670000000000371e+00
2.253788447380065918e+01 4.955379999999999896e+00 5.100520000000000387e+00
2.254904103279113770e+01 4.953990000000000116e+00 5.099350000000000271e+00
2.256020760536193848e+01 4.952609999999999957e+00 5.098180000000000156e+00
2.257167053222656250e+01 4.951229999999999798e+00 5.097010000000000041e+00
2.258289623260498047e+01 4.949860000000000149e+00 5.095839999999999925e+00
2.259494376182556152e+01 4.948489999999999611e+00 5.094649999999999679e+00
2.260641169548034668e+01 4.947129999999999583e+00 5.093469999999999942e+00
2.261758756637573242e+01 4.945780000000000065e+00 5.092279999999999696e+00
2.262873911857604980e+01 4.944429999999999659e+00 5.091090000000000337e+00
2.263989567756652832e+01 4.943089999999999762e+00 5.089900000000000091e+00
2.265104389190673828e+01 4.941760000000000375e+00 5.088700000000000223e+00
2.266242241859436035e+01 4.940439999999999721e+00 5.087500000000000355e+00
2.267357110977172852e+01 4.939119999999999955e+00 5.086299999999999599e+00
2.268474006652832031e+01 4.937809999999999810e+00 5.085090000000000110e+00
2.269589376449584961e+01 4.936499999999999666e+00 5.083890000000000242e+00
2.270718646049499512e+01 4.935190000000000410e+00 5.082679999999999865e+00
2.271921849250793457e+01 4.933889999999999887e+00 5.081470000000000375e+00
2.273057842254638672e+01 4.932599999999999874e+00 5.080259999999999998e+00
2.274199533462524414e+01 4.931309999999999860e+00 5.079039999999999999e+00
2.275315117835998535e+01 4.930030000000000356e+00 5.077829999999999622e+00
2.276430916786193848e+01 4.928749999999999964e+00 5.076609999999999623e+00
2.277549672126770020e+01 4.927480000000000082e+00 5.075400000000000134e+00
2.278672957420349121e+01 4.926219999999999821e+00 5.074180000000000135e+00
2.279823374748229980e+01 4.924949999999999939e+00 5.072960000000000136e+00
2.280938839912414551e+01 4.923700000000000188e+00 5.071740000000000137e+00
2.282053709030151367e+01 4.922439999999999927e+00 5.070520000000000138e+00
2.283238697052001953e+01 4.921190000000000175e+00 5.069300000000000139e+00
2.284360170364379883e+01 4.919940000000000424e+00 5.068080000000000140e+00
2.285478401184082031e+01 4.918700000000000294e+00 5.066860000000000142e+00
2.286602926254272461e+01 4.917460000000000164e+00 5.065649999999999764e+00
2.287801194190979004e+01 4.916220000000000034e+00 5.064440000000000275e+00
2.288922619819641113e+01 4.914979999999999905e+00 5.063229999999999897e+00
2.290043568611145020e+01 4.913739999999999775e+00 5.062020000000000408e+00
2.291159892082214355e+01 4.912510000000000154e+00 5.060819999999999652e+00
2.292274856567382812e+01 4.911279999999999646e+00 5.059619999999999784e+00
2.293497824668884277e+01 4.910050000000000026e+00 5.058419999999999916e+00
2.294644117355346680e+01 4.908820000000000405e+00 5.057229999999999670e+00
2.295758152008056641e+01 4.907600000000000406e+00 5.056040000000000312e+00
2.296887254714965820e+01 4.906380000000000408e+00 5.054850000000000065e+00
2.298001456260681152e+01 4.905160000000000409e+00 5.053659999999999819e+00
2.299118661880493164e+01 4.903950000000000031e+00 5.052480000000000082e+00
2.300254392623901367e+01 4.902750000000000163e+00 5.051300000000000345e+00
2.301366972923278809e+01 4.901550000000000296e+00 5.050119999999999720e+00
2.302481603622436523e+01 4.900350000000000428e+00 5.048939999999999984e+00
2.303652524948120117e+01 4.899160000000000181e+00 5.047769999999999868e+00
2.304800748825073242e+01 4.897969999999999935e+00 5.046590000000000131e+00
2.305939841270446777e+01 4.896779999999999688e+00 5.045420000000000016e+00
2.307081627845764160e+01 4.895599999999999952e+00 5.044240000000000279e+00
2.308207345008850098e+01 4.894429999999999836e+00 5.043070000000000164e+00
2.309332323074340820e+01 4.893259999999999721e+00 5.041890000000000427e+00
2.310447621345520020e+01 4.892089999999999606e+00 5.040720000000000312e+00
2.311577749252319336e+01 4.890939999999999621e+00 5.039550000000000196e+00
2.312714719772338867e+01 4.889780000000000015e+00 5.038380000000000081e+00
2.313834643363952637e+01 4.888630000000000031e+00 5.037209999999999965e+00
2.314948511123657227e+01 4.887489999999999668e+00 5.036050000000000360e+00
2.316063737869262695e+01 4.886350000000000193e+00 5.034880000000000244e+00
2.317180919647216797e+01 4.885209999999999830e+00 5.033719999999999750e+00
2.318303823471069336e+01 4.884070000000000356e+00 5.032560000000000144e+00
2.319422388076782227e+01 4.882939999999999614e+00 5.031399999999999650e+00
2.320539569854736328e+01 4.881820000000000270e+00 5.030240000000000045e+00
2.321654248237609863e+01 4.880700000000000038e+00 5.029080000000000439e+00
2.322769379615783691e+01 4.879579999999999806e+00 5.027919999999999945e+00
2.323943853378295898e+01 4.878459999999999575e+00 5.026769999999999960e+00
2.325079822540283203e+01 4.877349999999999852e+00 5.025610000000000355e+00
2.326194000244140625e+01 4.876240000000000130e+00 5.024460000000000370e+00
2.327310585975646973e+01 4.875140000000000029e+00 5.023320000000000007e+00
2.328424525260925293e+01 4.874030000000000307e+00 5.022179999999999644e+00
2.329538869857788086e+01 4.872939999999999827e+00 5.021040000000000170e+00
2.330664157867431641e+01 4.871839999999999726e+00 5.019899999999999807e+00
2.331777930259704590e+01 4.870750000000000135e+00 5.018769999999999953e+00
2.332934427261352539e+01 4.869670000000000165e+00 5.017640000000000100e+00
2.334051918983459473e+01 4.868579999999999686e+00 5.016519999999999868e+00
2.335172009468078613e+01 4.867510000000000225e+00 5.015399999999999636e+00
2.336290526390075684e+01 4.866439999999999877e+00 5.014280000000000292e+00
2.337503480911254883e+01 4.865370000000000417e+00 5.013169999999999682e+00
2.338623881340026855e+01 4.864309999999999690e+00 5.012069999999999581e+00
2.339738821983337402e+01 4.863249999999999851e+00 5.010970000000000368e+00
2.340854811668395996e+01 4.862199999999999633e+00 5.009879999999999889e+00
2.341969966888427734e+01 4.861159999999999926e+00 5.008799999999999919e+00
2.343090796470642090e+01 4.860120000000000218e+00 5.007719999999999949e+00
2.344226980209350586e+01 4.859090000000000131e+00 5.006639999999999979e+00
2.345341920852661133e+01 4.858060000000000045e+00 5.005569999999999631e+00
2.346498751640319824e+01 4.857039999999999580e+00 5.004509999999999792e+00
2.347706508636474609e+01 4.856029999999999625e+00 5.003459999999999575e+00
2.348820495605468750e+01 4.855019999999999669e+00 5.002410000000000245e+00
2.349950718879699707e+01 4.854020000000000223e+00 5.001360000000000028e+00
2.351088857650756836e+01 4.853030000000000399e+00 5.000320000000000320e+00
2.352230095863342285e+01 4.852050000000000196e+00 4.999279999999999724e+00
2.353346633911132812e+01 4.851069999999999993e+00 4.998249999999999638e+00
2.354462909698486328e+01 4.850100000000000300e+00 4.997220000000000439e+00
2.355579304695129395e+01 4.849140000000000228e+00 4.996190000000000353e+00
2.356696152687072754e+01 4.848180000000000156e+00 4.995180000000000398e+00
2.357817101478576660e+01 4.847229999999999706e+00 4.994159999999999933e+00
2.358932352066040039e+01 4.846280000000000143e+00 4.993149999999999977e+00
2.360119080543518066e+01 4.845340000000000202e+00 4.992149999999999643e+00
2.361235690116882324e+01 4.844409999999999883e+00 4.991159999999999819e+00
2.362365555763244629e+01 4.843469999999999942e+00 4.990169999999999995e+00
2.363493180274963379e+01 4.842539999999999623e+00 4.989189999999999792e+00
2.364614701271057129e+01 4.841610000000000191e+00 4.988220000000000098e+00
2.365729904174804688e+01 4.840690000000000381e+00 4.987260000000000026e+00
2.366846680641174316e+01 4.839760000000000062e+00 4.986309999999999576e+00
2.367961859703063965e+01 4.838840000000000252e+00 4.985369999999999635e+00
2.369087767601013184e+01 4.837909999999999933e+00 4.984440000000000204e+00
2.370231413841247559e+01 4.836990000000000123e+00 4.983509999999999884e+00
2.371346139907836914e+01 4.836059999999999803e+00 4.982599999999999696e+00
2.372588992118835449e+01 4.835139999999999993e+00 4.981690000000000396e+00
2.373708128929138184e+01 4.834209999999999674e+00 4.980800000000000338e+00
2.374822950363159180e+01 4.833280000000000243e+00 4.979910000000000281e+00
2.375944709777832031e+01 4.832349999999999923e+00 4.979029999999999845e+00
2.377153444290161133e+01 4.831409999999999982e+00 4.978159999999999918e+00
2.378297257423400879e+01 4.830470000000000041e+00 4.977299999999999613e+00
2.379442000389099121e+01 4.829530000000000101e+00 4.976440000000000197e+00
2.380557298660278320e+01 4.828590000000000160e+00 4.975590000000000401e+00
2.381673288345336914e+01 4.827639999999999709e+00 4.974750000000000227e+00
2.382903409004211426e+01 4.826679999999999637e+00 4.973910000000000053e+00
2.384020709991455078e+01 4.825730000000000075e+00 4.973080000000000389e+00
2.385136651992797852e+01 4.824770000000000003e+00 4.972249999999999837e+00
2.386261224746704102e+01 4.823800000000000310e+00 4.971440000000000303e+00
2.387460827827453613e+01 4.822820000000000107e+00 4.970629999999999882e+00
2.388582873344421387e+01 4.821839999999999904e+00 4.969829999999999970e+00
2.389704394340515137e+01 4.820859999999999701e+00 4.969030000000000058e+00
2.390823984146118164e+01 4.819869999999999877e+00 4.968239999999999768e+00
2.391957330703735352e+01 4.818870000000000431e+00 4.967459999999999987e+00
2.393094778060913086e+01 4.817870000000000097e+00 4.966680000000000206e+00
2.394329833984375000e+01 4.816860000000000142e+00 4.965900000000000425e+00
2.395463132858276367e+01 4.815850000000000186e+00 4.965130000000000265e+00
2.396579527854919434e+01 4.814840000000000231e+00 4.964360000000000106e+00
2.397695183753967285e+01 4.813819999999999766e+00 4.963589999999999947e+00
2.398812794685363770e+01 4.812800000000000189e+00 4.962830000000000297e+00
2.399950027465820312e+01 4.811779999999999724e+00 4.962060000000000137e+00
2.401080298423767090e+01 4.810760000000000147e+00 4.961289999999999978e+00
2.402225017547607422e+01 4.809730000000000061e+00 4.960519999999999818e+00
2.403342628479003906e+01 4.808699999999999974e+00 4.959749999999999659e+00
2.404457759857177734e+01 4.807660000000000267e+00 4.958980000000000388e+00
2.405642414093017578e+01 4.806630000000000180e+00 4.958210000000000228e+00
2.406783318519592285e+01 4.805589999999999584e+00 4.957429999999999559e+00
2.407915949821472168e+01 4.804540000000000255e+00 4.956660000000000288e+00
2.409066843986511230e+01 4.803490000000000038e+00 4.955879999999999619e+00
2.410254979133605957e+01 4.802439999999999820e+00 4.955110000000000348e+00
2.411370515823364258e+01 4.801389999999999603e+00 4.954329999999999679e+00
2.412486505508422852e+01 4.800329999999999764e+00 4.953549999999999898e+00
2.413602709770202637e+01 4.799269999999999925e+00 4.952779999999999738e+00
2.414746618270874023e+01 4.798199999999999577e+00 4.951999999999999957e+00
2.415943312644958496e+01 4.797139999999999738e+00 4.951220000000000176e+00
2.417068600654602051e+01 4.796070000000000277e+00 4.950450000000000017e+00
2.418183946609497070e+01 4.794990000000000308e+00 4.949670000000000236e+00
2.419299077987670898e+01 4.793919999999999959e+00 4.948889999999999567e+00
2.420459461212158203e+01 4.792849999999999611e+00 4.948100000000000165e+00
2.421576857566833496e+01 4.791769999999999641e+00 4.947320000000000384e+00
2.422741365432739258e+01 4.790700000000000180e+00 4.946539999999999715e+00
2.423876023292541504e+01 4.789620000000000211e+00 4.945750000000000313e+00
2.424995398521423340e+01 4.788540000000000241e+00 4.944960000000000022e+00
2.426151442527770996e+01 4.787469999999999892e+00 4.944169999999999732e+00
2.427269005775451660e+01 4.786389999999999922e+00 4.943380000000000329e+00
2.428384399414062500e+01 4.785319999999999574e+00 4.942590000000000039e+00
2.429529547691345215e+01 4.784239999999999604e+00 4.941799999999999748e+00
2.430695056915283203e+01 4.783170000000000144e+00 4.941010000000000346e+00
2.431828522682189941e+01 4.782099999999999795e+00 4.940210000000000434e+00
2.433030724525451660e+01 4.781030000000000335e+00 4.939420000000000144e+00
2.434145307540893555e+01 4.779969999999999608e+00 4.938629999999999853e+00
2.435259437561035156e+01 4.778909999999999769e+00 4.937839999999999563e+00
2.436420392990112305e+01 4.777849999999999930e+00 4.937050000000000161e+00
2.438712024688720703e+01 4.776790000000000092e+00 4.936259999999999870e+00
2.439871263504028320e+01 4.775730000000000253e+00 4.935469999999999580e+00
2.440990924835205078e+01 4.774680000000000035e+00 4.934689999999999799e+00
2.442109656333923340e+01 4.773629999999999818e+00 4.933910000000000018e+00
2.443277645111083984e+01 4.772579999999999600e+00 4.933130000000000237e+00
2.444392824172973633e+01 4.771530000000000271e+00 4.932360000000000078e+00
2.445555973052978516e+01 4.770489999999999675e+00 4.931589999999999918e+00
2.446719717979431152e+01 4.769449999999999967e+00 4.930819999999999759e+00
2.447862410545349121e+01 4.768410000000000259e+00 4.930049999999999599e+00
2.448975610733032227e+01 4.767369999999999663e+00 4.929289999999999949e+00
2.450136518478393555e+01 4.766339999999999577e+00 4.928530000000000300e+00
2.451325917243957520e+01 4.765310000000000379e+00 4.927780000000000271e+00
2.452441954612731934e+01 4.764280000000000292e+00 4.927019999999999733e+00
2.453556132316589355e+01 4.763250000000000206e+00 4.926269999999999705e+00
2.454697871208190918e+01 4.762229999999999741e+00 4.925530000000000186e+00
2.455842781066894531e+01 4.761210000000000164e+00 4.924780000000000157e+00
2.456964230537414551e+01 4.760189999999999699e+00 4.924039999999999750e+00
2.458078265190124512e+01 4.759170000000000122e+00 4.923289999999999722e+00
2.459193444252014160e+01 4.758160000000000167e+00 4.922550000000000203e+00
2.460334014892578125e+01 4.757159999999999833e+00 4.921809999999999796e+00
2.461449313163757324e+01 4.756149999999999878e+00 4.921070000000000277e+00
2.462563753128051758e+01 4.755150000000000432e+00 4.920320000000000249e+00
2.463677000999450684e+01 4.754159999999999719e+00 4.919579999999999842e+00
2.464790391921997070e+01 4.753169999999999895e+00 4.918840000000000323e+00
2.465983510017395020e+01 4.752180000000000071e+00 4.918099999999999916e+00
2.467113995552062988e+01 4.751199999999999868e+00 4.917360000000000397e+00
2.468251490592956543e+01 4.750230000000000175e+00 4.916629999999999612e+00
2.469370007514953613e+01 4.749259999999999593e+00 4.915890000000000093e+00
2.470498490333557129e+01 4.748289999999999900e+00 4.915149999999999686e+00
2.471644425392150879e+01 4.747329999999999828e+00 4.914399999999999658e+00
2.472759914398193359e+01 4.746380000000000265e+00 4.913660000000000139e+00
2.473885416984558105e+01 4.745440000000000325e+00 4.912910000000000110e+00
2.475006151199340820e+01 4.744500000000000384e+00 4.912160000000000082e+00
2.476129508018493652e+01 4.743570000000000064e+00 4.911400000000000432e+00
2.477284955978393555e+01 4.742650000000000254e+00 4.910639999999999894e+00
2.478400278091430664e+01 4.741729999999999556e+00 4.909880000000000244e+00
2.479519128799438477e+01 4.740829999999999878e+00 4.909119999999999706e+00
2.480701875686645508e+01 4.739930000000000199e+00 4.908350000000000435e+00
2.481838512420654297e+01 4.739029999999999632e+00 4.907580000000000275e+00
2.482949686050415039e+01 4.738139999999999574e+00 4.906799999999999606e+00
2.484065651893615723e+01 4.737260000000000026e+00 4.906030000000000335e+00
2.485183310508728027e+01 4.736390000000000100e+00 4.905249999999999666e+00
2.486308288574218750e+01 4.735520000000000174e+00 4.904460000000000264e+00
2.487433981895446777e+01 4.734659999999999869e+00 4.903679999999999595e+00
2.488555049896240234e+01 4.733799999999999564e+00 4.902890000000000192e+00
2.489672350883483887e+01 4.732949999999999768e+00 4.902099999999999902e+00
2.490804147720336914e+01 4.732109999999999594e+00 4.901309999999999611e+00
2.491925287246704102e+01 4.731270000000000309e+00 4.900509999999999700e+00
2.493046140670776367e+01 4.730439999999999756e+00 4.899709999999999788e+00
2.494162583351135254e+01 4.729610000000000092e+00 4.898909999999999876e+00
2.495277547836303711e+01 4.728790000000000049e+00 4.898109999999999964e+00
2.496395444869995117e+01 4.727970000000000006e+00 4.897310000000000052e+00
2.497511243820190430e+01 4.727149999999999963e+00 4.896510000000000140e+00
2.498707127571105957e+01 4.726329999999999920e+00 4.895699999999999719e+00
2.499842667579650879e+01 4.725509999999999877e+00 4.894899999999999807e+00
2.500957560539245605e+01 4.724700000000000344e+00 4.894090000000000273e+00
2.502120018005371094e+01 4.723889999999999922e+00 4.893290000000000362e+00
2.503236794471740723e+01 4.723080000000000389e+00 4.892479999999999940e+00
2.504353070259094238e+01 4.722269999999999968e+00 4.891670000000000407e+00
2.505467247962951660e+01 4.721460000000000434e+00 4.890859999999999985e+00
2.506616401672363281e+01 4.720659999999999634e+00 4.890049999999999564e+00
2.507776308059692383e+01 4.719850000000000101e+00 4.889240000000000030e+00
2.508890700340270996e+01 4.719050000000000189e+00 4.888429999999999609e+00
2.510007643699645996e+01 4.718250000000000277e+00 4.887620000000000076e+00
2.511147618293762207e+01 4.717450000000000365e+00 4.886800000000000033e+00
2.512307596206665039e+01 4.716649999999999565e+00 4.885989999999999611e+00
2.513421559333801270e+01 4.715860000000000163e+00 4.885169999999999568e+00
2.514538264274597168e+01 4.715069999999999872e+00 4.884360000000000035e+00
2.515653300285339355e+01 4.714279999999999582e+00 4.883539999999999992e+00
2.516771030426025391e+01 4.713490000000000180e+00 4.882719999999999949e+00
2.517890954017639160e+01 4.712699999999999889e+00 4.881910000000000416e+00
2.519028449058532715e+01 4.711920000000000108e+00 4.881090000000000373e+00
2.520143580436706543e+01 4.711140000000000327e+00 4.880270000000000330e+00
2.521258592605590820e+01 4.710359999999999658e+00 4.879439999999999777e+00
2.522376370429992676e+01 4.709590000000000387e+00 4.878619999999999735e+00
2.523496031761169434e+01 4.708820000000000228e+00 4.877790000000000070e+00
2.524673628807067871e+01 4.708050000000000068e+00 4.876960000000000406e+00
2.525795292854309082e+01 4.707290000000000418e+00 4.876129999999999853e+00
2.526912045478820801e+01 4.706529999999999880e+00 4.875300000000000189e+00
2.528027057647705078e+01 4.705770000000000231e+00 4.874460000000000015e+00
2.529146909713745117e+01 4.705020000000000202e+00 4.873619999999999841e+00
2.530335927009582520e+01 4.704270000000000174e+00 4.872779999999999667e+00
2.531552791595458984e+01 4.703520000000000145e+00 4.871950000000000003e+00
2.532702255249023438e+01 4.702770000000000117e+00 4.871109999999999829e+00
2.533826136589050293e+01 4.702029999999999710e+00 4.870269999999999655e+00
2.534947681427001953e+01 4.701279999999999681e+00 4.869439999999999991e+00
2.536063241958618164e+01 4.700540000000000163e+00 4.868599999999999817e+00
2.537181162834167480e+01 4.699799999999999756e+00 4.867770000000000152e+00
2.538332414627075195e+01 4.699060000000000237e+00 4.866939999999999600e+00
2.539447474479675293e+01 4.698319999999999830e+00 4.866109999999999935e+00
2.540561819076538086e+01 4.697580000000000311e+00 4.865280000000000271e+00
2.541751265525817871e+01 4.696839999999999904e+00 4.864449999999999719e+00
2.542866277694702148e+01 4.696110000000000007e+00 4.863620000000000054e+00
2.543981313705444336e+01 4.695369999999999600e+00 4.862800000000000011e+00
2.545113801956176758e+01 4.694639999999999702e+00 4.861970000000000347e+00
2.546238327026367188e+01 4.693909999999999805e+00 4.861150000000000304e+00
2.547349882125854492e+01 4.693179999999999907e+00 4.860319999999999752e+00
2.548466062545776367e+01 4.692450000000000010e+00 4.859499999999999709e+00
2.549581027030944824e+01 4.691729999999999734e+00 4.858670000000000044e+00
2.550750255584716797e+01 4.691010000000000346e+00 4.857840000000000380e+00
2.551875853538513184e+01 4.690290000000000070e+00 4.857020000000000337e+00
2.552994751930236816e+01 4.689580000000000304e+00 4.856189999999999785e+00
2.554108810424804688e+01 4.688869999999999649e+00 4.855349999999999611e+00
2.555260109901428223e+01 4.688170000000000393e+00 4.854519999999999946e+00
2.556374359130859375e+01 4.687470000000000248e+00 4.853690000000000282e+00
2.557528471946716309e+01 4.686770000000000103e+00 4.852850000000000108e+00
2.558684277534484863e+01 4.686079999999999579e+00 4.852009999999999934e+00
2.559831476211547852e+01 4.685399999999999565e+00 4.851169999999999760e+00
2.560944437980651855e+01 4.684720000000000439e+00 4.850329999999999586e+00
2.562058424949645996e+01 4.684050000000000047e+00 4.849490000000000300e+00
2.563174462318420410e+01 4.683379999999999654e+00 4.848639999999999617e+00
2.564295721054077148e+01 4.682710000000000150e+00 4.847800000000000331e+00
2.565462660789489746e+01 4.682050000000000267e+00 4.846949999999999648e+00
2.566638064384460449e+01 4.681379999999999875e+00 4.846099999999999852e+00
2.567749738693237305e+01 4.680729999999999613e+00 4.845250000000000057e+00
2.568866348266601562e+01 4.680069999999999730e+00 4.844400000000000261e+00
2.569982075691223145e+01 4.679420000000000357e+00 4.843549999999999578e+00
2.571111702919006348e+01 4.678770000000000095e+00 4.842699999999999783e+00
2.572260355949401855e+01 4.678119999999999834e+00 4.841849999999999987e+00
2.573382639884948730e+01 4.677480000000000082e+00 4.841000000000000192e+00
2.574496650695800781e+01 4.676829999999999821e+00 4.840139999999999887e+00
2.575669836997985840e+01 4.676190000000000069e+00 4.839290000000000092e+00
2.576857781410217285e+01 4.675550000000000317e+00 4.838449999999999918e+00
2.577972650527954102e+01 4.674920000000000186e+00 4.837600000000000122e+00
2.579089665412902832e+01 4.674280000000000435e+00 4.836750000000000327e+00
2.580228734016418457e+01 4.673650000000000304e+00 4.835910000000000153e+00
2.581342577934265137e+01 4.673020000000000174e+00 4.835060000000000358e+00
2.582457995414733887e+01 4.672399999999999665e+00 4.834220000000000184e+00
2.583573412895202637e+01 4.671780000000000044e+00 4.833380000000000010e+00
2.584690570831298828e+01 4.671160000000000423e+00 4.832539999999999836e+00
2.585812449455261230e+01 4.670550000000000423e+00 4.831699999999999662e+00
2.586938047409057617e+01 4.669940000000000424e+00 4.830860000000000376e+00
2.588060927391052246e+01 4.669330000000000425e+00 4.830020000000000202e+00
2.589181900024414062e+01 4.668720000000000425e+00 4.829180000000000028e+00
2.590300846099853516e+01 4.668110000000000426e+00 4.828350000000000364e+00
2.591431474685668945e+01 4.667500000000000426e+00 4.827530000000000321e+00
2.592548418045043945e+01 4.666890000000000427e+00 4.826710000000000278e+00
2.593662667274475098e+01 4.666269999999999918e+00 4.825899999999999856e+00
2.594777417182922363e+01 4.665650000000000297e+00 4.825099999999999945e+00
2.595936441421508789e+01 4.665029999999999788e+00 4.824309999999999654e+00
2.597057127952575684e+01 4.664410000000000167e+00 4.823520000000000252e+00
2.598171782493591309e+01 4.663789999999999658e+00 4.822739999999999583e+00
2.599286079406738281e+01 4.663160000000000416e+00 4.821959999999999802e+00
2.600402379035949707e+01 4.662530000000000285e+00 4.821189999999999642e+00
2.601551771163940430e+01 4.661909999999999776e+00 4.820420000000000371e+00
2.602669048309326172e+01 4.661279999999999646e+00 4.819659999999999833e+00
2.603791618347167969e+01 4.660650000000000404e+00 4.818889999999999674e+00
2.604908466339111328e+01 4.660020000000000273e+00 4.818130000000000024e+00
2.606068706512451172e+01 4.659390000000000143e+00 4.817370000000000374e+00
2.607183361053466797e+01 4.658760000000000012e+00 4.816609999999999836e+00
2.608301091194152832e+01 4.658129999999999882e+00 4.815850000000000186e+00
2.609448409080505371e+01 4.657499999999999751e+00 4.815100000000000158e+00
2.610600876808166504e+01 4.656859999999999999e+00 4.814339999999999620e+00
2.611717033386230469e+01 4.656229999999999869e+00 4.813579999999999970e+00
2.612833094596862793e+01 4.655590000000000117e+00 4.812809999999999810e+00
2.613987231254577637e+01 4.654959999999999987e+00 4.812050000000000161e+00
2.615102291107177734e+01 4.654320000000000235e+00 4.811280000000000001e+00
2.616263055801391602e+01 4.653679999999999595e+00 4.810500000000000220e+00
2.617400693893432617e+01 4.653050000000000352e+00 4.809730000000000061e+00
2.618515825271606445e+01 4.652409999999999712e+00 4.808950000000000280e+00
2.619630026817321777e+01 4.651769999999999960e+00 4.808180000000000121e+00
2.620752573013305664e+01 4.651119999999999699e+00 4.807400000000000340e+00
2.621869444847106934e+01 4.650470000000000326e+00 4.806619999999999671e+00
2.623017334938049316e+01 4.649829999999999686e+00 4.805830000000000268e+00
2.624140524864196777e+01 4.649180000000000312e+00 4.805039999999999978e+00
2.625323152542114258e+01 4.648530000000000051e+00 4.804249999999999687e+00
2.626437854766845703e+01 4.647879999999999789e+00 4.803460000000000285e+00
2.627604866027832031e+01 4.647230000000000416e+00 4.802660000000000373e+00
2.628723168373107910e+01 4.646569999999999645e+00 4.801859999999999573e+00
2.629848384857177734e+01 4.645920000000000272e+00 4.801059999999999661e+00
2.630962920188903809e+01 4.645270000000000010e+00 4.800250000000000128e+00
2.632077646255493164e+01 4.644610000000000127e+00 4.799450000000000216e+00
2.633193087577819824e+01 4.643950000000000244e+00 4.798630000000000173e+00
2.634338307380676270e+01 4.643290000000000362e+00 4.797819999999999752e+00
2.635498118400573730e+01 4.642629999999999590e+00 4.796999999999999709e+00
2.636616587638854980e+01 4.641960000000000086e+00 4.796190000000000175e+00
2.637733364105224609e+01 4.641280000000000072e+00 4.795359999999999623e+00
2.638886857032775879e+01 4.640600000000000058e+00 4.794539999999999580e+00
2.640024828910827637e+01 4.639910000000000423e+00 4.793720000000000425e+00
2.641142249107360840e+01 4.639219999999999899e+00 4.792900000000000382e+00
2.642262220382690430e+01 4.638510000000000133e+00 4.792080000000000339e+00
2.643377232551574707e+01 4.637789999999999857e+00 4.791269999999999918e+00
2.644560813903808594e+01 4.637069999999999581e+00 4.790460000000000385e+00
2.645677757263183594e+01 4.636320000000000441e+00 4.789659999999999584e+00
2.646794271469116211e+01 4.635570000000000412e+00 4.788859999999999673e+00
2.647910332679748535e+01 4.634809999999999874e+00 4.788059999999999761e+00
2.649093127250671387e+01 4.634030000000000094e+00 4.787270000000000358e+00
2.650208401679992676e+01 4.633239999999999803e+00 4.786480000000000068e+00
2.651326394081115723e+01 4.632430000000000270e+00 4.785700000000000287e+00
2.652441596984863281e+01 4.631610000000000227e+00 4.784930000000000128e+00
2.653556680679321289e+01 4.630770000000000053e+00 4.784169999999999590e+00
2.654723715782165527e+01 4.629920000000000258e+00 4.783409999999999940e+00
2.655869150161743164e+01 4.629050000000000331e+00 4.782650000000000290e+00
2.657018876075744629e+01 4.628160000000000274e+00 4.781909999999999883e+00
2.658134508132934570e+01 4.627259999999999707e+00 4.781159999999999854e+00
2.659298872947692871e+01 4.626339999999999897e+00 4.780420000000000336e+00
2.660414385795593262e+01 4.625399999999999956e+00 4.779690000000000438e+00
2.661555242538452148e+01 4.624450000000000394e+00 4.778970000000000162e+00
2.662691688537597656e+01 4.623479999999999812e+00 4.778249999999999886e+00
2.663873815536499023e+01 4.622489999999999988e+00 4.777529999999999610e+00
2.664990162849426270e+01 4.621480000000000032e+00 4.776830000000000354e+00
2.666105794906616211e+01 4.620459999999999567e+00 4.776130000000000209e+00
2.667265272140502930e+01 4.619410000000000238e+00 4.775439999999999685e+00
2.668384122848510742e+01 4.618339999999999890e+00 4.774759999999999671e+00
2.669592642784118652e+01 4.617259999999999920e+00 4.774090000000000167e+00
2.670738124847412109e+01 4.616159999999999819e+00 4.773410000000000153e+00
2.671883821487426758e+01 4.615039999999999587e+00 4.772739999999999760e+00
2.673001718521118164e+01 4.613909999999999734e+00 4.772079999999999878e+00
2.674119138717651367e+01 4.612759999999999749e+00 4.771410000000000373e+00
2.675234508514404297e+01 4.611609999999999765e+00 4.770749999999999602e+00
2.676351308822631836e+01 4.610439999999999650e+00 4.770080000000000098e+00
2.677467155456542969e+01 4.609250000000000291e+00 4.769420000000000215e+00
2.678587365150451660e+01 4.608060000000000045e+00 4.768749999999999822e+00
2.679748749732971191e+01 4.606849999999999667e+00 4.768089999999999939e+00
2.680868148803710938e+01 4.605640000000000178e+00 4.767420000000000435e+00
2.681983351707458496e+01 4.604420000000000179e+00 4.766740000000000421e+00
2.683119845390319824e+01 4.603180000000000049e+00 4.766060000000000407e+00
2.684234666824340820e+01 4.601950000000000429e+00 4.765380000000000393e+00
2.685356140136718750e+01 4.600699999999999790e+00 4.764689999999999870e+00
2.686533570289611816e+01 4.599450000000000038e+00 4.763989999999999725e+00
2.687659478187561035e+01 4.598189999999999777e+00 4.763279999999999959e+00
2.688824176788330078e+01 4.596930000000000405e+00 4.762559999999999683e+00
2.689985179901123047e+01 4.595670000000000144e+00 4.761820000000000164e+00
2.691112256050109863e+01 4.594400000000000261e+00 4.761079999999999757e+00
2.692272925376892090e+01 4.593119999999999870e+00 4.760329999999999728e+00
2.693393468856811523e+01 4.591840000000000366e+00 4.759559999999999569e+00
2.694569015502929688e+01 4.590559999999999974e+00 4.758779999999999788e+00
2.695685362815856934e+01 4.589269999999999960e+00 4.757990000000000386e+00
2.696835184097290039e+01 4.587989999999999569e+00 4.757189999999999586e+00
2.697972893714904785e+01 4.586700000000000443e+00 4.756380000000000052e+00
2.699090075492858887e+01 4.585410000000000430e+00 4.755560000000000009e+00
2.700213670730590820e+01 4.584120000000000417e+00 4.754730000000000345e+00
2.701343417167663574e+01 4.582840000000000025e+00 4.753899999999999793e+00
2.702458882331848145e+01 4.581550000000000011e+00 4.753049999999999997e+00
2.703575277328491211e+01 4.580269999999999619e+00 4.752189999999999692e+00
2.704729723930358887e+01 4.578979999999999606e+00 4.751319999999999766e+00
2.705870056152343750e+01 4.577700000000000102e+00 4.750449999999999839e+00
2.706984829902648926e+01 4.576419999999999710e+00 4.749570000000000292e+00
2.708098649978637695e+01 4.575140000000000207e+00 4.748689999999999856e+00
2.709231185913085938e+01 4.573859999999999815e+00 4.747799999999999798e+00
2.710376954078674316e+01 4.572589999999999932e+00 4.746920000000000250e+00
2.711567831039428711e+01 4.571310000000000429e+00 4.746030000000000193e+00
2.712718200683593750e+01 4.570039999999999658e+00 4.745140000000000136e+00
2.713852524757385254e+01 4.568780000000000285e+00 4.744239999999999569e+00
2.714968180656433105e+01 4.567510000000000403e+00 4.743350000000000399e+00
2.716082072257995605e+01 4.566259999999999764e+00 4.742449999999999832e+00
2.717266321182250977e+01 4.565000000000000391e+00 4.741550000000000153e+00
2.718384838104248047e+01 4.563749999999999751e+00 4.740649999999999586e+00
2.719508838653564453e+01 4.562509999999999621e+00 4.739749999999999908e+00
2.720650291442871094e+01 4.561280000000000001e+00 4.738839999999999719e+00
2.721813321113586426e+01 4.560050000000000381e+00 4.737930000000000419e+00
2.722929310798645020e+01 4.558840000000000003e+00 4.737020000000000231e+00
2.724046516418457031e+01 4.557629999999999626e+00 4.736110000000000042e+00
2.725161266326904297e+01 4.556440000000000268e+00 4.735190000000000232e+00
2.726275682449340820e+01 4.555259999999999643e+00 4.734280000000000044e+00
2.727493166923522949e+01 4.554090000000000416e+00 4.733360000000000234e+00
2.728672575950622559e+01 4.552929999999999922e+00 4.732440000000000424e+00
2.729786610603332520e+01 4.551789999999999559e+00 4.731530000000000236e+00
2.730901002883911133e+01 4.550659999999999705e+00 4.730610000000000426e+00
2.732062435150146484e+01 4.549549999999999983e+00 4.729700000000000237e+00
2.733177781105041504e+01 4.548460000000000392e+00 4.728790000000000049e+00
2.734328484535217285e+01 4.547390000000000043e+00 4.727879999999999860e+00
2.735478568077087402e+01 4.546330000000000204e+00 4.726980000000000182e+00
2.736593055725097656e+01 4.545300000000000118e+00 4.726069999999999993e+00
2.737708353996276855e+01 4.544279999999999653e+00 4.725170000000000314e+00
2.738888597488403320e+01 4.543280000000000207e+00 4.724280000000000257e+00
2.740003728866577148e+01 4.542309999999999626e+00 4.723390000000000200e+00
2.741179966926574707e+01 4.541350000000000442e+00 4.722500000000000142e+00
2.742316675186157227e+01 4.540420000000000122e+00 4.721619999999999706e+00
2.743465256690979004e+01 4.539509999999999934e+00 4.720740000000000158e+00
2.744594550132751465e+01 4.538630000000000386e+00 4.719859999999999722e+00
2.745744919776916504e+01 4.537770000000000081e+00 4.719000000000000306e+00
2.746861457824707031e+01 4.536929999999999907e+00 4.718140000000000001e+00
2.747976469993591309e+01 4.536120000000000374e+00 4.717279999999999696e+00
2.749095869064331055e+01 4.535330000000000084e+00 4.716429999999999900e+00
2.750276422500610352e+01 4.534570000000000434e+00 4.715589999999999726e+00
2.751419663429260254e+01 4.533830000000000027e+00 4.714760000000000062e+00
2.752535033226013184e+01 4.533109999999999751e+00 4.713930000000000398e+00
2.753681731224060059e+01 4.532420000000000115e+00 4.713119999999999976e+00
2.754888916015625000e+01 4.531749999999999723e+00 4.712320000000000064e+00
2.756003355979919434e+01 4.531109999999999971e+00 4.711529999999999774e+00
2.757119464874267578e+01 4.530490000000000350e+00 4.710749999999999993e+00
2.758236432075500488e+01 4.529899999999999594e+00 4.709979999999999833e+00
2.759349560737609863e+01 4.529329999999999856e+00 4.709220000000000184e+00
2.760463452339172363e+01 4.528780000000000250e+00 4.708479999999999777e+00
2.761624169349670410e+01 4.528260000000000396e+00 4.707740000000000258e+00
2.762744045257568359e+01 4.527759999999999785e+00 4.707019999999999982e+00
2.763863635063171387e+01 4.527280000000000193e+00 4.706310000000000215e+00
2.764977526664733887e+01 4.526830000000000354e+00 4.705610000000000070e+00
2.766158843040466309e+01 4.526399999999999757e+00 4.704930000000000057e+00
2.767274665832519531e+01 4.525999999999999801e+00 4.704250000000000043e+00
2.768392395973205566e+01 4.525619999999999976e+00 4.703590000000000160e+00
2.769541668891906738e+01 4.525260000000000282e+00 4.702950000000000408e+00
2.770657992362976074e+01 4.524930000000000341e+00 4.702309999999999768e+00
2.771771717071533203e+01 4.524619999999999642e+00 4.701679999999999637e+00
2.772940659523010254e+01 4.524329999999999963e+00 4.701069999999999638e+00
2.774055194854736328e+01 4.524070000000000036e+00 4.700459999999999638e+00
2.775179982185363770e+01 4.523830000000000240e+00 4.699860000000000149e+00
2.776333999633789062e+01 4.523620000000000196e+00 4.699279999999999902e+00
2.777448534965515137e+01 4.523430000000000284e+00 4.698699999999999655e+00
2.778567314147949219e+01 4.523259999999999614e+00 4.698129999999999917e+00
2.779725933074951172e+01 4.523119999999999585e+00 4.697569999999999801e+00
2.780841708183288574e+01 4.523010000000000197e+00 4.697020000000000195e+00
2.781956672668457031e+01 4.522920000000000051e+00 4.696480000000000210e+00
2.783076429367065430e+01 4.522850000000000037e+00 4.695940000000000225e+00
2.784237241744995117e+01 4.522800000000000153e+00 4.695409999999999862e+00
2.785355472564697266e+01 4.522780000000000022e+00 4.694890000000000008e+00
2.786480426788330078e+01 4.522780000000000022e+00 4.694379999999999775e+00
2.787603020668029785e+01 4.522809999999999775e+00 4.693889999999999674e+00
2.788799428939819336e+01 4.522850000000000037e+00 4.693399999999999572e+00
2.789936089515686035e+01 4.522920000000000051e+00 4.692919999999999980e+00
2.791089344024658203e+01 4.523010000000000197e+00 4.692450000000000010e+00
2.792226028442382812e+01 4.523119999999999585e+00 4.692000000000000171e+00
2.793341445922851562e+01 4.523249999999999993e+00 4.691550000000000331e+00
2.794548249244689941e+01 4.523399999999999643e+00 4.691119999999999735e+00
2.795743799209594727e+01 4.523570000000000313e+00 4.690690000000000026e+00
2.796858501434326172e+01 4.523760000000000225e+00 4.690279999999999561e+00
2.797984886169433594e+01 4.523979999999999890e+00 4.689869999999999983e+00
2.799149489402770996e+01 4.524210000000000065e+00 4.689479999999999649e+00
2.800270915031433105e+01 4.524469999999999992e+00 4.689090000000000202e+00
2.801388335227966309e+01 4.524740000000000428e+00 4.688710000000000377e+00
2.802505970001220703e+01 4.525039999999999729e+00 4.688340000000000174e+00
2.803621649742126465e+01 4.525360000000000049e+00 4.687979999999999592e+00
2.804740953445434570e+01 4.525689999999999991e+00 4.687619999999999898e+00
2.805916929244995117e+01 4.526049999999999685e+00 4.687280000000000335e+00
2.807048678398132324e+01 4.526430000000000398e+00 4.686939999999999884e+00
2.808164358139038086e+01 4.526819999999999844e+00 4.686609999999999943e+00
2.809281086921691895e+01 4.527230000000000310e+00 4.686280000000000001e+00
2.810442996025085449e+01 4.527669999999999639e+00 4.685970000000000191e+00
2.811559629440307617e+01 4.528120000000000367e+00 4.685660000000000380e+00
2.812688064575195312e+01 4.528590000000000337e+00 4.685360000000000191e+00
2.813839197158813477e+01 4.529080000000000439e+00 4.685069999999999624e+00
2.814950728416442871e+01 4.529580000000000162e+00 4.684789999999999566e+00
2.816066122055053711e+01 4.530109999999999637e+00 4.684520000000000017e+00
2.817281579971313477e+01 4.530649999999999622e+00 4.684249999999999581e+00
2.818402051925659180e+01 4.531200000000000117e+00 4.684000000000000163e+00
2.819544672966003418e+01 4.531769999999999854e+00 4.683749999999999858e+00
2.820687031745910645e+01 4.532359999999999722e+00 4.683519999999999683e+00
2.821900081634521484e+01 4.532960000000000100e+00 4.683290000000000397e+00
2.823057126998901367e+01 4.533570000000000100e+00 4.683080000000000354e+00
2.824213242530822754e+01 4.534200000000000230e+00 4.682870000000000310e+00
2.825329422950744629e+01 4.534849999999999604e+00 4.682669999999999888e+00
2.826446080207824707e+01 4.535499999999999865e+00 4.682489999999999597e+00
2.827616977691650391e+01 4.536170000000000258e+00 4.682310000000000194e+00
2.828752779960632324e+01 4.536850000000000271e+00 4.682150000000000034e+00
2.829891490936279297e+01 4.537539999999999907e+00 4.681989999999999874e+00
2.831022143363952637e+01 4.538249999999999673e+00 4.681849999999999845e+00
2.832213425636291504e+01 4.538960000000000328e+00 4.681709999999999816e+00
2.833329725265502930e+01 4.539690000000000225e+00 4.681589999999999918e+00
2.834445667266845703e+01 4.540429999999999744e+00 4.681470000000000020e+00
2.835561656951904297e+01 4.541170000000000151e+00 4.681359999999999744e+00
2.836682105064392090e+01 4.541929999999999801e+00 4.681269999999999598e+00
2.837856292724609375e+01 4.542699999999999960e+00 4.681180000000000341e+00
2.838980388641357422e+01 4.543470000000000120e+00 4.681099999999999817e+00
2.840095973014831543e+01 4.544260000000000410e+00 4.681020000000000181e+00
2.841211676597595215e+01 4.545049999999999812e+00 4.680959999999999788e+00
2.842396092414855957e+01 4.545849999999999724e+00 4.680909999999999904e+00
2.843540263175964355e+01 4.546660000000000146e+00 4.680860000000000021e+00
2.844657039642333984e+01 4.547480000000000189e+00 4.680819999999999759e+00
2.845816135406494141e+01 4.548300000000000232e+00 4.680790000000000006e+00
2.846932768821716309e+01 4.549140000000000406e+00 4.680769999999999875e+00
2.848050785064697266e+01 4.549979999999999691e+00 4.680749999999999744e+00
2.849167346954345703e+01 4.550819999999999865e+00 4.680740000000000123e+00
2.850292015075683594e+01 4.551669999999999661e+00 4.680740000000000123e+00
2.851407980918884277e+01 4.552539999999999587e+00 4.680749999999999744e+00
2.852586627006530762e+01 4.553399999999999892e+00 4.680760000000000254e+00
2.853700876235961914e+01 4.554280000000000328e+00 4.680780000000000385e+00
2.854813957214355469e+01 4.555159999999999876e+00 4.680810000000000137e+00
2.855934953689575195e+01 4.556040000000000312e+00 4.680839999999999890e+00
2.857072138786315918e+01 4.556930000000000369e+00 4.680869999999999642e+00
2.858187556266784668e+01 4.557830000000000048e+00 4.680920000000000414e+00
2.859300851821899414e+01 4.558740000000000236e+00 4.680959999999999788e+00
2.860465860366821289e+01 4.559639999999999915e+00 4.681009999999999671e+00
2.861579823493957520e+01 4.560559999999999725e+00 4.681070000000000064e+00
2.862722182273864746e+01 4.561469999999999914e+00 4.681129999999999569e+00
2.863853955268859863e+01 4.562400000000000233e+00 4.681199999999999584e+00
2.865019893646240234e+01 4.563329999999999664e+00 4.681269999999999598e+00
2.866134977340698242e+01 4.564259999999999984e+00 4.681339999999999613e+00
2.867248129844665527e+01 4.565190000000000303e+00 4.681420000000000137e+00
2.868363976478576660e+01 4.566130000000000244e+00 4.681499999999999773e+00
2.869512438774108887e+01 4.567079999999999806e+00 4.681589999999999918e+00
2.870663833618164062e+01 4.568019999999999747e+00 4.681680000000000064e+00
2.871852970123291016e+01 4.568970000000000198e+00 4.681770000000000209e+00
2.872972607612609863e+01 4.569930000000000270e+00 4.681869999999999976e+00
2.874086499214172363e+01 4.570890000000000342e+00 4.681969999999999743e+00
2.875206136703491211e+01 4.571850000000000414e+00 4.682080000000000020e+00
2.876365876197814941e+01 4.572809999999999597e+00 4.682190000000000296e+00
2.877499461174011230e+01 4.573769999999999669e+00 4.682299999999999685e+00
2.878623080253601074e+01 4.574740000000000251e+00 4.682409999999999961e+00
2.879737496376037598e+01 4.575709999999999944e+00 4.682529999999999859e+00
2.880853104591369629e+01 4.576679999999999637e+00 4.682660000000000267e+00
2.881967926025390625e+01 4.577659999999999840e+00 4.682780000000000165e+00
2.883117723464965820e+01 4.578630000000000422e+00 4.682909999999999684e+00
2.884270215034484863e+01 4.579609999999999737e+00 4.683049999999999713e+00
2.885437250137329102e+01 4.580580000000000318e+00 4.683180000000000121e+00
2.886645317077636719e+01 4.581559999999999633e+00 4.683320000000000149e+00
2.887769103050231934e+01 4.582539999999999836e+00 4.683469999999999800e+00
2.888888525962829590e+01 4.583520000000000039e+00 4.683620000000000339e+00
2.890073418617248535e+01 4.584489999999999732e+00 4.683769999999999989e+00
2.891193604469299316e+01 4.585469999999999935e+00 4.683919999999999639e+00
2.892309713363647461e+01 4.586439999999999628e+00 4.684079999999999799e+00
2.893430233001708984e+01 4.587419999999999831e+00 4.684249999999999581e+00
2.894550299644470215e+01 4.588390000000000413e+00 4.684409999999999741e+00
2.895665693283081055e+01 4.589369999999999727e+00 4.684580000000000410e+00
2.896830105781555176e+01 4.590340000000000309e+00 4.684759999999999813e+00
2.897976422309875488e+01 4.591310000000000002e+00 4.684940000000000104e+00
2.899096345901489258e+01 4.592279999999999696e+00 4.685120000000000395e+00
2.900211596488952637e+01 4.593239999999999768e+00 4.685299999999999798e+00
2.901396036148071289e+01 4.594210000000000349e+00 4.685489999999999711e+00
2.902512049674987793e+01 4.595170000000000421e+00 4.685679999999999623e+00
2.903629779815673828e+01 4.596129999999999605e+00 4.685870000000000424e+00
2.904766249656677246e+01 4.597089999999999677e+00 4.686069999999999958e+00
2.905904412269592285e+01 4.598049999999999748e+00 4.686270000000000380e+00
2.907021903991699219e+01 4.599000000000000199e+00 4.686469999999999914e+00
2.908139014244079590e+01 4.599960000000000271e+00 4.686679999999999957e+00
2.909253549575805664e+01 4.600900000000000212e+00 4.686890000000000001e+00
2.910369038581848145e+01 4.601849999999999774e+00 4.687100000000000044e+00
2.911490964889526367e+01 4.602789999999999715e+00 4.687319999999999709e+00
2.912627458572387695e+01 4.603740000000000165e+00 4.687529999999999752e+00
2.913760542869567871e+01 4.604669999999999597e+00 4.687759999999999927e+00
2.914875245094299316e+01 4.605610000000000426e+00 4.687979999999999592e+00
2.915989875793457031e+01 4.606539999999999857e+00 4.688209999999999766e+00
2.917115879058837891e+01 4.607470000000000176e+00 4.688439999999999941e+00
2.918297052383422852e+01 4.608399999999999608e+00 4.688670000000000115e+00
2.919471049308776855e+01 4.609320000000000306e+00 4.688900000000000290e+00
2.920587778091430664e+01 4.610240000000000116e+00 4.689140000000000086e+00
2.921704769134521484e+01 4.611159999999999926e+00 4.689379999999999882e+00
2.922821855545043945e+01 4.612079999999999735e+00 4.689619999999999678e+00
2.924032044410705566e+01 4.612989999999999924e+00 4.689869999999999983e+00
2.925178670883178711e+01 4.613900000000000112e+00 4.690109999999999779e+00
2.926320695877075195e+01 4.614810000000000301e+00 4.690360000000000085e+00
2.927452969551086426e+01 4.615709999999999980e+00 4.690610000000000390e+00
2.928578877449035645e+01 4.616620000000000168e+00 4.690870000000000317e+00
2.929773402214050293e+01 4.617519999999999847e+00 4.691119999999999735e+00
2.930887413024902344e+01 4.618409999999999904e+00 4.691379999999999661e+00
2.932004356384277344e+01 4.619309999999999583e+00 4.691639999999999588e+00
2.933167219161987305e+01 4.620199999999999640e+00 4.691900000000000404e+00
2.934307146072387695e+01 4.621089999999999698e+00 4.692160000000000331e+00
2.935466384887695312e+01 4.621979999999999755e+00 4.692429999999999879e+00
2.936585330963134766e+01 4.622860000000000191e+00 4.692700000000000315e+00
2.937702679634094238e+01 4.623739999999999739e+00 4.692969999999999864e+00
2.938866043090820312e+01 4.624620000000000175e+00 4.693240000000000300e+00
2.939981818199157715e+01 4.625499999999999723e+00 4.693509999999999849e+00
2.941096711158752441e+01 4.626380000000000159e+00 4.693789999999999907e+00
2.942281818389892578e+01 4.627250000000000085e+00 4.694069999999999965e+00
2.943401074409484863e+01 4.628120000000000012e+00 4.694340000000000401e+00
2.944516086578369141e+01 4.628989999999999938e+00 4.694630000000000081e+00
2.945632910728454590e+01 4.629859999999999864e+00 4.694910000000000139e+00
2.946751093864440918e+01 4.630729999999999791e+00 4.695199999999999818e+00
2.947890043258666992e+01 4.631590000000000096e+00 4.695479999999999876e+00
2.949038124084472656e+01 4.632450000000000401e+00 4.695770000000000444e+00
2.950150346755981445e+01 4.633320000000000327e+00 4.696060000000000123e+00
2.951265859603881836e+01 4.634170000000000122e+00 4.696360000000000312e+00
2.952383399009704590e+01 4.635030000000000427e+00 4.696649999999999991e+00
2.953498935699462891e+01 4.635889999999999844e+00 4.696950000000000180e+00
2.954649806022644043e+01 4.636739999999999640e+00 4.697239999999999860e+00
2.955810451507568359e+01 4.637590000000000323e+00 4.697540000000000049e+00
2.956927084922790527e+01 4.638449999999999740e+00 4.697840000000000238e+00
2.958042812347412109e+01 4.639300000000000423e+00 4.698150000000000048e+00
2.959160351753234863e+01 4.640139999999999709e+00 4.698450000000000237e+00
2.960275602340698242e+01 4.640990000000000393e+00 4.698760000000000048e+00
2.961401438713073730e+01 4.641840000000000188e+00 4.699069999999999858e+00
2.962517523765563965e+01 4.642680000000000362e+00 4.699370000000000047e+00
2.963634610176086426e+01 4.643519999999999648e+00 4.699690000000000367e+00
2.964826822280883789e+01 4.644370000000000331e+00 4.700000000000000178e+00
2.965945100784301758e+01 4.645209999999999617e+00 4.700309999999999988e+00
2.967061543464660645e+01 4.646049999999999791e+00 4.700630000000000308e+00
2.968184804916381836e+01 4.646889999999999965e+00 4.700940000000000119e+00
2.969302988052368164e+01 4.647719999999999629e+00 4.701260000000000439e+00
2.970418357849121094e+01 4.648559999999999803e+00 4.701579999999999870e+00
2.971536159515380859e+01 4.649399999999999977e+00 4.701900000000000190e+00
2.972652387619018555e+01 4.650229999999999642e+00 4.702230000000000132e+00
2.973806619644165039e+01 4.651060000000000194e+00 4.702549999999999564e+00
2.974922394752502441e+01 4.651900000000000368e+00 4.702880000000000393e+00
2.976037454605102539e+01 4.652730000000000032e+00 4.703199999999999825e+00
2.977158975601196289e+01 4.653559999999999697e+00 4.703529999999999767e+00
2.978278255462646484e+01 4.654390000000000249e+00 4.703859999999999708e+00
2.979445552825927734e+01 4.655219999999999914e+00 4.704189999999999650e+00
2.980561900138854980e+01 4.656049999999999578e+00 4.704519999999999591e+00
2.981677699089050293e+01 4.656880000000000130e+00 4.704860000000000042e+00
2.982832217216491699e+01 4.657709999999999795e+00 4.705189999999999984e+00
2.983969092369079590e+01 4.658540000000000347e+00 4.705530000000000435e+00
2.985086059570312500e+01 4.659360000000000390e+00 4.705860000000000376e+00
2.986211252212524414e+01 4.660190000000000055e+00 4.706199999999999939e+00
2.987336063385009766e+01 4.661019999999999719e+00 4.706540000000000390e+00
2.988459730148315430e+01 4.661839999999999762e+00 4.706879999999999953e+00
2.989581227302551270e+01 4.662670000000000314e+00 4.707230000000000025e+00
2.990707969665527344e+01 4.663490000000000357e+00 4.707569999999999588e+00
2.991905593872070312e+01 4.664320000000000022e+00 4.707910000000000039e+00
2.993044757843017578e+01 4.665140000000000065e+00 4.708260000000000112e+00
2.994160127639770508e+01 4.665969999999999729e+00 4.708599999999999675e+00
2.995312547683715820e+01 4.666789999999999772e+00 4.708949999999999747e+00
2.996428036689758301e+01 4.667620000000000324e+00 4.709299999999999820e+00
2.997588801383972168e+01 4.668440000000000367e+00 4.709649999999999892e+00
2.998785567283630371e+01 4.669260000000000410e+00 4.709999999999999964e+00
2.999901127815246582e+01 4.670090000000000074e+00 4.710350000000000037e+00
3.001016783714294434e+01 4.670910000000000117e+00 4.710700000000000109e+00
3.002178549766540527e+01 4.671730000000000160e+00 4.711050000000000182e+00
3.003295230865478516e+01 4.672559999999999825e+00 4.711409999999999876e+00
3.004412341117858887e+01 4.673379999999999868e+00 4.711759999999999948e+00
3.005559182167053223e+01 4.674210000000000420e+00 4.712119999999999642e+00
3.006720519065856934e+01 4.675049999999999706e+00 4.712480000000000224e+00
3.007878375053405762e+01 4.675900000000000389e+00 4.712830000000000297e+00
3.009019088745117188e+01 4.676770000000000316e+00 4.713189999999999991e+00
3.010134935379028320e+01 4.677649999999999864e+00 4.713549999999999685e+00
3.011297726631164551e+01 4.678539999999999921e+00 4.713910000000000267e+00
3.012417078018188477e+01 4.679459999999999731e+00 4.714269999999999960e+00
3.013535904884338379e+01 4.680399999999999672e+00 4.714629999999999654e+00
3.014677309989929199e+01 4.681370000000000253e+00 4.714999999999999858e+00
3.015794396400451660e+01 4.682360000000000078e+00 4.715360000000000440e+00
3.016911387443542480e+01 4.683390000000000164e+00 4.715720000000000134e+00
3.018027853965759277e+01 4.684440000000000381e+00 4.716090000000000337e+00
3.019161176681518555e+01 4.685529999999999973e+00 4.716459999999999653e+00
3.020298027992248535e+01 4.686650000000000205e+00 4.716829999999999856e+00
3.021434903144836426e+01 4.687789999999999679e+00 4.717200000000000060e+00
3.022551155090332031e+01 4.688970000000000304e+00 4.717579999999999885e+00
3.023665571212768555e+01 4.690170000000000172e+00 4.717970000000000219e+00
3.024803709983825684e+01 4.691410000000000302e+00 4.718370000000000175e+00
3.025927948951721191e+01 4.692669999999999675e+00 4.718779999999999752e+00
3.027065634727478027e+01 4.693959999999999688e+00 4.719199999999999839e+00
3.028212499618530273e+01 4.695269999999999833e+00 4.719630000000000436e+00
3.029400420188903809e+01 4.696609999999999729e+00 4.720069999999999766e+00
3.030561900138854980e+01 4.697980000000000267e+00 4.720519999999999605e+00
3.031751608848571777e+01 4.699370000000000047e+00 4.720989999999999576e+00
3.032865738868713379e+01 4.700779999999999959e+00 4.721470000000000056e+00
3.033980488777160645e+01 4.702219999999999622e+00 4.721949999999999648e+00
3.035146832466125488e+01 4.703680000000000305e+00 4.722450000000000259e+00
3.036262321472167969e+01 4.705169999999999852e+00 4.722959999999999603e+00
3.037380814552307129e+01 4.706669999999999909e+00 4.723489999999999966e+00
3.038495731353759766e+01 4.708199999999999719e+00 4.724020000000000330e+00
3.039611244201660156e+01 4.709740000000000038e+00 4.724560000000000315e+00
3.040729928016662598e+01 4.711310000000000109e+00 4.725109999999999921e+00
3.041921043395996094e+01 4.712900000000000311e+00 4.725679999999999659e+00
3.043059730529785156e+01 4.714500000000000135e+00 4.726250000000000284e+00
3.044187951087951660e+01 4.716129999999999711e+00 4.726829999999999643e+00
3.045341181755065918e+01 4.717769999999999797e+00 4.727430000000000021e+00
3.046454620361328125e+01 4.719430000000000014e+00 4.728030000000000399e+00
3.047568416595458984e+01 4.721099999999999852e+00 4.728640000000000398e+00
3.048715686798095703e+01 4.722789999999999822e+00 4.729260000000000019e+00
3.049836111068725586e+01 4.724499999999999922e+00 4.729899999999999771e+00
3.050949668884277344e+01 4.726219999999999644e+00 4.730540000000000411e+00
3.052063488960266113e+01 4.727960000000000385e+00 4.731189999999999785e+00
3.053224658966064453e+01 4.729709999999999859e+00 4.731840000000000046e+00
3.054375290870666504e+01 4.731469999999999843e+00 4.732510000000000439e+00
3.055509781837463379e+01 4.733249999999999957e+00 4.733179999999999943e+00
3.056640505790710449e+01 4.735039999999999694e+00 4.733869999999999578e+00
3.057834720611572266e+01 4.736839999999999939e+00 4.734560000000000102e+00
3.058948707580566406e+01 4.738660000000000316e+00 4.735260000000000247e+00
3.060064148902893066e+01 4.740479999999999805e+00 4.735970000000000013e+00
3.061178207397460938e+01 4.742320000000000313e+00 4.736679999999999779e+00
3.062325549125671387e+01 4.744159999999999933e+00 4.737409999999999677e+00
3.063554215431213379e+01 4.746019999999999683e+00 4.738139999999999574e+00
3.064678025245666504e+01 4.747880000000000322e+00 4.738879999999999981e+00
3.065797400474548340e+01 4.749749999999999694e+00 4.739630000000000010e+00
3.066911935806274414e+01 4.751629999999999576e+00 4.740380000000000038e+00
3.068070220947265625e+01 4.753519999999999968e+00 4.741139999999999688e+00
3.069184541702270508e+01 4.755410000000000359e+00 4.741909999999999847e+00
3.070331668853759766e+01 4.757310000000000372e+00 4.742680000000000007e+00
3.071482729911804199e+01 4.759210000000000385e+00 4.743459999999999788e+00
3.072631239891052246e+01 4.761120000000000019e+00 4.744250000000000078e+00
3.073745226860046387e+01 4.763040000000000163e+00 4.745049999999999990e+00
3.074927401542663574e+01 4.764960000000000306e+00 4.745849999999999902e+00
3.076044702529907227e+01 4.766879999999999562e+00 4.746649999999999814e+00
3.077159619331359863e+01 4.768810000000000215e+00 4.747469999999999857e+00
3.078283739089965820e+01 4.770739999999999981e+00 4.748280000000000278e+00
3.079446220397949219e+01 4.772669999999999746e+00 4.749109999999999943e+00
3.080559968948364258e+01 4.774610000000000021e+00 4.749939999999999607e+00
3.081721186637878418e+01 4.776539999999999786e+00 4.750770000000000159e+00
3.082835888862609863e+01 4.778480000000000061e+00 4.751610000000000333e+00
3.083957552909851074e+01 4.780420000000000336e+00 4.752460000000000129e+00
3.085119581222534180e+01 4.782370000000000232e+00 4.753309999999999924e+00
3.086244416236877441e+01 4.784309999999999619e+00 4.754159999999999719e+00
3.087367343902587891e+01 4.786260000000000403e+00 4.755020000000000024e+00
3.088486409187316895e+01 4.788199999999999790e+00 4.755880000000000329e+00
3.089655876159667969e+01 4.790140000000000065e+00 4.756750000000000256e+00
3.090772652626037598e+01 4.792080000000000339e+00 4.757620000000000182e+00
3.091890978813171387e+01 4.794030000000000236e+00 4.758499999999999730e+00
3.093040561676025391e+01 4.795960000000000001e+00 4.759380000000000166e+00
3.094154477119445801e+01 4.797900000000000276e+00 4.760270000000000223e+00
3.095314002037048340e+01 4.799839999999999662e+00 4.761149999999999771e+00
3.096438360214233398e+01 4.801770000000000316e+00 4.762039999999999829e+00
3.097582483291625977e+01 4.803700000000000081e+00 4.762929999999999886e+00
3.098732089996337891e+01 4.805640000000000356e+00 4.763810000000000322e+00
3.099916315078735352e+01 4.807570000000000121e+00 4.764700000000000379e+00
3.101031398773193359e+01 4.809499999999999886e+00 4.765590000000000437e+00
3.102148580551147461e+01 4.811420000000000030e+00 4.766469999999999985e+00
3.103263235092163086e+01 4.813349999999999795e+00 4.767360000000000042e+00
3.104378533363342285e+01 4.815269999999999939e+00 4.768250000000000099e+00
3.105541443824768066e+01 4.817190000000000083e+00 4.769129999999999647e+00
3.106735754013061523e+01 4.819099999999999717e+00 4.770019999999999705e+00
3.107855892181396484e+01 4.821019999999999861e+00 4.770900000000000141e+00
3.108971762657165527e+01 4.822930000000000383e+00 4.771779999999999688e+00
3.110143518447875977e+01 4.824840000000000018e+00 4.772660000000000124e+00
3.111259961128234863e+01 4.826749999999999652e+00 4.773539999999999672e+00
3.112377190589904785e+01 4.828660000000000174e+00 4.774420000000000108e+00
3.113498687744140625e+01 4.830569999999999808e+00 4.775299999999999656e+00
3.114645552635192871e+01 4.832469999999999821e+00 4.776180000000000092e+00
3.115832304954528809e+01 4.834369999999999834e+00 4.777059999999999640e+00
3.116951036453247070e+01 4.836260000000000225e+00 4.777940000000000076e+00
3.118066406250000000e+01 4.838149999999999729e+00 4.778810000000000002e+00
3.119181251525878906e+01 4.840040000000000120e+00 4.779690000000000438e+00
3.120340657234191895e+01 4.841920000000000002e+00 4.780569999999999986e+00
3.121455526351928711e+01 4.843799999999999883e+00 4.781460000000000043e+00
3.122652912139892578e+01 4.845670000000000144e+00 4.782339999999999591e+00
3.123771882057189941e+01 4.847540000000000404e+00 4.783229999999999649e+00
3.124886465072631836e+01 4.849400000000000155e+00 4.784110000000000085e+00
3.126047968864440918e+01 4.851259999999999906e+00 4.785000000000000142e+00
3.127164101600646973e+01 4.853110000000000035e+00 4.785890000000000200e+00
3.128304767608642578e+01 4.854949999999999655e+00 4.786789999999999878e+00
3.129470348358154297e+01 4.856790000000000163e+00 4.787679999999999936e+00
3.130584716796875000e+01 4.858609999999999651e+00 4.788569999999999993e+00
3.131699633598327637e+01 4.860430000000000028e+00 4.789469999999999672e+00
3.132867550849914551e+01 4.862239999999999895e+00 4.790370000000000239e+00
3.133985972404479980e+01 4.864049999999999763e+00 4.791269999999999918e+00
3.135130929946899414e+01 4.865840000000000387e+00 4.792169999999999597e+00
3.136249828338623047e+01 4.867630000000000123e+00 4.793070000000000164e+00
3.137481379508972168e+01 4.869410000000000238e+00 4.793969999999999843e+00
3.138640975952148438e+01 4.871190000000000353e+00 4.794870000000000410e+00
3.139762496948242188e+01 4.872950000000000337e+00 4.795779999999999710e+00
3.140877413749694824e+01 4.874719999999999942e+00 4.796680000000000277e+00
3.141994285583496094e+01 4.876470000000000304e+00 4.797579999999999956e+00
3.143178558349609375e+01 4.878230000000000288e+00 4.798470000000000013e+00
3.144350171089172363e+01 4.879979999999999762e+00 4.799360000000000070e+00
3.145495891571044922e+01 4.881719999999999615e+00 4.800250000000000128e+00
3.146613407135009766e+01 4.883460000000000356e+00 4.801140000000000185e+00
3.147728705406188965e+01 4.885200000000000209e+00 4.802019999999999733e+00
3.148843836784362793e+01 4.886930000000000440e+00 4.802900000000000169e+00
3.149961161613464355e+01 4.888659999999999783e+00 4.803779999999999717e+00
3.151102256774902344e+01 4.890390000000000015e+00 4.804649999999999643e+00
3.152232623100280762e+01 4.892120000000000246e+00 4.805519999999999570e+00
3.153481817245483398e+01 4.893839999999999968e+00 4.806390000000000384e+00
3.154597163200378418e+01 4.895559999999999690e+00 4.807249999999999801e+00
3.155711030960083008e+01 4.897280000000000300e+00 4.808110000000000106e+00
3.156829237937927246e+01 4.898990000000000400e+00 4.808970000000000411e+00
3.157977390289306641e+01 4.900699999999999612e+00 4.809820000000000206e+00
3.159123420715332031e+01 4.902409999999999712e+00 4.810679999999999623e+00
3.160261535644531250e+01 4.904110000000000191e+00 4.811550000000000438e+00
3.161376118659973145e+01 4.905809999999999782e+00 4.812409999999999854e+00
3.162529730796813965e+01 4.907499999999999751e+00 4.813279999999999781e+00
3.163644051551818848e+01 4.909189999999999721e+00 4.814140000000000086e+00
3.164801573753356934e+01 4.910870000000000068e+00 4.815019999999999634e+00
3.165919494628906250e+01 4.912539999999999907e+00 4.815900000000000070e+00
3.167035436630249023e+01 4.914209999999999745e+00 4.816779999999999617e+00
3.168150186538696289e+01 4.915869999999999962e+00 4.817660000000000053e+00
3.169263911247253418e+01 4.917530000000000179e+00 4.818559999999999732e+00
3.170378184318542480e+01 4.919190000000000396e+00 4.819460000000000299e+00
3.171572089195251465e+01 4.920840000000000103e+00 4.820359999999999978e+00
3.172788238525390625e+01 4.922480000000000189e+00 4.821270000000000167e+00
3.173903322219848633e+01 4.924129999999999896e+00 4.822189999999999976e+00
3.175032877922058105e+01 4.925769999999999982e+00 4.823120000000000296e+00
3.176147246360778809e+01 4.927399999999999558e+00 4.824049999999999727e+00
3.177263236045837402e+01 4.929030000000000022e+00 4.824989999999999668e+00
3.178377985954284668e+01 4.930649999999999977e+00 4.825929999999999609e+00
3.179532504081726074e+01 4.932280000000000442e+00 4.826880000000000059e+00
3.180646800994873047e+01 4.933900000000000396e+00 4.827829999999999622e+00
3.181766819953918457e+01 4.935509999999999842e+00 4.828800000000000203e+00
3.182916712760925293e+01 4.937129999999999797e+00 4.829769999999999897e+00
3.184030914306640625e+01 4.938729999999999620e+00 4.830739999999999590e+00
3.185146641731262207e+01 4.940339999999999954e+00 4.831730000000000302e+00
3.186273813247680664e+01 4.941939999999999777e+00 4.832720000000000127e+00
3.187448215484619141e+01 4.943529999999999980e+00 4.833719999999999573e+00
3.188568258285522461e+01 4.945120000000000182e+00 4.834730000000000416e+00
3.189684295654296875e+01 4.946699999999999875e+00 4.835749999999999993e+00
3.190803480148315430e+01 4.948279999999999568e+00 4.836780000000000079e+00
3.191920542716979980e+01 4.949860000000000149e+00 4.837810000000000166e+00
3.193035483360290527e+01 4.951430000000000220e+00 4.838849999999999874e+00
3.194159984588623047e+01 4.953000000000000291e+00 4.839889999999999581e+00
3.195273852348327637e+01 4.954559999999999853e+00 4.840939999999999799e+00
3.196388888359069824e+01 4.956120000000000303e+00 4.841990000000000016e+00
3.197503805160522461e+01 4.957679999999999865e+00 4.843049999999999855e+00
3.198634386062622070e+01 4.959229999999999805e+00 4.844120000000000203e+00
3.199749088287353516e+01 4.960779999999999745e+00 4.845189999999999664e+00
3.200865030288696289e+01 4.962329999999999686e+00 4.846269999999999634e+00
3.202130651473999023e+01 4.963870000000000005e+00 4.847349999999999604e+00
3.203244996070861816e+01 4.965410000000000323e+00 4.848429999999999573e+00
3.204359960556030273e+01 4.966940000000000133e+00 4.849520000000000053e+00
3.205603480339050293e+01 4.968479999999999563e+00 4.850609999999999644e+00
3.206799387931823730e+01 4.970010000000000261e+00 4.851709999999999745e+00
3.207917523384094238e+01 4.971540000000000070e+00 4.852809999999999846e+00
3.209063529968261719e+01 4.973069999999999879e+00 4.853909999999999947e+00
3.210231113433837891e+01 4.974599999999999689e+00 4.855019999999999669e+00
3.211347126960754395e+01 4.976119999999999877e+00 4.856130000000000280e+00
3.212463974952697754e+01 4.977640000000000065e+00 4.857240000000000002e+00
3.213579893112182617e+01 4.979160000000000252e+00 4.858360000000000234e+00
3.214716625213623047e+01 4.980669999999999931e+00 4.859479999999999578e+00
3.215924882888793945e+01 4.982179999999999609e+00 4.860610000000000319e+00
3.217046070098876953e+01 4.983699999999999797e+00 4.861729999999999663e+00
3.218160605430603027e+01 4.985210000000000363e+00 4.862860000000000404e+00
3.219275927543640137e+01 4.986720000000000041e+00 4.863979999999999748e+00
3.220463371276855469e+01 4.988229999999999720e+00 4.865099999999999980e+00
3.221580100059509277e+01 4.989740000000000286e+00 4.866229999999999833e+00
3.222706437110900879e+01 4.991240000000000343e+00 4.867350000000000065e+00
3.223826289176940918e+01 4.992750000000000021e+00 4.868470000000000297e+00
3.224941635131835938e+01 4.994259999999999700e+00 4.869580000000000020e+00
3.226102519035339355e+01 4.995759999999999756e+00 4.870700000000000252e+00
3.227220797538757324e+01 4.997270000000000323e+00 4.871809999999999974e+00
3.228349804878234863e+01 4.998770000000000380e+00 4.872919999999999696e+00
3.229491114616394043e+01 5.000280000000000058e+00 4.874030000000000307e+00
3.230693244934082031e+01 5.001789999999999736e+00 4.875130000000000408e+00
3.231811475753784180e+01 5.003289999999999793e+00 4.876229999999999620e+00
3.232929372787475586e+01 5.004800000000000360e+00 4.877329999999999721e+00
3.234066128730773926e+01 5.006300000000000416e+00 4.878429999999999822e+00
3.235184073448181152e+01 5.007810000000000095e+00 4.879520000000000302e+00
3.236420941352844238e+01 5.009319999999999773e+00 4.880609999999999893e+00
3.237564539909362793e+01 5.010819999999999830e+00 4.881700000000000372e+00
3.238684129714965820e+01 5.012330000000000396e+00 4.882780000000000342e+00
3.239803171157836914e+01 5.013840000000000074e+00 4.883849999999999802e+00
3.240984654426574707e+01 5.015349999999999753e+00 4.884929999999999772e+00
3.242099928855895996e+01 5.016860000000000319e+00 4.885989999999999611e+00
3.243217301368713379e+01 5.018369999999999997e+00 4.887059999999999960e+00
3.244358301162719727e+01 5.019890000000000185e+00 4.888119999999999798e+00
3.245504927635192871e+01 5.021399999999999864e+00 4.889179999999999637e+00
3.246726703643798828e+01 5.022910000000000430e+00 4.890229999999999855e+00
3.247877287864685059e+01 5.024420000000000108e+00 4.891280000000000072e+00
3.248992252349853516e+01 5.025929999999999787e+00 4.892330000000000290e+00
3.250157737731933594e+01 5.027440000000000353e+00 4.893379999999999619e+00
3.251271915435791016e+01 5.028940000000000410e+00 4.894420000000000215e+00
3.252387380599975586e+01 5.030450000000000088e+00 4.895470000000000432e+00
3.253504729270935059e+01 5.031950000000000145e+00 4.896519999999999762e+00
3.254624319076538086e+01 5.033450000000000202e+00 4.897569999999999979e+00
3.255778288841247559e+01 5.034939999999999749e+00 4.898620000000000196e+00
3.256893348693847656e+01 5.036439999999999806e+00 4.899659999999999904e+00
3.258011174201965332e+01 5.037930000000000241e+00 4.900699999999999612e+00
3.259130740165710449e+01 5.039410000000000167e+00 4.901740000000000208e+00
3.260271954536437988e+01 5.040890000000000093e+00 4.902779999999999916e+00
3.261430978775024414e+01 5.042370000000000019e+00 4.903819999999999624e+00
3.262546896934509277e+01 5.043840000000000323e+00 4.904849999999999710e+00
3.263663816452026367e+01 5.045309999999999739e+00 4.905879999999999797e+00
3.264778876304626465e+01 5.046780000000000044e+00 4.906909999999999883e+00
3.265928912162780762e+01 5.048230000000000217e+00 4.907930000000000348e+00
3.267043304443359375e+01 5.049690000000000012e+00 4.908949999999999925e+00
3.268160271644592285e+01 5.051140000000000185e+00 4.909970000000000390e+00
3.269274997711181641e+01 5.052579999999999849e+00 4.910980000000000345e+00
3.270390534400939941e+01 5.054020000000000401e+00 4.911979999999999791e+00
3.271509552001953125e+01 5.055450000000000443e+00 4.912989999999999746e+00
3.272627091407775879e+01 5.056869999999999976e+00 4.913979999999999571e+00
3.273784828186035156e+01 5.058290000000000397e+00 4.914979999999999905e+00
3.274901342391967773e+01 5.059700000000000308e+00 4.915969999999999729e+00
3.276016378402709961e+01 5.061099999999999710e+00 4.916949999999999932e+00
3.277160525321960449e+01 5.062500000000000000e+00 4.917930000000000135e+00
3.278295254707336426e+01 5.063889999999999780e+00 4.918899999999999828e+00
3.279411506652832031e+01 5.065269999999999939e+00 4.919870000000000410e+00
3.280530333518981934e+01 5.066650000000000098e+00 4.920829999999999593e+00
3.281696701049804688e+01 5.068019999999999747e+00 4.921789999999999665e+00
3.282814931869506836e+01 5.069370000000000154e+00 4.922740000000000116e+00
3.283969354629516602e+01 5.070719999999999672e+00 4.923700000000000188e+00
3.285087919235229492e+01 5.072070000000000078e+00 4.924640000000000128e+00
3.286214780807495117e+01 5.073400000000000354e+00 4.925589999999999691e+00
3.287343025207519531e+01 5.074729999999999741e+00 4.926520000000000010e+00
3.288515996932983398e+01 5.076039999999999885e+00 4.927459999999999951e+00
3.289679479598999023e+01 5.077359999999999651e+00 4.928379999999999761e+00
3.290799045562744141e+01 5.078660000000000174e+00 4.929299999999999571e+00
3.291944265365600586e+01 5.079959999999999809e+00 4.930209999999999759e+00
3.293092393875122070e+01 5.081249999999999822e+00 4.931119999999999948e+00
3.294282603263854980e+01 5.082530000000000214e+00 4.932030000000000136e+00
3.295402741432189941e+01 5.083800000000000097e+00 4.932920000000000194e+00
3.296521878242492676e+01 5.085069999999999979e+00 4.933810000000000251e+00
3.297650623321533203e+01 5.086330000000000240e+00 4.934700000000000308e+00
3.298801898956298828e+01 5.087579999999999991e+00 4.935579999999999856e+00
3.299928665161132812e+01 5.088820000000000121e+00 4.936460000000000292e+00
3.301047730445861816e+01 5.090060000000000251e+00 4.937330000000000219e+00
3.302218747138977051e+01 5.091280000000000250e+00 4.938200000000000145e+00
3.303379034996032715e+01 5.092500000000000249e+00 4.939059999999999562e+00
3.304495167732238770e+01 5.093709999999999738e+00 4.939919999999999867e+00
3.305610847473144531e+01 5.094909999999999606e+00 4.940769999999999662e+00
3.306724262237548828e+01 5.096099999999999852e+00 4.941620000000000346e+00
3.307845830917358398e+01 5.097279999999999589e+00 4.942459999999999631e+00
3.308958530426025391e+01 5.098460000000000214e+00 4.943299999999999805e+00
3.310073041915893555e+01 5.099630000000000329e+00 4.944139999999999979e+00
3.311193537712097168e+01 5.100789999999999935e+00 4.944969999999999644e+00
3.312377119064331055e+01 5.101950000000000429e+00 4.945789999999999687e+00
3.313493061065673828e+01 5.103100000000000414e+00 4.946600000000000108e+00
3.314607858657836914e+01 5.104250000000000398e+00 4.947420000000000151e+00
3.315767455101013184e+01 5.105389999999999873e+00 4.948220000000000063e+00
3.316887283325195312e+01 5.106519999999999726e+00 4.949019999999999975e+00
3.318035721778869629e+01 5.107649999999999579e+00 4.949819999999999887e+00
3.319154739379882812e+01 5.108769999999999811e+00 4.950610000000000177e+00
3.320269036293029785e+01 5.109890000000000043e+00 4.951389999999999958e+00
3.321431827545166016e+01 5.110999999999999766e+00 4.952169999999999739e+00
3.322639679908752441e+01 5.112110000000000376e+00 4.952939999999999898e+00
3.323749518394470215e+01 5.113220000000000098e+00 4.953700000000000436e+00
3.324864912033081055e+01 5.114329999999999821e+00 4.954460000000000086e+00
3.326047492027282715e+01 5.115429999999999922e+00 4.955199999999999605e+00
3.327165341377258301e+01 5.116530000000000022e+00 4.955940000000000012e+00
3.328348207473754883e+01 5.117630000000000123e+00 4.956669999999999909e+00
3.329485177993774414e+01 5.118719999999999715e+00 4.957399999999999807e+00
3.330607962608337402e+01 5.119810000000000194e+00 4.958120000000000083e+00
3.331752252578735352e+01 5.120899999999999785e+00 4.958829999999999849e+00
3.332868885993957520e+01 5.121990000000000265e+00 4.959539999999999615e+00
3.333983683586120605e+01 5.123079999999999856e+00 4.960250000000000270e+00
3.335099959373474121e+01 5.124159999999999826e+00 4.960939999999999905e+00
3.336305809020996094e+01 5.125239999999999796e+00 4.961640000000000050e+00
3.337447643280029297e+01 5.126319999999999766e+00 4.962329999999999686e+00
3.338603568077087402e+01 5.127399999999999736e+00 4.963009999999999700e+00
3.339718770980834961e+01 5.128470000000000084e+00 4.963689999999999714e+00
3.340832662582397461e+01 5.129550000000000054e+00 4.964369999999999727e+00
3.341971516609191895e+01 5.130620000000000402e+00 4.965040000000000120e+00
3.343098664283752441e+01 5.131680000000000241e+00 4.965709999999999624e+00
3.344236421585083008e+01 5.132749999999999702e+00 4.966370000000000395e+00
3.345376825332641602e+01 5.133810000000000429e+00 4.967039999999999900e+00
3.346490669250488281e+01 5.134859999999999758e+00 4.967699999999999783e+00
3.347606396675109863e+01 5.135919999999999597e+00 4.968359999999999665e+00
3.348724222183227539e+01 5.136960000000000193e+00 4.969020000000000437e+00
3.349872994422912598e+01 5.138010000000000410e+00 4.969680000000000319e+00
3.350987911224365234e+01 5.139050000000000118e+00 4.970340000000000202e+00
3.352104425430297852e+01 5.140080000000000204e+00 4.971009999999999707e+00
3.353223371505737305e+01 5.141119999999999912e+00 4.971669999999999590e+00
3.354344415664672852e+01 5.142140000000000377e+00 4.972339999999999982e+00
3.355490279197692871e+01 5.143159999999999954e+00 4.973010000000000375e+00
3.356625103950500488e+01 5.144180000000000419e+00 4.973679999999999879e+00
3.357756614685058594e+01 5.145190000000000374e+00 4.974350000000000271e+00
3.358909296989440918e+01 5.146189999999999820e+00 4.975030000000000285e+00
3.360023951530456543e+01 5.147190000000000154e+00 4.975710000000000299e+00
3.361166095733642578e+01 5.148179999999999978e+00 4.976399999999999935e+00
3.362281918525695801e+01 5.149169999999999803e+00 4.977089999999999570e+00
3.363425564765930176e+01 5.150150000000000006e+00 4.977780000000000094e+00
3.364544677734375000e+01 5.151130000000000209e+00 4.978469999999999729e+00
3.365663766860961914e+01 5.152110000000000412e+00 4.979169999999999874e+00
3.366781878471374512e+01 5.153080000000000105e+00 4.979860000000000397e+00
3.367901349067687988e+01 5.154049999999999798e+00 4.980559999999999654e+00
3.369019389152526855e+01 5.155020000000000380e+00 4.981259999999999799e+00
3.370136022567749023e+01 5.155990000000000073e+00 4.981959999999999944e+00
3.371259617805480957e+01 5.156959999999999766e+00 4.982660000000000089e+00
3.372384333610534668e+01 5.157919999999999838e+00 4.983360000000000234e+00
3.373526263236999512e+01 5.158890000000000420e+00 4.984060000000000379e+00
3.374677014350891113e+01 5.159849999999999604e+00 4.984759999999999636e+00
3.375862169265747070e+01 5.160809999999999675e+00 4.985470000000000290e+00
3.376977324485778809e+01 5.161769999999999747e+00 4.986170000000000435e+00
3.378092861175537109e+01 5.162729999999999819e+00 4.986880000000000202e+00
3.379213213920593262e+01 5.163689999999999891e+00 4.987589999999999968e+00
3.380362462997436523e+01 5.164640000000000342e+00 4.988299999999999734e+00
3.381505250930786133e+01 5.165589999999999904e+00 4.989020000000000010e+00
3.382623314857482910e+01 5.166540000000000354e+00 4.989749999999999908e+00
3.383739900588989258e+01 5.167480000000000295e+00 4.990470000000000184e+00
3.384866285324096680e+01 5.168429999999999858e+00 4.991209999999999702e+00
3.386064505577087402e+01 5.169369999999999798e+00 4.991950000000000109e+00
3.387191128730773926e+01 5.170309999999999739e+00 4.992700000000000138e+00
3.388314366340637207e+01 5.171249999999999680e+00 4.993450000000000166e+00
3.389525985717773438e+01 5.172180000000000000e+00 4.994209999999999816e+00
3.390647172927856445e+01 5.173119999999999941e+00 4.994979999999999976e+00
3.391767263412475586e+01 5.174059999999999881e+00 4.995750000000000135e+00
3.392885279655456543e+01 5.174990000000000201e+00 4.996529999999999916e+00
3.394029188156127930e+01 5.175919999999999632e+00 4.997320000000000206e+00
3.395181846618652344e+01 5.176849999999999952e+00 4.998109999999999609e+00
3.396312308311462402e+01 5.177780000000000271e+00 4.998910000000000409e+00
3.397450184822082520e+01 5.178709999999999702e+00 4.999719999999999942e+00
3.398638963699340820e+01 5.179640000000000022e+00 5.000530000000000364e+00
3.399758148193359375e+01 5.180570000000000341e+00 5.001350000000000406e+00
3.400873446464538574e+01 5.181499999999999773e+00 5.002169999999999561e+00
3.401990914344787598e+01 5.182430000000000092e+00 5.002989999999999604e+00
3.403118610382080078e+01 5.183349999999999902e+00 5.003829999999999778e+00
3.404248523712158203e+01 5.184269999999999712e+00 5.004660000000000331e+00
3.405363249778747559e+01 5.185190000000000410e+00 5.005510000000000126e+00
3.406522297859191895e+01 5.186119999999999841e+00 5.006350000000000300e+00
3.407639265060424805e+01 5.187039999999999651e+00 5.007200000000000095e+00
3.408757066726684570e+01 5.187960000000000349e+00 5.008060000000000400e+00
3.409886217117309570e+01 5.188880000000000159e+00 5.008919999999999817e+00
3.411029577255249023e+01 5.189799999999999969e+00 5.009789999999999743e+00
3.412144517898559570e+01 5.190710000000000157e+00 5.010659999999999670e+00
3.413306260108947754e+01 5.191629999999999967e+00 5.011540000000000106e+00
3.414421796798706055e+01 5.192540000000000155e+00 5.012419999999999654e+00
3.415586733818054199e+01 5.193450000000000344e+00 5.013300000000000090e+00
3.416733765602111816e+01 5.194359999999999644e+00 5.014199999999999768e+00
3.417883872985839844e+01 5.195269999999999833e+00 5.015089999999999826e+00
3.419002723693847656e+01 5.196180000000000021e+00 5.015990000000000393e+00
3.420117211341857910e+01 5.197079999999999700e+00 5.016899999999999693e+00
3.421235990524291992e+01 5.197980000000000267e+00 5.017809999999999881e+00
3.422422885894775391e+01 5.198879999999999946e+00 5.018729999999999691e+00
3.423589897155761719e+01 5.199779999999999625e+00 5.019650000000000389e+00
3.424713945388793945e+01 5.200689999999999813e+00 5.020570000000000199e+00
3.425882911682128906e+01 5.201590000000000380e+00 5.021490000000000009e+00
3.426999759674072266e+01 5.202490000000000059e+00 5.022409999999999819e+00
3.428120803833007812e+01 5.203389999999999738e+00 5.023329999999999629e+00
3.429241299629211426e+01 5.204290000000000305e+00 5.024259999999999948e+00
3.430360794067382812e+01 5.205189999999999984e+00 5.025179999999999758e+00
3.431507110595703125e+01 5.206089999999999662e+00 5.026110000000000078e+00
3.432647371292114258e+01 5.206999999999999851e+00 5.027040000000000397e+00
3.433767366409301758e+01 5.207900000000000418e+00 5.027969999999999828e+00
3.434885811805725098e+01 5.208800000000000097e+00 5.028900000000000148e+00
3.436018800735473633e+01 5.209699999999999775e+00 5.029829999999999579e+00
3.437170886993408203e+01 5.210600000000000342e+00 5.030759999999999899e+00
3.438321590423583984e+01 5.211490000000000400e+00 5.031690000000000218e+00
3.439452338218688965e+01 5.212390000000000079e+00 5.032619999999999649e+00
3.440569567680358887e+01 5.213280000000000136e+00 5.033559999999999590e+00
3.441730642318725586e+01 5.214179999999999815e+00 5.034489999999999910e+00
3.442892026901245117e+01 5.215069999999999872e+00 5.035429999999999851e+00
3.444006991386413574e+01 5.215959999999999930e+00 5.036369999999999791e+00
3.445155119895935059e+01 5.216840000000000366e+00 5.037309999999999732e+00
3.446338033676147461e+01 5.217730000000000423e+00 5.038249999999999673e+00
3.447451782226562500e+01 5.218609999999999971e+00 5.039189999999999614e+00
3.448566699028015137e+01 5.219479999999999897e+00 5.040140000000000065e+00
3.449683094024658203e+01 5.220349999999999824e+00 5.041089999999999627e+00
3.450798463821411133e+01 5.221219999999999750e+00 5.042040000000000077e+00
3.451947259902954102e+01 5.222080000000000055e+00 5.042989999999999640e+00
3.453081655502319336e+01 5.222940000000000360e+00 5.043940000000000090e+00
3.454219603538513184e+01 5.223799999999999777e+00 5.044889999999999652e+00
3.455333662033081055e+01 5.224660000000000082e+00 5.045849999999999724e+00
3.456557321548461914e+01 5.225509999999999877e+00 5.046800000000000175e+00
3.457671093940734863e+01 5.226370000000000182e+00 5.047749999999999737e+00
3.458786845207214355e+01 5.227219999999999978e+00 5.048700000000000188e+00
3.459929871559143066e+01 5.228060000000000151e+00 5.049649999999999750e+00
3.461061716079711914e+01 5.228909999999999947e+00 5.050600000000000200e+00
3.462185025215148926e+01 5.229750000000000121e+00 5.051549999999999763e+00
3.463403367996215820e+01 5.230590000000000295e+00 5.052489999999999704e+00
3.464521217346191406e+01 5.231429999999999580e+00 5.053440000000000154e+00
3.465680813789367676e+01 5.232260000000000133e+00 5.054380000000000095e+00
3.466838693618774414e+01 5.233100000000000307e+00 5.055320000000000036e+00
3.467985606193542480e+01 5.233929999999999971e+00 5.056250000000000355e+00
3.469121479988098145e+01 5.234770000000000145e+00 5.057179999999999787e+00
3.470326566696166992e+01 5.235599999999999810e+00 5.058110000000000106e+00
3.471488547325134277e+01 5.236430000000000362e+00 5.059040000000000425e+00
3.472614693641662598e+01 5.237269999999999648e+00 5.059969999999999857e+00
3.473729205131530762e+01 5.238100000000000200e+00 5.060889999999999667e+00
3.474842596054077148e+01 5.238920000000000243e+00 5.061799999999999855e+00
3.475961589813232422e+01 5.239749999999999908e+00 5.062719999999999665e+00
3.477104783058166504e+01 5.240569999999999951e+00 5.063629999999999853e+00
3.478238487243652344e+01 5.241389999999999993e+00 5.064540000000000042e+00
3.479352784156799316e+01 5.242210000000000036e+00 5.065450000000000230e+00
3.480514955520629883e+01 5.243019999999999570e+00 5.066360000000000419e+00
3.481629514694213867e+01 5.243829999999999991e+00 5.067260000000000097e+00
3.482749557495117188e+01 5.244640000000000413e+00 5.068159999999999776e+00
3.483909201622009277e+01 5.245440000000000325e+00 5.069060000000000343e+00
3.485027265548706055e+01 5.246240000000000236e+00 5.069969999999999644e+00
3.486155724525451660e+01 5.247029999999999639e+00 5.070870000000000211e+00
3.487280225753784180e+01 5.247830000000000439e+00 5.071760000000000268e+00
3.488407421112060547e+01 5.248619999999999841e+00 5.072659999999999947e+00
3.489645719528198242e+01 5.249410000000000132e+00 5.073559999999999626e+00
3.490763378143310547e+01 5.250189999999999912e+00 5.074460000000000193e+00
3.491883850097656250e+01 5.250980000000000203e+00 5.075350000000000250e+00
3.493006467819213867e+01 5.251759999999999984e+00 5.076240000000000308e+00
3.494126415252685547e+01 5.252539999999999765e+00 5.077130000000000365e+00
3.495245432853698730e+01 5.253309999999999924e+00 5.078020000000000422e+00
3.496365213394165039e+01 5.254089999999999705e+00 5.078909999999999592e+00
3.497480177879333496e+01 5.254859999999999864e+00 5.079790000000000028e+00
3.498598933219909668e+01 5.255630000000000024e+00 5.080669999999999575e+00
3.499754333496093750e+01 5.256400000000000183e+00 5.081550000000000011e+00
3.500874233245849609e+01 5.257170000000000343e+00 5.082429999999999559e+00
3.501993751525878906e+01 5.257939999999999614e+00 5.083300000000000374e+00
3.503116512298583984e+01 5.258720000000000283e+00 5.084170000000000300e+00
3.504309582710266113e+01 5.259490000000000443e+00 5.085029999999999717e+00
3.505454111099243164e+01 5.260259999999999714e+00 5.085880000000000400e+00
3.506586289405822754e+01 5.261040000000000383e+00 5.086730000000000196e+00
3.507700109481811523e+01 5.261820000000000164e+00 5.087570000000000370e+00
3.508814358711242676e+01 5.262599999999999945e+00 5.088400000000000034e+00
3.509929442405700684e+01 5.263379999999999725e+00 5.089229999999999698e+00
3.511077356338500977e+01 5.264160000000000394e+00 5.090060000000000251e+00
3.512215113639831543e+01 5.264940000000000175e+00 5.090880000000000294e+00
3.513357424736022949e+01 5.265719999999999956e+00 5.091700000000000337e+00
3.514501190185546875e+01 5.266490000000000116e+00 5.092509999999999870e+00
3.515620708465576172e+01 5.267269999999999897e+00 5.093329999999999913e+00
3.516749119758605957e+01 5.268049999999999677e+00 5.094140000000000335e+00
3.517901468276977539e+01 5.268819999999999837e+00 5.094949999999999868e+00
3.519032478332519531e+01 5.269589999999999996e+00 5.095760000000000289e+00
3.520147418975830078e+01 5.270369999999999777e+00 5.096580000000000332e+00
3.521338510513305664e+01 5.271139999999999937e+00 5.097389999999999866e+00
3.522453927993774414e+01 5.271910000000000096e+00 5.098200000000000287e+00
3.523569989204406738e+01 5.272669999999999746e+00 5.099020000000000330e+00
3.524719929695129395e+01 5.273439999999999905e+00 5.099829999999999863e+00
3.525849008560180664e+01 5.274200000000000443e+00 5.100649999999999906e+00
3.526972413063049316e+01 5.274960000000000093e+00 5.101460000000000328e+00
3.528089523315429688e+01 5.275710000000000122e+00 5.102280000000000371e+00
3.529207181930541992e+01 5.276469999999999771e+00 5.103089999999999904e+00
3.530354189872741699e+01 5.277219999999999800e+00 5.103909999999999947e+00
3.531504487991333008e+01 5.277969999999999828e+00 5.104720000000000368e+00
3.532698535919189453e+01 5.278719999999999857e+00 5.105540000000000411e+00
3.533812189102172852e+01 5.279460000000000264e+00 5.106349999999999945e+00
3.534930539131164551e+01 5.280199999999999783e+00 5.107169999999999987e+00
3.536051130294799805e+01 5.280940000000000190e+00 5.107980000000000409e+00
3.537166547775268555e+01 5.281679999999999708e+00 5.108799999999999564e+00
3.538281035423278809e+01 5.282409999999999606e+00 5.109609999999999985e+00
3.539397931098937988e+01 5.283140000000000391e+00 5.110420000000000407e+00
3.540559554100036621e+01 5.283870000000000289e+00 5.111229999999999940e+00
3.541673636436462402e+01 5.284600000000000186e+00 5.112049999999999983e+00
3.542792224884033203e+01 5.285319999999999574e+00 5.112860000000000404e+00
3.543954181671142578e+01 5.286039999999999850e+00 5.113669999999999938e+00
3.545094442367553711e+01 5.286760000000000126e+00 5.114480000000000359e+00
3.546212315559387207e+01 5.287469999999999892e+00 5.115300000000000402e+00
3.547328042984008789e+01 5.288179999999999659e+00 5.116109999999999935e+00
3.548495268821716309e+01 5.288890000000000313e+00 5.116929999999999978e+00
3.549614405632019043e+01 5.289589999999999570e+00 5.117750000000000021e+00
3.550754523277282715e+01 5.290280000000000094e+00 5.118570000000000064e+00
3.551875495910644531e+01 5.290969999999999729e+00 5.119390000000000107e+00
3.553025794029235840e+01 5.291660000000000252e+00 5.120219999999999771e+00
3.554144191741943359e+01 5.292349999999999888e+00 5.121039999999999814e+00
3.555357122421264648e+01 5.293029999999999902e+00 5.121870000000000367e+00
3.556473493576049805e+01 5.293709999999999916e+00 5.122690000000000410e+00
3.557589507102966309e+01 5.294380000000000308e+00 5.123520000000000074e+00
3.558729577064514160e+01 5.295049999999999812e+00 5.124349999999999739e+00
3.559850978851318359e+01 5.295720000000000205e+00 5.125180000000000291e+00
3.560967803001403809e+01 5.296380000000000088e+00 5.126009999999999955e+00
3.562088799476623535e+01 5.297039999999999971e+00 5.126839999999999620e+00
3.563208580017089844e+01 5.297690000000000232e+00 5.127670000000000172e+00
3.564342427253723145e+01 5.298339999999999606e+00 5.128499999999999837e+00
3.565512084960937500e+01 5.298989999999999867e+00 5.129319999999999879e+00
3.566736006736755371e+01 5.299640000000000128e+00 5.130150000000000432e+00
3.567856001853942871e+01 5.300279999999999880e+00 5.130969999999999587e+00
3.568978357315063477e+01 5.300919999999999632e+00 5.131789999999999630e+00
3.570096778869628906e+01 5.301560000000000272e+00 5.132609999999999673e+00
3.571212697029113770e+01 5.302190000000000403e+00 5.133420000000000094e+00
3.572347664833068848e+01 5.302819999999999645e+00 5.134240000000000137e+00
3.573481869697570801e+01 5.303449999999999775e+00 5.135049999999999670e+00
3.574620532989501953e+01 5.304070000000000285e+00 5.135849999999999582e+00
3.575780367851257324e+01 5.304689999999999905e+00 5.136660000000000004e+00
3.576895260810852051e+01 5.305299999999999905e+00 5.137459999999999916e+00
3.578011155128479004e+01 5.305909999999999904e+00 5.138250000000000206e+00
3.579156422615051270e+01 5.306510000000000282e+00 5.139039999999999608e+00
3.580276298522949219e+01 5.307109999999999772e+00 5.139829999999999899e+00
3.581459784507751465e+01 5.307699999999999640e+00 5.140609999999999680e+00
3.582576990127563477e+01 5.308290000000000397e+00 5.141390000000000349e+00
3.583692216873168945e+01 5.308869999999999756e+00 5.142170000000000130e+00
3.584809637069702148e+01 5.309450000000000003e+00 5.142940000000000289e+00
3.585981822013854980e+01 5.310019999999999740e+00 5.143699999999999939e+00
3.587110161781311035e+01 5.310590000000000366e+00 5.144459999999999589e+00
3.588236093521118164e+01 5.311160000000000103e+00 5.145209999999999617e+00
3.589352130889892578e+01 5.311720000000000219e+00 5.145950000000000024e+00
3.590470933914184570e+01 5.312280000000000335e+00 5.146679999999999922e+00
3.591640186309814453e+01 5.312829999999999941e+00 5.147409999999999819e+00
3.592760133743286133e+01 5.313390000000000057e+00 5.148119999999999585e+00
3.593911314010620117e+01 5.313939999999999664e+00 5.148830000000000240e+00
3.595030570030212402e+01 5.314490000000000158e+00 5.149540000000000006e+00
3.596147680282592773e+01 5.315030000000000143e+00 5.150229999999999642e+00
3.597361731529235840e+01 5.315579999999999750e+00 5.150920000000000165e+00
3.598512244224548340e+01 5.316119999999999735e+00 5.151600000000000179e+00
3.599629044532775879e+01 5.316670000000000229e+00 5.152260000000000062e+00
3.600768089294433594e+01 5.317210000000000214e+00 5.152919999999999945e+00
3.601981997489929199e+01 5.317759999999999820e+00 5.153570000000000206e+00
3.603133082389831543e+01 5.318310000000000315e+00 5.154209999999999958e+00
3.604251384735107422e+01 5.318850000000000300e+00 5.154840000000000089e+00
3.605370283126831055e+01 5.319399999999999906e+00 5.155459999999999710e+00
3.606491565704345703e+01 5.319950000000000401e+00 5.156080000000000219e+00
3.607609748840332031e+01 5.320500000000000007e+00 5.156679999999999708e+00
3.608791732788085938e+01 5.321049999999999613e+00 5.157280000000000086e+00
3.609930014610290527e+01 5.321600000000000108e+00 5.157879999999999576e+00
3.611050081253051758e+01 5.322160000000000224e+00 5.158470000000000333e+00
3.612164878845214844e+01 5.322709999999999830e+00 5.159049999999999692e+00
3.613280177116394043e+01 5.323260000000000325e+00 5.159629999999999939e+00
3.614396071434020996e+01 5.323820000000000441e+00 5.160210000000000186e+00
3.615516757965087891e+01 5.324370000000000047e+00 5.160790000000000433e+00
3.616636967658996582e+01 5.324919999999999654e+00 5.161360000000000170e+00
3.617749667167663574e+01 5.325479999999999769e+00 5.161940000000000417e+00
3.618863320350646973e+01 5.326030000000000264e+00 5.162510000000000154e+00
3.620060443878173828e+01 5.326579999999999870e+00 5.163079999999999892e+00
3.621184134483337402e+01 5.327139999999999986e+00 5.163660000000000139e+00
3.622331666946411133e+01 5.327689999999999593e+00 5.164229999999999876e+00
3.623524498939514160e+01 5.328249999999999709e+00 5.164799999999999613e+00
3.624650859832763672e+01 5.328800000000000203e+00 5.165379999999999860e+00
3.625771689414978027e+01 5.329349999999999810e+00 5.165949999999999598e+00
3.626887130737304688e+01 5.329900000000000304e+00 5.166529999999999845e+00
3.628001904487609863e+01 5.330449999999999910e+00 5.167110000000000092e+00
3.629119706153869629e+01 5.331000000000000405e+00 5.167679999999999829e+00
3.630235266685485840e+01 5.331550000000000011e+00 5.168260000000000076e+00
3.631349658966064453e+01 5.332099999999999618e+00 5.168840000000000323e+00
3.632547330856323242e+01 5.332659999999999734e+00 5.169419999999999682e+00
3.633666062355041504e+01 5.333210000000000228e+00 5.169999999999999929e+00
3.634782361984252930e+01 5.333759999999999835e+00 5.170589999999999797e+00
3.635922336578369141e+01 5.334310000000000329e+00 5.171170000000000044e+00
3.637076044082641602e+01 5.334859999999999935e+00 5.171770000000000422e+00
3.638195538520812988e+01 5.335410000000000430e+00 5.172360000000000291e+00
3.639311647415161133e+01 5.335960000000000036e+00 5.172959999999999781e+00
3.640470814704895020e+01 5.336509999999999643e+00 5.173560000000000159e+00
3.641587638854980469e+01 5.337060000000000137e+00 5.174159999999999648e+00
3.642714405059814453e+01 5.337609999999999744e+00 5.174760000000000026e+00
3.643843936920166016e+01 5.338160000000000238e+00 5.175370000000000026e+00
3.644958043098449707e+01 5.338720000000000354e+00 5.175970000000000404e+00
3.646074104309082031e+01 5.339269999999999960e+00 5.176580000000000403e+00
3.647193908691406250e+01 5.339819999999999567e+00 5.177190000000000403e+00
3.648323225975036621e+01 5.340379999999999683e+00 5.177810000000000024e+00
3.649472475051879883e+01 5.340930000000000177e+00 5.178420000000000023e+00
3.650633335113525391e+01 5.341479999999999784e+00 5.179030000000000022e+00
3.651746821403503418e+01 5.342039999999999900e+00 5.179649999999999643e+00
3.652863550186157227e+01 5.342600000000000016e+00 5.180270000000000152e+00
3.653977704048156738e+01 5.343149999999999622e+00 5.180889999999999773e+00
3.655092763900756836e+01 5.343709999999999738e+00 5.181510000000000282e+00
3.656259107589721680e+01 5.344260000000000232e+00 5.182129999999999903e+00
3.657375669479370117e+01 5.344809999999999839e+00 5.182760000000000034e+00
3.658489012718200684e+01 5.345360000000000333e+00 5.183390000000000164e+00
3.659603261947631836e+01 5.345909999999999940e+00 5.184020000000000294e+00
3.660722732543945312e+01 5.346449999999999925e+00 5.184650000000000425e+00
3.661866784095764160e+01 5.346989999999999910e+00 5.185290000000000177e+00
3.662985253334045410e+01 5.347529999999999895e+00 5.185929999999999929e+00
3.664102673530578613e+01 5.348069999999999879e+00 5.186569999999999681e+00
3.665219020843505859e+01 5.348600000000000243e+00 5.187210000000000321e+00
3.666352152824401855e+01 5.349129999999999718e+00 5.187859999999999694e+00
3.667561888694763184e+01 5.349660000000000082e+00 5.188519999999999577e+00
3.668686556816101074e+01 5.350179999999999936e+00 5.189169999999999838e+00
3.669813585281372070e+01 5.350699999999999790e+00 5.189829999999999721e+00
3.670941400527954102e+01 5.351210000000000022e+00 5.190500000000000114e+00
3.672055554389953613e+01 5.351720000000000255e+00 5.191159999999999997e+00
3.673171472549438477e+01 5.352229999999999599e+00 5.191840000000000011e+00
3.674293994903564453e+01 5.352730000000000210e+00 5.192510000000000403e+00
3.675481438636779785e+01 5.353229999999999933e+00 5.193190000000000417e+00
3.676643228530883789e+01 5.353729999999999656e+00 5.193870000000000431e+00
3.677843666076660156e+01 5.354219999999999757e+00 5.194549999999999557e+00
3.678958296775817871e+01 5.354709999999999859e+00 5.195229999999999571e+00
3.680073094367980957e+01 5.355209999999999582e+00 5.195920000000000094e+00
3.681284570693969727e+01 5.355699999999999683e+00 5.196609999999999729e+00
3.682402801513671875e+01 5.356189999999999785e+00 5.197300000000000253e+00
3.683522391319274902e+01 5.356670000000000265e+00 5.198000000000000398e+00
3.684642648696899414e+01 5.357160000000000366e+00 5.198690000000000033e+00
3.685766959190368652e+01 5.357649999999999579e+00 5.199390000000000178e+00
3.686892509460449219e+01 5.358139999999999681e+00 5.200090000000000323e+00
3.688020825386047363e+01 5.358629999999999782e+00 5.200789999999999580e+00
3.689145851135253906e+01 5.359119999999999884e+00 5.201489999999999725e+00
3.690287542343139648e+01 5.359609999999999985e+00 5.202189999999999870e+00
3.691409707069396973e+01 5.360100000000000087e+00 5.202890000000000015e+00
3.692527318000793457e+01 5.360590000000000188e+00 5.203599999999999781e+00
3.693643593788146973e+01 5.361080000000000290e+00 5.204310000000000436e+00
3.694761157035827637e+01 5.361570000000000391e+00 5.205020000000000202e+00
3.695877432823181152e+01 5.362059999999999604e+00 5.205739999999999590e+00
3.697011637687683105e+01 5.362549999999999706e+00 5.206459999999999866e+00
3.698132109642028809e+01 5.363039999999999807e+00 5.207180000000000142e+00
3.699248433113098145e+01 5.363529999999999909e+00 5.207900000000000418e+00
3.700365877151489258e+01 5.364010000000000389e+00 5.208639999999999937e+00
3.701485848426818848e+01 5.364499999999999602e+00 5.209369999999999834e+00
3.702629995346069336e+01 5.364980000000000082e+00 5.210110000000000241e+00
3.703745675086975098e+01 5.365459999999999674e+00 5.210849999999999760e+00
3.704947972297668457e+01 5.365940000000000154e+00 5.211599999999999788e+00
3.706063365936279297e+01 5.366419999999999746e+00 5.212349999999999817e+00
3.707179760932922363e+01 5.366900000000000226e+00 5.213099999999999845e+00
3.708294820785522461e+01 5.367370000000000196e+00 5.213860000000000383e+00
3.709475517272949219e+01 5.367840000000000167e+00 5.214620000000000033e+00
3.710644340515136719e+01 5.368319999999999759e+00 5.215379999999999683e+00
3.711832165718078613e+01 5.368789999999999729e+00 5.216149999999999842e+00
3.712948822975158691e+01 5.369259999999999700e+00 5.216920000000000002e+00
3.714064407348632812e+01 5.369720000000000049e+00 5.217679999999999652e+00
3.715231227874755859e+01 5.370190000000000019e+00 5.218460000000000321e+00
3.716377973556518555e+01 5.370659999999999989e+00 5.219229999999999592e+00
3.717493939399719238e+01 5.371120000000000339e+00 5.219999999999999751e+00
3.718611073493957520e+01 5.371579999999999799e+00 5.220780000000000420e+00
3.719726896286010742e+01 5.372040000000000148e+00 5.221549999999999692e+00
3.720841884613037109e+01 5.372489999999999988e+00 5.222330000000000361e+00
3.721959686279296875e+01 5.372950000000000337e+00 5.223110000000000142e+00
3.723076891899108887e+01 5.373400000000000176e+00 5.223889999999999922e+00
3.724217104911804199e+01 5.373850000000000016e+00 5.224660000000000082e+00
3.725404334068298340e+01 5.374299999999999855e+00 5.225439999999999863e+00
3.726522326469421387e+01 5.374749999999999694e+00 5.226210000000000022e+00
3.727676558494567871e+01 5.375200000000000422e+00 5.226980000000000182e+00
3.728838992118835449e+01 5.375639999999999752e+00 5.227750000000000341e+00
3.729954147338867188e+01 5.376079999999999970e+00 5.228519999999999612e+00
3.731070351600646973e+01 5.376520000000000188e+00 5.229280000000000150e+00
3.732191967964172363e+01 5.376960000000000406e+00 5.230039999999999800e+00
3.733312320709228516e+01 5.377390000000000114e+00 5.230800000000000338e+00
3.734425544738769531e+01 5.377819999999999823e+00 5.231559999999999988e+00
3.735586833953857422e+01 5.378239999999999910e+00 5.232310000000000016e+00
3.736735486984252930e+01 5.378650000000000375e+00 5.233060000000000045e+00
3.737885808944702148e+01 5.379059999999999953e+00 5.233810000000000073e+00
3.739042139053344727e+01 5.379470000000000418e+00 5.234549999999999592e+00
3.740156412124633789e+01 5.379870000000000374e+00 5.235289999999999999e+00
3.741271305084228516e+01 5.380259999999999820e+00 5.236019999999999897e+00
3.742385888099670410e+01 5.380639999999999645e+00 5.236749999999999794e+00
3.743536090850830078e+01 5.381020000000000358e+00 5.237479999999999691e+00
3.744650268554687500e+01 5.381389999999999674e+00 5.238199999999999967e+00
3.745814156532287598e+01 5.381759999999999877e+00 5.238909999999999734e+00
3.746960425376892090e+01 5.382119999999999571e+00 5.239620000000000388e+00
3.748073840141296387e+01 5.382480000000000153e+00 5.240330000000000155e+00
3.749189233779907227e+01 5.382819999999999716e+00 5.241030000000000300e+00
3.750326132774353027e+01 5.383160000000000167e+00 5.241719999999999935e+00
3.751471853256225586e+01 5.383499999999999730e+00 5.242409999999999570e+00
3.752636051177978516e+01 5.383820000000000050e+00 5.243100000000000094e+00
3.753749155998229980e+01 5.384149999999999991e+00 5.243769999999999598e+00
3.754861259460449219e+01 5.384459999999999802e+00 5.244439999999999991e+00
3.755977010726928711e+01 5.384769999999999612e+00 5.245099999999999874e+00
3.757100009918212891e+01 5.385069999999999801e+00 5.245759999999999756e+00
3.758249592781066895e+01 5.385360000000000369e+00 5.246410000000000018e+00
3.759365701675415039e+01 5.385640000000000427e+00 5.247049999999999770e+00
3.760479021072387695e+01 5.385909999999999975e+00 5.247679999999999900e+00
3.761593055725097656e+01 5.386180000000000412e+00 5.248300000000000409e+00
3.762714552879333496e+01 5.386429999999999829e+00 5.248920000000000030e+00
3.763849449157714844e+01 5.386680000000000135e+00 5.249530000000000030e+00
3.764962482452392578e+01 5.386919999999999931e+00 5.250140000000000029e+00
3.766077756881713867e+01 5.387139999999999596e+00 5.250729999999999897e+00
3.767195034027099609e+01 5.387360000000000149e+00 5.251319999999999766e+00
3.768307852745056152e+01 5.387570000000000192e+00 5.251900000000000013e+00
3.769455361366271973e+01 5.387769999999999726e+00 5.252469999999999750e+00
3.770569467544555664e+01 5.387959999999999638e+00 5.253029999999999866e+00
3.771683263778686523e+01 5.388150000000000439e+00 5.253580000000000361e+00
3.772844171524047852e+01 5.388320000000000221e+00 5.254120000000000346e+00
3.773959064483642578e+01 5.388480000000000381e+00 5.254649999999999821e+00
3.775076341629028320e+01 5.388630000000000031e+00 5.255180000000000184e+00
3.776211667060852051e+01 5.388770000000000060e+00 5.255690000000000417e+00
3.777329421043395996e+01 5.388899999999999579e+00 5.256199999999999761e+00
3.778444409370422363e+01 5.389020000000000366e+00 5.256689999999999863e+00
3.779558491706848145e+01 5.389129999999999754e+00 5.257179999999999964e+00
3.780744433403015137e+01 5.389230000000000409e+00 5.257659999999999556e+00
3.781859803199768066e+01 5.389319999999999666e+00 5.258130000000000415e+00
3.783020949363708496e+01 5.389389999999999681e+00 5.258580000000000254e+00
3.784136223793029785e+01 5.389459999999999695e+00 5.259030000000000094e+00
3.785253548622131348e+01 5.389509999999999579e+00 5.259470000000000312e+00
3.786427140235900879e+01 5.389549999999999841e+00 5.259900000000000020e+00
3.787554216384887695e+01 5.389590000000000103e+00 5.260320000000000107e+00
3.788674306869506836e+01 5.389610000000000234e+00 5.260729999999999684e+00
3.789843940734863281e+01 5.389619999999999855e+00 5.261129999999999640e+00
3.791001772880554199e+01 5.389630000000000365e+00 5.261529999999999596e+00
3.792118644714355469e+01 5.389619999999999855e+00 5.261910000000000309e+00
3.793276095390319824e+01 5.389599999999999724e+00 5.262279999999999625e+00
3.794390439987182617e+01 5.389569999999999972e+00 5.262649999999999828e+00
3.795546579360961914e+01 5.389529999999999710e+00 5.262999999999999901e+00
3.796662926673889160e+01 5.389479999999999826e+00 5.263349999999999973e+00
3.797782111167907715e+01 5.389429999999999943e+00 5.263690000000000424e+00
3.798895835876464844e+01 5.389359999999999928e+00 5.264020000000000366e+00
3.800013208389282227e+01 5.389280000000000292e+00 5.264339999999999797e+00
3.801156711578369141e+01 5.389190000000000147e+00 5.264649999999999608e+00
3.802326130867004395e+01 5.389100000000000001e+00 5.264949999999999797e+00
3.803482151031494141e+01 5.389000000000000234e+00 5.265240000000000364e+00
3.804614758491516113e+01 5.388880000000000337e+00 5.265520000000000422e+00
3.805730915069580078e+01 5.388760000000000439e+00 5.265789999999999971e+00
3.806892514228820801e+01 5.388630000000000031e+00 5.266049999999999898e+00
3.808009719848632812e+01 5.388490000000000002e+00 5.266309999999999825e+00
3.809142327308654785e+01 5.388340000000000352e+00 5.266549999999999621e+00
3.810271954536437988e+01 5.388180000000000192e+00 5.266790000000000305e+00
3.811418867111206055e+01 5.388010000000000410e+00 5.267019999999999591e+00
3.812533879280090332e+01 5.387830000000000119e+00 5.267240000000000144e+00
3.813649034500122070e+01 5.387640000000000207e+00 5.267459999999999809e+00
3.814767313003540039e+01 5.387450000000000294e+00 5.267660000000000231e+00
3.815963530540466309e+01 5.387240000000000251e+00 5.267859999999999765e+00
3.817116022109985352e+01 5.387019999999999698e+00 5.268060000000000187e+00
3.818239927291870117e+01 5.386790000000000411e+00 5.268239999999999590e+00
3.819349193572998047e+01 5.386549999999999727e+00 5.268419999999999881e+00
3.820463633537292480e+01 5.386309999999999931e+00 5.268600000000000172e+00
3.821626543998718262e+01 5.386050000000000004e+00 5.268760000000000332e+00
3.822741484642028809e+01 5.385779999999999568e+00 5.268919999999999604e+00
3.823871302604675293e+01 5.385510000000000019e+00 5.269079999999999764e+00
3.824985408782958984e+01 5.385220000000000340e+00 5.269219999999999793e+00
3.826101493835449219e+01 5.384929999999999772e+00 5.269359999999999822e+00
3.827265429496765137e+01 5.384629999999999583e+00 5.269490000000000229e+00
3.828382396697998047e+01 5.384310000000000151e+00 5.269610000000000127e+00
3.829497504234313965e+01 5.383989999999999831e+00 5.269730000000000025e+00
3.830665183067321777e+01 5.383659999999999890e+00 5.269840000000000302e+00
3.831779670715332031e+01 5.383329999999999949e+00 5.269940000000000069e+00
3.832894301414489746e+01 5.382979999999999876e+00 5.270039999999999836e+00
3.834014153480529785e+01 5.382629999999999804e+00 5.270129999999999981e+00
3.835167169570922852e+01 5.382270000000000110e+00 5.270209999999999617e+00
3.836290192604064941e+01 5.381899999999999906e+00 5.270290000000000141e+00
3.837514424324035645e+01 5.381520000000000081e+00 5.270360000000000156e+00
3.838634347915649414e+01 5.381140000000000256e+00 5.270419999999999661e+00
3.839749550819396973e+01 5.380740000000000300e+00 5.270480000000000054e+00
3.840914845466613770e+01 5.380349999999999966e+00 5.270529999999999937e+00
3.842030358314514160e+01 5.379940000000000389e+00 5.270570000000000199e+00
3.843146944046020508e+01 5.379520000000000302e+00 5.270609999999999573e+00
3.844296240806579590e+01 5.379100000000000215e+00 5.270640000000000214e+00
3.845432615280151367e+01 5.378669999999999618e+00 5.270660000000000345e+00
3.846551394462585449e+01 5.378239999999999910e+00 5.270679999999999588e+00
3.847671651840209961e+01 5.377790000000000070e+00 5.270699999999999719e+00
3.848855209350585938e+01 5.377340000000000231e+00 5.270710000000000228e+00
3.850018572807312012e+01 5.376879999999999882e+00 5.270719999999999850e+00
3.851162004470825195e+01 5.376409999999999911e+00 5.270719999999999850e+00
3.852308654785156250e+01 5.375930000000000319e+00 5.270719999999999850e+00
3.853451991081237793e+01 5.375449999999999839e+00 5.270710000000000228e+00
3.854569029808044434e+01 5.374959999999999738e+00 5.270699999999999719e+00
3.855684876441955566e+01 5.374460000000000015e+00 5.270679999999999588e+00
3.856842327117919922e+01 5.373960000000000292e+00 5.270660000000000345e+00
3.857963013648986816e+01 5.373440000000000438e+00 5.270640000000000214e+00
3.859101963043212891e+01 5.372919999999999696e+00 5.270609999999999573e+00
3.860307240486145020e+01 5.372399999999999842e+00 5.270579999999999821e+00
3.861438488960266113e+01 5.371859999999999857e+00 5.270550000000000068e+00
3.862549924850463867e+01 5.371319999999999872e+00 5.270509999999999806e+00
3.863672351837158203e+01 5.370779999999999887e+00 5.270470000000000432e+00
3.864827775955200195e+01 5.370219999999999771e+00 5.270419999999999661e+00
3.865971612930297852e+01 5.369670000000000165e+00 5.270369999999999777e+00
3.867096114158630371e+01 5.369100000000000428e+00 5.270319999999999894e+00
3.868232440948486328e+01 5.368529999999999802e+00 5.270260000000000389e+00
3.869349956512451172e+01 5.367950000000000443e+00 5.270199999999999996e+00
3.870517992973327637e+01 5.367370000000000196e+00 5.270139999999999603e+00
3.871659326553344727e+01 5.366780000000000328e+00 5.270080000000000098e+00
3.872774863243103027e+01 5.366189999999999571e+00 5.270010000000000083e+00
3.873937940597534180e+01 5.365590000000000082e+00 5.269940000000000069e+00
3.875060176849365234e+01 5.364989999999999704e+00 5.269870000000000054e+00
3.876189804077148438e+01 5.364379999999999704e+00 5.269790000000000418e+00
3.877344965934753418e+01 5.363769999999999705e+00 5.269709999999999894e+00
3.878467583656311035e+01 5.363150000000000084e+00 5.269630000000000258e+00
3.879583430290222168e+01 5.362529999999999575e+00 5.269549999999999734e+00
3.880732297897338867e+01 5.361900000000000333e+00 5.269470000000000098e+00
3.881903815269470215e+01 5.361270000000000202e+00 5.269379999999999953e+00
3.883056020736694336e+01 5.360640000000000072e+00 5.269289999999999807e+00
3.884171772003173828e+01 5.360000000000000320e+00 5.269199999999999662e+00
3.885290122032165527e+01 5.359350000000000058e+00 5.269099999999999895e+00
3.886487650871276855e+01 5.358710000000000306e+00 5.269009999999999749e+00
3.887611746788024902e+01 5.358060000000000045e+00 5.268909999999999982e+00
3.888731479644775391e+01 5.357400000000000162e+00 5.268810000000000215e+00
3.889850854873657227e+01 5.356749999999999901e+00 5.268699999999999939e+00
3.890972185134887695e+01 5.356090000000000018e+00 5.268600000000000172e+00
3.892089462280273438e+01 5.355419999999999625e+00 5.268489999999999895e+00
3.893305516242980957e+01 5.354759999999999742e+00 5.268379999999999619e+00
3.894423055648803711e+01 5.354090000000000238e+00 5.268270000000000231e+00
3.895587468147277832e+01 5.353410000000000224e+00 5.268150000000000333e+00
3.896714091300964355e+01 5.352739999999999831e+00 5.268040000000000056e+00
3.897831797599792480e+01 5.352059999999999818e+00 5.267920000000000158e+00
3.898944425582885742e+01 5.351370000000000182e+00 5.267800000000000260e+00
3.900058674812316895e+01 5.350690000000000168e+00 5.267680000000000362e+00
3.901171970367431641e+01 5.349999999999999645e+00 5.267549999999999955e+00
3.902284836769104004e+01 5.349300000000000388e+00 5.267430000000000057e+00
3.903470826148986816e+01 5.348609999999999864e+00 5.267299999999999649e+00
3.904584479331970215e+01 5.347909999999999719e+00 5.267170000000000130e+00
3.905698323249816895e+01 5.347209999999999575e+00 5.267039999999999722e+00
3.906816840171813965e+01 5.346510000000000318e+00 5.266910000000000203e+00
3.907947254180908203e+01 5.345799999999999663e+00 5.266779999999999795e+00
3.909085726737976074e+01 5.345089999999999897e+00 5.266639999999999766e+00
3.910269713401794434e+01 5.344380000000000130e+00 5.266499999999999737e+00
3.911414098739624023e+01 5.343670000000000364e+00 5.266370000000000218e+00
3.912594008445739746e+01 5.342959999999999710e+00 5.266219999999999679e+00
3.913741922378540039e+01 5.342240000000000322e+00 5.266079999999999650e+00
3.914854884147644043e+01 5.341520000000000046e+00 5.265930000000000000e+00
3.916007161140441895e+01 5.340799999999999770e+00 5.265789999999999971e+00
3.917149853706359863e+01 5.340080000000000382e+00 5.265640000000000320e+00
3.918269777297973633e+01 5.339360000000000106e+00 5.265480000000000160e+00
3.919420886039733887e+01 5.338630000000000209e+00 5.265329999999999622e+00
3.920636796951293945e+01 5.337909999999999933e+00 5.265170000000000350e+00
3.921751451492309570e+01 5.337180000000000035e+00 5.265019999999999811e+00
3.922917175292968750e+01 5.336450000000000138e+00 5.264859999999999651e+00
3.924040031433105469e+01 5.335720000000000240e+00 5.264689999999999870e+00
3.925157380104064941e+01 5.334979999999999833e+00 5.264529999999999710e+00
3.926271772384643555e+01 5.334249999999999936e+00 5.264370000000000438e+00
3.927508115768432617e+01 5.333510000000000417e+00 5.264199999999999768e+00
3.928732371330261230e+01 5.332770000000000010e+00 5.264029999999999987e+00
3.929879403114318848e+01 5.332029999999999603e+00 5.263860000000000205e+00
3.930997228622436523e+01 5.331290000000000084e+00 5.263690000000000424e+00
3.932182621955871582e+01 5.330549999999999677e+00 5.263510000000000133e+00
3.933298397064208984e+01 5.329810000000000159e+00 5.263340000000000352e+00
3.934420919418334961e+01 5.329069999999999752e+00 5.263160000000000061e+00
3.935538101196289062e+01 5.328319999999999723e+00 5.262979999999999769e+00
3.936675119400024414e+01 5.327569999999999695e+00 5.262800000000000367e+00
3.937793993949890137e+01 5.326830000000000176e+00 5.262620000000000076e+00
3.938975954055786133e+01 5.326080000000000148e+00 5.262430000000000163e+00
3.940092134475708008e+01 5.325330000000000119e+00 5.262249999999999872e+00
3.941207146644592285e+01 5.324580000000000091e+00 5.262059999999999960e+00
3.942323231697082520e+01 5.323820000000000441e+00 5.261870000000000047e+00
3.943487596511840820e+01 5.323070000000000412e+00 5.261680000000000135e+00
3.944602203369140625e+01 5.322320000000000384e+00 5.261490000000000222e+00
3.945719575881958008e+01 5.321559999999999846e+00 5.261300000000000310e+00
3.946836709976196289e+01 5.320800000000000196e+00 5.261099999999999888e+00
3.947984027862548828e+01 5.320050000000000168e+00 5.260900000000000354e+00
3.949112033843994141e+01 5.319289999999999630e+00 5.260710000000000441e+00
3.950310373306274414e+01 5.318529999999999980e+00 5.260510000000000019e+00
3.951457142829895020e+01 5.317770000000000330e+00 5.260299999999999976e+00
3.952577972412109375e+01 5.317009999999999792e+00 5.260100000000000442e+00
3.953693246841430664e+01 5.316250000000000142e+00 5.259900000000000020e+00
3.954906296730041504e+01 5.315489999999999604e+00 5.259689999999999976e+00
3.956020045280456543e+01 5.314729999999999954e+00 5.259479999999999933e+00
3.957139563560485840e+01 5.313959999999999795e+00 5.259269999999999889e+00
3.958261752128601074e+01 5.313200000000000145e+00 5.259059999999999846e+00
3.959376883506774902e+01 5.312439999999999607e+00 5.258849999999999802e+00
3.960490798950195312e+01 5.311670000000000336e+00 5.258630000000000138e+00
3.961666345596313477e+01 5.310909999999999798e+00 5.258409999999999584e+00
3.962800598144531250e+01 5.310139999999999638e+00 5.258189999999999920e+00
3.963915205001831055e+01 5.309379999999999988e+00 5.257970000000000255e+00
3.965085339546203613e+01 5.308609999999999829e+00 5.257749999999999702e+00
3.966235971450805664e+01 5.307839999999999669e+00 5.257530000000000037e+00
3.967350268363952637e+01 5.307080000000000020e+00 5.257299999999999862e+00
3.968472647666931152e+01 5.306309999999999860e+00 5.257069999999999688e+00
3.969591021537780762e+01 5.305539999999999701e+00 5.256840000000000401e+00
3.970711588859558105e+01 5.304770000000000429e+00 5.256610000000000227e+00
3.971831655502319336e+01 5.304000000000000270e+00 5.256380000000000052e+00
3.972947192192077637e+01 5.303239999999999732e+00 5.256149999999999878e+00
3.974061870574951172e+01 5.302469999999999573e+00 5.255910000000000082e+00
3.975189876556396484e+01 5.301700000000000301e+00 5.255670000000000286e+00
3.976314592361450195e+01 5.300930000000000142e+00 5.255429999999999602e+00
3.977429604530334473e+01 5.300159999999999982e+00 5.255189999999999806e+00
3.978549718856811523e+01 5.299389999999999823e+00 5.254950000000000010e+00
3.979664897918701172e+01 5.298619999999999663e+00 5.254699999999999704e+00
3.980781197547912598e+01 5.297850000000000392e+00 5.254450000000000287e+00
3.981955623626708984e+01 5.297080000000000233e+00 5.254199999999999982e+00
3.983077335357666016e+01 5.296310000000000073e+00 5.253949999999999676e+00
3.984217953681945801e+01 5.295539999999999914e+00 5.253700000000000259e+00
3.985383319854736328e+01 5.294769999999999754e+00 5.253449999999999953e+00
3.986559367179870605e+01 5.293999999999999595e+00 5.253190000000000026e+00
3.987681818008422852e+01 5.293230000000000324e+00 5.252930000000000099e+00
3.988801455497741699e+01 5.292460000000000164e+00 5.252670000000000172e+00
3.989924192428588867e+01 5.291690000000000005e+00 5.252410000000000245e+00
3.991051769256591797e+01 5.290919999999999845e+00 5.252150000000000318e+00
3.992217588424682617e+01 5.290149999999999686e+00 5.251879999999999882e+00
3.993333292007446289e+01 5.289380000000000415e+00 5.251619999999999955e+00
3.994502091407775879e+01 5.288619999999999877e+00 5.251350000000000406e+00
3.995620727539062500e+01 5.287849999999999717e+00 5.251079999999999970e+00
3.996739816665649414e+01 5.287079999999999558e+00 5.250810000000000421e+00
3.997891712188720703e+01 5.286310000000000286e+00 5.250530000000000364e+00
3.999010920524597168e+01 5.285540000000000127e+00 5.250259999999999927e+00
4.000129318237304688e+01 5.284769999999999968e+00 5.249979999999999869e+00
4.001245021820068359e+01 5.284010000000000318e+00 5.249699999999999811e+00
4.002361345291137695e+01 5.283240000000000158e+00 5.249419999999999753e+00
4.003543019294738770e+01 5.282469999999999999e+00 5.249139999999999695e+00
4.004697585105895996e+01 5.281710000000000349e+00 5.248859999999999637e+00
4.005817222595214844e+01 5.280940000000000190e+00 5.248569999999999958e+00
4.006936693191528320e+01 5.280170000000000030e+00 5.248280000000000278e+00
4.008107137680053711e+01 5.279390000000000249e+00 5.248000000000000220e+00
4.009223175048828125e+01 5.278590000000000337e+00 5.247709999999999653e+00
4.010352563858032227e+01 5.277790000000000425e+00 5.247410000000000352e+00
4.011490368843078613e+01 5.276970000000000383e+00 5.247119999999999784e+00
4.012610197067260742e+01 5.276130000000000209e+00 5.246830000000000105e+00
4.013727307319641113e+01 5.275280000000000413e+00 5.246529999999999916e+00
4.014844417572021484e+01 5.274399999999999977e+00 5.246229999999999727e+00
4.015961146354675293e+01 5.273489999999999789e+00 5.245930000000000426e+00
4.017098665237426758e+01 5.272560000000000358e+00 5.245630000000000237e+00
4.018237829208374023e+01 5.271600000000000286e+00 5.245330000000000048e+00
4.019354319572448730e+01 5.270609999999999573e+00 5.245020000000000238e+00
4.020471119880676270e+01 5.269589999999999996e+00 5.244720000000000049e+00
4.021634316444396973e+01 5.268530000000000157e+00 5.244410000000000238e+00
4.022793960571289062e+01 5.267439999999999678e+00 5.244100000000000428e+00
4.023944425582885742e+01 5.266300000000000203e+00 5.243789999999999729e+00
4.025078415870666504e+01 5.265139999999999709e+00 5.243479999999999919e+00
4.026200318336486816e+01 5.263930000000000220e+00 5.243159999999999599e+00
4.027316713333129883e+01 5.262699999999999712e+00 5.242840000000000167e+00
4.028431248664855957e+01 5.261429999999999829e+00 5.242510000000000225e+00
4.029633021354675293e+01 5.260119999999999685e+00 5.242169999999999774e+00
4.030751657485961914e+01 5.258790000000000298e+00 5.241830000000000211e+00
4.031923699378967285e+01 5.257419999999999760e+00 5.241469999999999629e+00
4.033070445060729980e+01 5.256029999999999980e+00 5.241100000000000314e+00
4.034209299087524414e+01 5.254599999999999937e+00 5.240719999999999601e+00
4.035336899757385254e+01 5.253140000000000143e+00 5.240319999999999645e+00
4.036457943916320801e+01 5.251660000000000217e+00 5.239910000000000068e+00
4.037594413757324219e+01 5.250149999999999650e+00 5.239480000000000359e+00
4.038735866546630859e+01 5.248610000000000220e+00 5.239040000000000141e+00
4.039855861663818359e+01 5.247040000000000148e+00 5.238590000000000302e+00
4.041021275520324707e+01 5.245449999999999946e+00 5.238120000000000331e+00
4.042141628265380859e+01 5.243839999999999613e+00 5.237639999999999851e+00
4.043256568908691406e+01 5.242200000000000415e+00 5.237149999999999750e+00
4.044374084472656250e+01 5.240540000000000198e+00 5.236640000000000406e+00
4.045509624481201172e+01 5.238859999999999850e+00 5.236119999999999663e+00
4.046643376350402832e+01 5.237149999999999750e+00 5.235590000000000188e+00
4.047760438919067383e+01 5.235430000000000028e+00 5.235039999999999694e+00
4.048879599571228027e+01 5.233679999999999666e+00 5.234479999999999578e+00
4.049995851516723633e+01 5.231919999999999682e+00 5.233909999999999840e+00
4.051117205619812012e+01 5.230139999999999567e+00 5.233319999999999972e+00
4.052360296249389648e+01 5.228349999999999831e+00 5.232719999999999594e+00
4.053477668762207031e+01 5.226530000000000342e+00 5.232109999999999594e+00
4.054614567756652832e+01 5.224709999999999965e+00 5.231489999999999974e+00
4.055729413032531738e+01 5.222859999999999836e+00 5.230850000000000222e+00
4.056842374801635742e+01 5.221009999999999707e+00 5.230199999999999960e+00
4.057956743240356445e+01 5.219140000000000335e+00 5.229529999999999568e+00
4.059081029891967773e+01 5.217249999999999943e+00 5.228860000000000063e+00
4.060193657875061035e+01 5.215360000000000440e+00 5.228170000000000428e+00
4.061309051513671875e+01 5.213449999999999918e+00 5.227470000000000283e+00
4.062468051910400391e+01 5.211540000000000283e+00 5.226750000000000007e+00
4.063583755493164062e+01 5.209609999999999630e+00 5.226020000000000110e+00
4.064696955680847168e+01 5.207679999999999865e+00 5.225290000000000212e+00
4.065826845169067383e+01 5.205739999999999590e+00 5.224529999999999674e+00
4.066941928863525391e+01 5.203789999999999694e+00 5.223770000000000024e+00
4.068057680130004883e+01 5.201830000000000176e+00 5.222990000000000244e+00
4.069173789024353027e+01 5.199860000000000149e+00 5.222199999999999953e+00
4.070297288894653320e+01 5.197879999999999612e+00 5.221390000000000420e+00
4.071426630020141602e+01 5.195899999999999963e+00 5.220570000000000377e+00
4.072591304779052734e+01 5.193920000000000314e+00 5.219739999999999824e+00
4.073707652091979980e+01 5.191930000000000156e+00 5.218890000000000029e+00
4.074824643135070801e+01 5.189930000000000376e+00 5.218029999999999724e+00
4.075940966606140137e+01 5.187929999999999708e+00 5.217150000000000176e+00
4.077054905891418457e+01 5.185929999999999929e+00 5.216260000000000119e+00
4.078169131278991699e+01 5.183930000000000149e+00 5.215360000000000440e+00
4.079287695884704590e+01 5.181919999999999860e+00 5.214439999999999742e+00
4.080404090881347656e+01 5.179899999999999949e+00 5.213510000000000311e+00
4.081542444229125977e+01 5.177889999999999660e+00 5.212570000000000370e+00
4.082670092582702637e+01 5.175880000000000258e+00 5.211610000000000298e+00
4.083784604072570801e+01 5.173869999999999969e+00 5.210639999999999716e+00
4.084900832176208496e+01 5.171859999999999680e+00 5.209649999999999892e+00
4.086063170433044434e+01 5.169850000000000279e+00 5.208660000000000068e+00
4.087186455726623535e+01 5.167839999999999989e+00 5.207639999999999603e+00
4.088325214385986328e+01 5.165829999999999700e+00 5.206620000000000026e+00
4.089541244506835938e+01 5.163829999999999920e+00 5.205580000000000318e+00
4.090663695335388184e+01 5.161830000000000140e+00 5.204530000000000101e+00
4.091780233383178711e+01 5.159830000000000361e+00 5.203470000000000262e+00
4.092895483970642090e+01 5.157829999999999693e+00 5.202399999999999913e+00
4.094014143943786621e+01 5.155840000000000423e+00 5.201310000000000322e+00
4.095160937309265137e+01 5.153850000000000264e+00 5.200210000000000221e+00
4.096284437179565430e+01 5.151869999999999727e+00 5.199099999999999611e+00
4.097405266761779785e+01 5.149890000000000079e+00 5.197980000000000267e+00
4.098520851135253906e+01 5.147910000000000430e+00 5.196850000000000414e+00
4.099637341499328613e+01 5.145940000000000403e+00 5.195700000000000429e+00
4.100787687301635742e+01 5.143979999999999997e+00 5.194539999999999935e+00
4.101904702186584473e+01 5.142019999999999591e+00 5.193369999999999820e+00
4.103043746948242188e+01 5.140069999999999695e+00 5.192190000000000083e+00
4.104160118103027344e+01 5.138119999999999798e+00 5.190990000000000215e+00
4.105275440216064453e+01 5.136180000000000412e+00 5.189770000000000216e+00
4.106392717361450195e+01 5.134249999999999758e+00 5.188550000000000217e+00
4.107511186599731445e+01 5.132319999999999993e+00 5.187299999999999578e+00
4.108640599250793457e+01 5.130410000000000359e+00 5.186049999999999827e+00
4.109846687316894531e+01 5.128499999999999837e+00 5.184770000000000323e+00
4.110963726043701172e+01 5.126590000000000202e+00 5.183489999999999931e+00
4.112079262733459473e+01 5.124699999999999811e+00 5.182190000000000296e+00
4.113196396827697754e+01 5.122810000000000308e+00 5.180869999999999642e+00
4.114310932159423828e+01 5.120930000000000426e+00 5.179549999999999876e+00
4.115429878234863281e+01 5.119049999999999656e+00 5.178209999999999980e+00
4.116544151306152344e+01 5.117189999999999905e+00 5.176859999999999573e+00
4.117659282684326172e+01 5.115339999999999776e+00 5.175500000000000433e+00
4.118774104118347168e+01 5.113500000000000156e+00 5.174120000000000275e+00
4.119905424118041992e+01 5.111670000000000158e+00 5.172740000000000116e+00
4.121055102348327637e+01 5.109840000000000160e+00 5.171350000000000335e+00
4.122178149223327637e+01 5.108030000000000292e+00 5.169950000000000045e+00
4.123293113708496094e+01 5.106230000000000047e+00 5.168529999999999625e+00
4.124412131309509277e+01 5.104440000000000310e+00 5.167119999999999713e+00
4.125529718399047852e+01 5.102660000000000196e+00 5.165689999999999671e+00
4.126650023460388184e+01 5.100889999999999702e+00 5.164250000000000007e+00
4.127768445014953613e+01 5.099129999999999718e+00 5.162799999999999834e+00
4.128888773918151855e+01 5.097380000000000244e+00 5.161349999999999660e+00
4.130009293556213379e+01 5.095650000000000013e+00 5.159880000000000244e+00
4.131171441078186035e+01 5.093919999999999781e+00 5.158409999999999940e+00
4.132307147979736328e+01 5.092209999999999681e+00 5.156939999999999635e+00
4.133466577529907227e+01 5.090510000000000090e+00 5.155450000000000088e+00
4.134583067893981934e+01 5.088820000000000121e+00 5.153959999999999653e+00
4.135711789131164551e+01 5.087139999999999773e+00 5.152470000000000105e+00
4.136862277984619141e+01 5.085469999999999935e+00 5.150979999999999670e+00
4.137977623939514160e+01 5.083809999999999718e+00 5.149479999999999613e+00
4.139098429679870605e+01 5.082160000000000011e+00 5.147979999999999556e+00
4.140266156196594238e+01 5.080510000000000304e+00 5.146469999999999878e+00
4.141382980346679688e+01 5.078879999999999839e+00 5.144969999999999821e+00
4.142501235008239746e+01 5.077259999999999884e+00 5.143460000000000143e+00
4.143664479255676270e+01 5.075650000000000439e+00 5.141949999999999577e+00
4.144781351089477539e+01 5.074049999999999727e+00 5.140439999999999898e+00
4.145900940895080566e+01 5.072460000000000413e+00 5.138939999999999841e+00
4.147048449516296387e+01 5.070870000000000211e+00 5.137430000000000163e+00
4.148171043395996094e+01 5.069300000000000139e+00 5.135919999999999597e+00
4.149330759048461914e+01 5.067739999999999689e+00 5.134420000000000428e+00
4.150446939468383789e+01 5.066180000000000128e+00 5.132920000000000371e+00
4.151567339897155762e+01 5.064639999999999809e+00 5.131409999999999805e+00
4.152709221839904785e+01 5.063100000000000378e+00 5.129909999999999748e+00
4.153877997398376465e+01 5.061580000000000190e+00 5.128409999999999691e+00
4.154991555213928223e+01 5.060060000000000002e+00 5.126909999999999634e+00
4.156106090545654297e+01 5.058559999999999945e+00 5.125409999999999577e+00
4.157268881797790527e+01 5.057059999999999889e+00 5.123899999999999899e+00
4.158386397361755371e+01 5.055579999999999963e+00 5.122399999999999842e+00
4.159501481056213379e+01 5.054100000000000037e+00 5.120899999999999785e+00
4.160627913475036621e+01 5.052640000000000242e+00 5.119390000000000107e+00
4.161746907234191895e+01 5.051190000000000069e+00 5.117890000000000050e+00
4.162863159179687500e+01 5.049739999999999895e+00 5.116389999999999993e+00
4.163982486724853516e+01 5.048309999999999853e+00 5.114880000000000315e+00
4.165123033523559570e+01 5.046890000000000320e+00 5.113369999999999749e+00
4.166251969337463379e+01 5.045480000000000409e+00 5.111869999999999692e+00
4.167482686042785645e+01 5.044080000000000119e+00 5.110360000000000014e+00
4.168678021430969238e+01 5.042690000000000339e+00 5.108850000000000335e+00
4.169792675971984863e+01 5.041310000000000180e+00 5.107350000000000279e+00
4.170909786224365234e+01 5.039939999999999642e+00 5.105839999999999712e+00
4.172071743011474609e+01 5.038579999999999615e+00 5.104339999999999655e+00
4.173188638687133789e+01 5.037230000000000096e+00 5.102839999999999598e+00
4.174334502220153809e+01 5.035890000000000200e+00 5.101350000000000051e+00
4.175486540794372559e+01 5.034559999999999924e+00 5.099849999999999994e+00
4.176601195335388184e+01 5.033240000000000158e+00 5.098359999999999559e+00
4.177715587615966797e+01 5.031920000000000393e+00 5.096879999999999633e+00
4.178874635696411133e+01 5.030619999999999870e+00 5.095399999999999707e+00
4.179990553855895996e+01 5.029329999999999856e+00 5.093919999999999781e+00
4.181152105331420898e+01 5.028039999999999843e+00 5.092450000000000365e+00
4.182301974296569824e+01 5.026769999999999960e+00 5.090989999999999682e+00
4.183421087265014648e+01 5.025500000000000078e+00 5.089529999999999887e+00
4.184536194801330566e+01 5.024239999999999817e+00 5.088079999999999714e+00
4.185707187652587891e+01 5.022990000000000066e+00 5.086640000000000050e+00
4.186831855773925781e+01 5.021749999999999936e+00 5.085200000000000387e+00
4.187953233718872070e+01 5.020520000000000316e+00 5.083770000000000344e+00
4.189070630073547363e+01 5.019289999999999807e+00 5.082349999999999923e+00
4.190251398086547852e+01 5.018080000000000318e+00 5.080940000000000012e+00
4.191370558738708496e+01 5.016860000000000319e+00 5.079530000000000101e+00
4.192486596107482910e+01 5.015659999999999563e+00 5.078140000000000320e+00
4.193645834922790527e+01 5.014459999999999695e+00 5.076749999999999652e+00
4.194761443138122559e+01 5.013270000000000337e+00 5.075370000000000381e+00
4.195906877517700195e+01 5.012089999999999712e+00 5.073999999999999844e+00
4.197030615806579590e+01 5.010919999999999597e+00 5.072650000000000325e+00
4.198145747184753418e+01 5.009750000000000369e+00 5.071299999999999919e+00
4.199262690544128418e+01 5.008589999999999876e+00 5.069960000000000022e+00
4.200482726097106934e+01 5.007430000000000270e+00 5.068629999999999747e+00
4.201596522331237793e+01 5.006280000000000285e+00 5.067309999999999981e+00
4.202733349800109863e+01 5.005130000000000301e+00 5.065999999999999837e+00
4.203852105140686035e+01 5.003999999999999559e+00 5.064689999999999692e+00
4.204967164993286133e+01 5.002869999999999706e+00 5.063399999999999679e+00
4.206134033203125000e+01 5.001739999999999853e+00 5.062109999999999665e+00
4.207248663902282715e+01 5.000619999999999621e+00 5.060839999999999783e+00
4.208361887931823730e+01 4.999509999999999899e+00 5.059569999999999901e+00
4.209495377540588379e+01 4.998409999999999798e+00 5.058309999999999640e+00
4.210652136802673340e+01 4.997300000000000075e+00 5.057070000000000398e+00
4.211765170097351074e+01 4.996209999999999596e+00 5.055830000000000268e+00
4.212879347801208496e+01 4.995110000000000383e+00 5.054610000000000269e+00
4.213993310928344727e+01 4.994019999999999904e+00 5.053390000000000271e+00
4.215117955207824707e+01 4.992939999999999934e+00 5.052190000000000403e+00
4.216232180595397949e+01 4.991859999999999964e+00 5.051000000000000156e+00
4.217349648475646973e+01 4.990779999999999994e+00 5.049820000000000420e+00
4.218463420867919922e+01 4.989709999999999646e+00 5.048659999999999926e+00
4.219579792022705078e+01 4.988640000000000185e+00 5.047500000000000320e+00
4.220694875717163086e+01 4.987569999999999837e+00 5.046359999999999957e+00
4.221807169914245605e+01 4.986500000000000377e+00 5.045230000000000103e+00
4.222922468185424805e+01 4.985439999999999650e+00 5.044109999999999872e+00
4.224037027359008789e+01 4.984379999999999811e+00 5.043000000000000149e+00
4.225160217285156250e+01 4.983310000000000350e+00 5.041900000000000048e+00
4.226282405853271484e+01 4.982249999999999623e+00 5.040820000000000078e+00
4.227402782440185547e+01 4.981200000000000294e+00 5.039749999999999730e+00
4.228516626358032227e+01 4.980139999999999567e+00 5.038689999999999891e+00
4.229629158973693848e+01 4.979090000000000238e+00 5.037639999999999674e+00
4.230771160125732422e+01 4.978040000000000020e+00 5.036599999999999966e+00
4.231883811950683594e+01 4.976989999999999803e+00 5.035569999999999879e+00
4.233016896247863770e+01 4.975950000000000095e+00 5.034550000000000303e+00
4.234152722358703613e+01 4.974899999999999878e+00 5.033540000000000347e+00
4.235268092155456543e+01 4.973849999999999660e+00 5.032549999999999635e+00
4.236382985115051270e+01 4.972809999999999953e+00 5.031559999999999810e+00
4.237563920021057129e+01 4.971759999999999735e+00 5.030590000000000117e+00
4.238704252243041992e+01 4.970710000000000406e+00 5.029630000000000045e+00
4.239838433265686035e+01 4.969660000000000188e+00 5.028690000000000104e+00
4.240951180458068848e+01 4.968609999999999971e+00 5.027750000000000163e+00
4.242064499855041504e+01 4.967559999999999754e+00 5.026830000000000354e+00
4.243177723884582520e+01 4.966510000000000424e+00 5.025920000000000165e+00
4.244335484504699707e+01 4.965460000000000207e+00 5.025019999999999598e+00
4.245476579666137695e+01 4.964409999999999989e+00 5.024130000000000429e+00
4.246607542037963867e+01 4.963350000000000151e+00 5.023249999999999993e+00
4.247763872146606445e+01 4.962290000000000312e+00 5.022389999999999688e+00
4.248877000808715820e+01 4.961229999999999585e+00 5.021539999999999893e+00
4.249991226196289062e+01 4.960160000000000124e+00 5.020699999999999719e+00
4.251107740402221680e+01 4.959100000000000286e+00 5.019860000000000433e+00
4.252219915390014648e+01 4.958029999999999937e+00 5.019040000000000390e+00
4.253334140777587891e+01 4.956970000000000098e+00 5.018229999999999968e+00
4.254452037811279297e+01 4.955899999999999750e+00 5.017430000000000057e+00
4.255566191673278809e+01 4.954830000000000290e+00 5.016639999999999766e+00
4.256679105758666992e+01 4.953759999999999941e+00 5.015869999999999607e+00
4.257802963256835938e+01 4.952679999999999971e+00 5.015100000000000335e+00
4.258919453620910645e+01 4.951609999999999623e+00 5.014339999999999797e+00
4.260035300254821777e+01 4.950540000000000163e+00 5.013600000000000279e+00
4.261169648170471191e+01 4.949460000000000193e+00 5.012859999999999872e+00
4.262305116653442383e+01 4.948389999999999844e+00 5.012139999999999596e+00
4.263453650474548340e+01 4.947320000000000384e+00 5.011420000000000208e+00
4.264605975151062012e+01 4.946250000000000036e+00 5.010720000000000063e+00
4.265719962120056152e+01 4.945170000000000066e+00 5.010019999999999918e+00
4.266835165023803711e+01 4.944099999999999717e+00 5.009339999999999904e+00
4.267953538894653320e+01 4.943019999999999747e+00 5.008670000000000400e+00
4.269069528579711914e+01 4.941950000000000287e+00 5.008009999999999629e+00
4.270184516906738281e+01 4.940870000000000317e+00 5.007360000000000255e+00
4.271302747726440430e+01 4.939799999999999969e+00 5.006719999999999615e+00
4.272417378425598145e+01 4.938719999999999999e+00 5.006099999999999994e+00
4.273531413078308105e+01 4.937649999999999650e+00 5.005480000000000373e+00
4.274675369262695312e+01 4.936569999999999681e+00 5.004879999999999995e+00
4.275807094573974609e+01 4.935489999999999711e+00 5.004279999999999617e+00
4.276921439170837402e+01 4.934409999999999741e+00 5.003700000000000259e+00
4.278082609176635742e+01 4.933340000000000281e+00 5.003120000000000012e+00
4.279200291633605957e+01 4.932260000000000311e+00 5.002559999999999896e+00
4.280321168899536133e+01 4.931180000000000341e+00 5.001999999999999780e+00
4.281441640853881836e+01 4.930109999999999992e+00 5.001450000000000173e+00
4.282560133934020996e+01 4.929030000000000022e+00 5.000910000000000188e+00
4.283678340911865234e+01 4.927959999999999674e+00 5.000370000000000203e+00
4.284798669815063477e+01 4.926879999999999704e+00 4.999839999999999840e+00
4.285923814773559570e+01 4.925810000000000244e+00 4.999310000000000365e+00
4.287050890922546387e+01 4.924739999999999895e+00 4.998789999999999623e+00
4.288175177574157715e+01 4.923670000000000435e+00 4.998269999999999769e+00
4.289295911788940430e+01 4.922600000000000087e+00 4.997760000000000424e+00
4.290417838096618652e+01 4.921540000000000248e+00 4.997239999999999682e+00
4.291571974754333496e+01 4.920469999999999899e+00 4.996730000000000338e+00
4.292717432975769043e+01 4.919410000000000061e+00 4.996220000000000105e+00
4.293897938728332520e+01 4.918350000000000222e+00 4.995720000000000383e+00
4.295016717910766602e+01 4.917300000000000004e+00 4.995210000000000150e+00
4.296134328842163086e+01 4.916240000000000165e+00 4.994710000000000427e+00
4.297249603271484375e+01 4.915189999999999948e+00 4.994209999999999816e+00
4.298400783538818359e+01 4.914139999999999731e+00 4.993710000000000093e+00
4.299550747871398926e+01 4.913090000000000401e+00 4.993210000000000370e+00
4.300701642036437988e+01 4.912040000000000184e+00 4.992709999999999759e+00
4.301821923255920410e+01 4.910980000000000345e+00 4.992210000000000036e+00
4.302945995330810547e+01 4.909930000000000128e+00 4.991719999999999935e+00
4.304066514968872070e+01 4.908879999999999910e+00 4.991240000000000343e+00
4.305186176300048828e+01 4.907829999999999693e+00 4.990750000000000242e+00
4.306322121620178223e+01 4.906780000000000364e+00 4.990269999999999762e+00
4.307481193542480469e+01 4.905719999999999636e+00 4.989790000000000170e+00
4.308658218383789062e+01 4.904670000000000307e+00 4.989309999999999690e+00
4.309773802757263184e+01 4.903609999999999580e+00 4.988830000000000098e+00
4.310889077186584473e+01 4.902549999999999741e+00 4.988360000000000127e+00
4.312043285369873047e+01 4.901489999999999903e+00 4.987879999999999647e+00
4.313161563873291016e+01 4.900430000000000064e+00 4.987409999999999677e+00
4.314277958869934082e+01 4.899370000000000225e+00 4.986930000000000085e+00
4.315417170524597168e+01 4.898299999999999876e+00 4.986460000000000115e+00
4.316787528991699219e+01 4.897240000000000038e+00 4.985990000000000144e+00
4.317923831939697266e+01 4.896180000000000199e+00 4.985509999999999664e+00
4.319077634811401367e+01 4.895120000000000360e+00 4.985039999999999694e+00
4.320195031166076660e+01 4.894050000000000011e+00 4.984560000000000102e+00
4.321314811706542969e+01 4.892990000000000173e+00 4.984079999999999622e+00
4.322431349754333496e+01 4.891930000000000334e+00 4.983590000000000408e+00
4.323565006256103516e+01 4.890859999999999985e+00 4.983109999999999928e+00
4.324725794792175293e+01 4.889800000000000146e+00 4.982619999999999827e+00
4.325846552848815918e+01 4.888729999999999798e+00 4.982129999999999725e+00
4.326962113380432129e+01 4.887660000000000338e+00 4.981639999999999624e+00
4.328077125549316406e+01 4.886599999999999611e+00 4.981139999999999901e+00
4.329212069511413574e+01 4.885530000000000150e+00 4.980640000000000178e+00
4.330344319343566895e+01 4.884470000000000312e+00 4.980129999999999946e+00
4.331460857391357422e+01 4.883399999999999963e+00 4.979619999999999713e+00
4.332579874992370605e+01 4.882329999999999615e+00 4.979110000000000369e+00
4.333694005012512207e+01 4.881269999999999776e+00 4.978600000000000136e+00
4.334857630729675293e+01 4.880200000000000315e+00 4.978080000000000283e+00
4.335974264144897461e+01 4.879129999999999967e+00 4.977549999999999919e+00
4.337096619606018066e+01 4.878059999999999619e+00 4.977020000000000444e+00
4.338213348388671875e+01 4.876999999999999780e+00 4.976490000000000080e+00
4.339333581924438477e+01 4.875930000000000319e+00 4.975950000000000095e+00
4.340448689460754395e+01 4.874869999999999592e+00 4.975399999999999601e+00
4.341614365577697754e+01 4.873809999999999754e+00 4.974859999999999616e+00
4.342770099639892578e+01 4.872749999999999915e+00 4.974300000000000388e+00
4.343888711929321289e+01 4.871690000000000076e+00 4.973740000000000272e+00
4.345027279853820801e+01 4.870630000000000237e+00 4.973180000000000156e+00
4.346147203445434570e+01 4.869580000000000020e+00 4.972610000000000419e+00
4.347266793251037598e+01 4.868529999999999802e+00 4.972039999999999793e+00
4.348383092880249023e+01 4.867479999999999585e+00 4.971460000000000434e+00
4.349503755569458008e+01 4.866439999999999877e+00 4.970880000000000187e+00
4.350639677047729492e+01 4.865400000000000169e+00 4.970290000000000319e+00
4.351759815216064453e+01 4.864359999999999573e+00 4.969699999999999562e+00
4.352882409095764160e+01 4.863330000000000375e+00 4.969100000000000072e+00
4.353999209403991699e+01 4.862300000000000288e+00 4.968499999999999694e+00
4.355117583274841309e+01 4.861279999999999824e+00 4.967889999999999695e+00
4.356251955032348633e+01 4.860260000000000247e+00 4.967279999999999696e+00
4.357366394996643066e+01 4.859239999999999782e+00 4.966660000000000075e+00
4.358480906486511230e+01 4.858229999999999826e+00 4.966029999999999944e+00
4.359597778320312500e+01 4.857230000000000381e+00 4.965399999999999814e+00
4.360741162300109863e+01 4.856230000000000047e+00 4.964760000000000062e+00
4.361870336532592773e+01 4.855240000000000222e+00 4.964109999999999800e+00
4.363056087493896484e+01 4.854250000000000398e+00 4.963460000000000427e+00
4.364178156852722168e+01 4.853270000000000195e+00 4.962799999999999656e+00
4.365291547775268555e+01 4.852289999999999992e+00 4.962130000000000152e+00
4.366417551040649414e+01 4.851320000000000299e+00 4.961459999999999759e+00
4.367539024353027344e+01 4.850349999999999717e+00 4.960779999999999745e+00
4.368654084205627441e+01 4.849389999999999645e+00 4.960099999999999731e+00
4.369878244400024414e+01 4.848429999999999573e+00 4.959410000000000096e+00
4.371016836166381836e+01 4.847470000000000390e+00 4.958719999999999573e+00
4.372131919860839844e+01 4.846519999999999939e+00 4.958020000000000316e+00
4.373249888420104980e+01 4.845570000000000377e+00 4.957320000000000171e+00
4.374365234375000000e+01 4.844630000000000436e+00 4.956610000000000404e+00
4.375491571426391602e+01 4.843689999999999607e+00 4.955899999999999750e+00
4.376647400856018066e+01 4.842749999999999666e+00 4.955180000000000362e+00
4.377762293815612793e+01 4.841809999999999725e+00 4.954469999999999708e+00
4.378882765769958496e+01 4.840880000000000294e+00 4.953739999999999810e+00
4.379998946189880371e+01 4.839949999999999974e+00 4.953020000000000422e+00
4.381126260757446289e+01 4.839030000000000165e+00 4.952289999999999637e+00
4.382242226600646973e+01 4.838110000000000355e+00 4.951550000000000118e+00
4.383359026908874512e+01 4.837200000000000166e+00 4.950809999999999711e+00
4.384474611282348633e+01 4.836289999999999978e+00 4.950070000000000192e+00
4.385595583915710449e+01 4.835390000000000299e+00 4.949329999999999785e+00
4.386722254753112793e+01 4.834489999999999732e+00 4.948570000000000135e+00
4.387844347953796387e+01 4.833599999999999675e+00 4.947820000000000107e+00
4.388964533805847168e+01 4.832709999999999617e+00 4.947059999999999569e+00
4.390083813667297363e+01 4.831830000000000069e+00 4.946299999999999919e+00
4.391200137138366699e+01 4.830949999999999633e+00 4.945529999999999760e+00
4.392351365089416504e+01 4.830079999999999707e+00 4.944749999999999979e+00
4.393476676940917969e+01 4.829209999999999781e+00 4.943970000000000198e+00
4.394623160362243652e+01 4.828350000000000364e+00 4.943190000000000417e+00
4.395746374130249023e+01 4.827499999999999680e+00 4.942400000000000126e+00
4.396904730796813965e+01 4.826649999999999885e+00 4.941600000000000215e+00
4.398023366928100586e+01 4.825809999999999711e+00 4.940800000000000303e+00
4.399139189720153809e+01 4.824970000000000425e+00 4.940000000000000391e+00
4.400256919860839844e+01 4.824139999999999873e+00 4.939189999999999969e+00
4.401371908187866211e+01 4.823310000000000208e+00 4.938380000000000436e+00
4.402515482902526855e+01 4.822490000000000165e+00 4.937560000000000393e+00
4.403695297241210938e+01 4.821670000000000122e+00 4.936749999999999972e+00
4.404811811447143555e+01 4.820850000000000080e+00 4.935929999999999929e+00
4.405955743789672852e+01 4.820030000000000037e+00 4.935109999999999886e+00
4.407081675529479980e+01 4.819219999999999615e+00 4.934289999999999843e+00
4.408219122886657715e+01 4.818419999999999703e+00 4.933460000000000178e+00
4.409335446357727051e+01 4.817610000000000170e+00 4.932629999999999626e+00
4.410530328750610352e+01 4.816810000000000258e+00 4.931809999999999583e+00
4.411645364761352539e+01 4.816010000000000346e+00 4.930979999999999919e+00
4.412791633605957031e+01 4.815210000000000434e+00 4.930150000000000254e+00
4.413974022865295410e+01 4.814409999999999634e+00 4.929319999999999702e+00
4.415114808082580566e+01 4.813620000000000232e+00 4.928480000000000416e+00
4.416234326362609863e+01 4.812829999999999941e+00 4.927640000000000242e+00
4.417365050315856934e+01 4.812039999999999651e+00 4.926800000000000068e+00
4.418480777740478516e+01 4.811259999999999870e+00 4.925959999999999894e+00
4.419613361358642578e+01 4.810480000000000089e+00 4.925110000000000099e+00
4.420802259445190430e+01 4.809700000000000308e+00 4.924260000000000304e+00
4.421939277648925781e+01 4.808930000000000149e+00 4.923399999999999999e+00
4.423107528686523438e+01 4.808159999999999989e+00 4.922550000000000203e+00
4.424260354042053223e+01 4.807389999999999830e+00 4.921700000000000408e+00
4.425374674797058105e+01 4.806630000000000180e+00 4.920840000000000103e+00
4.426513528823852539e+01 4.805869999999999642e+00 4.919979999999999798e+00
4.427653360366821289e+01 4.805119999999999614e+00 4.919120000000000381e+00
4.428768134117126465e+01 4.804359999999999964e+00 4.918269999999999698e+00
4.429882764816284180e+01 4.803619999999999557e+00 4.917410000000000281e+00
4.431039500236511230e+01 4.802880000000000038e+00 4.916549999999999976e+00
4.432154417037963867e+01 4.802139999999999631e+00 4.915689999999999671e+00
4.433270239830017090e+01 4.801400000000000112e+00 4.914830000000000254e+00
4.434385156631469727e+01 4.800670000000000215e+00 4.913979999999999571e+00
4.435545516014099121e+01 4.799940000000000317e+00 4.913120000000000154e+00
4.436744904518127441e+01 4.799210000000000420e+00 4.912259999999999849e+00
4.437862300872802734e+01 4.798490000000000144e+00 4.911400000000000432e+00
4.439013433456420898e+01 4.797760000000000247e+00 4.910540000000000127e+00
4.440169310569763184e+01 4.797039999999999971e+00 4.909679999999999822e+00
4.441284680366516113e+01 4.796330000000000204e+00 4.908820000000000405e+00
4.442399644851684570e+01 4.795609999999999928e+00 4.907960000000000100e+00
4.443523883819580078e+01 4.794900000000000162e+00 4.907099999999999795e+00
4.444638776779174805e+01 4.794190000000000396e+00 4.906250000000000000e+00
4.445766162872314453e+01 4.793479999999999741e+00 4.905389999999999695e+00
4.446949839591979980e+01 4.792779999999999596e+00 4.904539999999999900e+00
4.448064923286437988e+01 4.792069999999999830e+00 4.903679999999999595e+00
4.449180626869201660e+01 4.791369999999999685e+00 4.902829999999999799e+00
4.450374865531921387e+01 4.790670000000000428e+00 4.901980000000000004e+00
4.451493954658508301e+01 4.789979999999999905e+00 4.901139999999999830e+00
4.452610087394714355e+01 4.789290000000000269e+00 4.900290000000000035e+00
4.453728771209716797e+01 4.788599999999999746e+00 4.899449999999999861e+00
4.454844832420349121e+01 4.787910000000000110e+00 4.898609999999999687e+00
4.455961489677429199e+01 4.787230000000000096e+00 4.897770000000000401e+00
4.457079768180847168e+01 4.786550000000000082e+00 4.896939999999999849e+00
4.458224916458129883e+01 4.785870000000000068e+00 4.896110000000000184e+00
4.459350204467773438e+01 4.785199999999999676e+00 4.895290000000000141e+00
4.460544848442077637e+01 4.784530000000000172e+00 4.894470000000000098e+00
4.461660265922546387e+01 4.783859999999999779e+00 4.893650000000000055e+00
4.462798118591308594e+01 4.783199999999999896e+00 4.892839999999999634e+00
4.463937258720397949e+01 4.782540000000000013e+00 4.892039999999999722e+00
4.465064454078674316e+01 4.781880000000000130e+00 4.891230000000000189e+00
4.466186332702636719e+01 4.781229999999999869e+00 4.890430000000000277e+00
4.467303013801574707e+01 4.780579999999999607e+00 4.889639999999999986e+00
4.468422842025756836e+01 4.779930000000000234e+00 4.888849999999999696e+00
4.469562458992004395e+01 4.779279999999999973e+00 4.888069999999999915e+00
4.470711779594421387e+01 4.778640000000000221e+00 4.887279999999999625e+00
4.471893787384033203e+01 4.777999999999999581e+00 4.886510000000000353e+00
4.473049521446228027e+01 4.777370000000000339e+00 4.885740000000000194e+00
4.474165201187133789e+01 4.776740000000000208e+00 4.884970000000000034e+00
4.475282216072082520e+01 4.776110000000000078e+00 4.884199999999999875e+00
4.476400589942932129e+01 4.775479999999999947e+00 4.883449999999999847e+00
4.477516531944274902e+01 4.774849999999999817e+00 4.882690000000000197e+00
4.478677630424499512e+01 4.774230000000000196e+00 4.881940000000000168e+00
4.479792261123657227e+01 4.773609999999999687e+00 4.881199999999999761e+00
4.480912828445434570e+01 4.772990000000000066e+00 4.880460000000000242e+00
4.482029604911804199e+01 4.772380000000000067e+00 4.879719999999999835e+00
4.483194136619567871e+01 4.771770000000000067e+00 4.878989999999999938e+00
4.484309196472167969e+01 4.771160000000000068e+00 4.878260000000000041e+00
4.485471248626708984e+01 4.770550000000000068e+00 4.877539999999999765e+00
4.486596989631652832e+01 4.769949999999999690e+00 4.876820000000000377e+00
4.487722635269165039e+01 4.769350000000000200e+00 4.876100000000000101e+00
4.488842320442199707e+01 4.768749999999999822e+00 4.875390000000000335e+00
4.489961290359497070e+01 4.768159999999999954e+00 4.874679999999999680e+00
4.491081881523132324e+01 4.767559999999999576e+00 4.873980000000000423e+00
4.492206287384033203e+01 4.766969999999999708e+00 4.873280000000000278e+00
4.493321800231933594e+01 4.766370000000000218e+00 4.872580000000000133e+00
4.494436430931091309e+01 4.765780000000000349e+00 4.871889999999999610e+00
4.495598077774047852e+01 4.765189999999999593e+00 4.871199999999999974e+00
4.496712732315063477e+01 4.764599999999999724e+00 4.870519999999999960e+00
4.497831988334655762e+01 4.764020000000000366e+00 4.869839999999999947e+00
4.498949909210205078e+01 4.763429999999999609e+00 4.869159999999999933e+00
4.500083088874816895e+01 4.762839999999999741e+00 4.868490000000000428e+00
4.501203346252441406e+01 4.762249999999999872e+00 4.867829999999999657e+00
4.502323627471923828e+01 4.761660000000000004e+00 4.867169999999999774e+00
4.503468060493469238e+01 4.761079999999999757e+00 4.866509999999999891e+00
4.504616522789001465e+01 4.760489999999999888e+00 4.865870000000000140e+00
4.505827188491821289e+01 4.759909999999999641e+00 4.865219999999999878e+00
4.506943321228027344e+01 4.759330000000000283e+00 4.864580000000000126e+00
4.508061146736145020e+01 4.758740000000000414e+00 4.863949999999999996e+00
4.509178662300109863e+01 4.758160000000000167e+00 4.863319999999999865e+00
4.510292267799377441e+01 4.757579999999999920e+00 4.862689999999999735e+00
4.511404490470886230e+01 4.756999999999999673e+00 4.862079999999999735e+00
4.512590003013610840e+01 4.756420000000000314e+00 4.861460000000000115e+00
4.513704204559326172e+01 4.755840000000000067e+00 4.860859999999999737e+00
4.514817357063293457e+01 4.755270000000000330e+00 4.860260000000000247e+00
4.516010713577270508e+01 4.754690000000000083e+00 4.859670000000000378e+00
4.517124414443969727e+01 4.754109999999999836e+00 4.859079999999999622e+00
4.518239665031433105e+01 4.753540000000000099e+00 4.858500000000000263e+00
4.519351649284362793e+01 4.752959999999999852e+00 4.857929999999999637e+00
4.520466279983520508e+01 4.752390000000000114e+00 4.857359999999999900e+00
4.521627378463745117e+01 4.751809999999999867e+00 4.856790000000000163e+00
4.522778654098510742e+01 4.751240000000000130e+00 4.856230000000000047e+00
4.523898768424987793e+01 4.750659999999999883e+00 4.855680000000000440e+00
4.525011968612670898e+01 4.750090000000000146e+00 4.855129999999999946e+00
4.526172590255737305e+01 4.749520000000000408e+00 4.854589999999999961e+00
4.527286243438720703e+01 4.748949999999999783e+00 4.854049999999999976e+00
4.528400421142578125e+01 4.748380000000000045e+00 4.853509999999999991e+00
4.529554200172424316e+01 4.747810000000000308e+00 4.852979999999999627e+00
4.530697226524353027e+01 4.747239999999999682e+00 4.852459999999999773e+00
4.531812977790832520e+01 4.746669999999999945e+00 4.851939999999999920e+00
4.532927441596984863e+01 4.746100000000000207e+00 4.851420000000000066e+00
4.534041118621826172e+01 4.745529999999999582e+00 4.850920000000000343e+00
4.535156035423278809e+01 4.744970000000000354e+00 4.850410000000000110e+00
4.536281466484069824e+01 4.744410000000000238e+00 4.849910000000000387e+00
4.537424230575561523e+01 4.743850000000000122e+00 4.849420000000000286e+00
4.538537979125976562e+01 4.743290000000000006e+00 4.848919999999999675e+00
4.539696502685546875e+01 4.742740000000000400e+00 4.848440000000000083e+00
4.540810251235961914e+01 4.742189999999999905e+00 4.847949999999999982e+00
4.541925430297851562e+01 4.741629999999999789e+00 4.847470000000000390e+00
4.543072986602783203e+01 4.741089999999999804e+00 4.846989999999999910e+00
4.544193768501281738e+01 4.740540000000000198e+00 4.846519999999999939e+00
4.545308423042297363e+01 4.740000000000000213e+00 4.846049999999999969e+00
4.546421670913696289e+01 4.739460000000000228e+00 4.845579999999999998e+00
4.547570419311523438e+01 4.738920000000000243e+00 4.845110000000000028e+00
4.548776817321777344e+01 4.738380000000000258e+00 4.844649999999999679e+00
4.549924349784851074e+01 4.737849999999999895e+00 4.844190000000000218e+00
4.551038169860839844e+01 4.737320000000000420e+00 4.843729999999999869e+00
4.552148962020874023e+01 4.736799999999999677e+00 4.843270000000000408e+00
4.553264117240905762e+01 4.736270000000000202e+00 4.842819999999999681e+00
4.554378533363342285e+01 4.735750000000000348e+00 4.842360000000000220e+00
4.555546522140502930e+01 4.735219999999999985e+00 4.841920000000000002e+00
4.556674528121948242e+01 4.734700000000000131e+00 4.841470000000000162e+00
4.557792353630065918e+01 4.734180000000000277e+00 4.841029999999999944e+00
4.558906316757202148e+01 4.733649999999999913e+00 4.840589999999999726e+00
4.560022902488708496e+01 4.733130000000000059e+00 4.840150000000000396e+00
4.561167812347412109e+01 4.732610000000000205e+00 4.839719999999999800e+00
4.562296700477600098e+01 4.732090000000000352e+00 4.839290000000000092e+00
4.563470005989074707e+01 4.731559999999999988e+00 4.838860000000000383e+00
4.564590525627136230e+01 4.731040000000000134e+00 4.838429999999999787e+00
4.565705537796020508e+01 4.730509999999999771e+00 4.838009999999999700e+00
4.566890525817871094e+01 4.729989999999999917e+00 4.837589999999999613e+00
4.568005323410034180e+01 4.729460000000000441e+00 4.837159999999999904e+00
4.569124412536621094e+01 4.728930000000000078e+00 4.836739999999999817e+00
4.570303082466125488e+01 4.728410000000000224e+00 4.836319999999999730e+00
4.571441221237182617e+01 4.727879999999999860e+00 4.835899999999999643e+00
4.572556662559509277e+01 4.727350000000000385e+00 4.835490000000000066e+00
4.573717808723449707e+01 4.726829999999999643e+00 4.835069999999999979e+00
4.574833464622497559e+01 4.726309999999999789e+00 4.834649999999999892e+00
4.575970268249511719e+01 4.725780000000000314e+00 4.834229999999999805e+00
4.577085185050964355e+01 4.725259999999999572e+00 4.833809999999999718e+00
4.578199028968811035e+01 4.724750000000000227e+00 4.833389999999999631e+00
4.579313516616821289e+01 4.724230000000000373e+00 4.832980000000000054e+00
4.580474638938903809e+01 4.723720000000000141e+00 4.832559999999999967e+00
4.581589865684509277e+01 4.723220000000000418e+00 4.832139999999999880e+00
4.582708811759948730e+01 4.722710000000000186e+00 4.831719999999999793e+00
4.583894419670104980e+01 4.722209999999999575e+00 4.831299999999999706e+00
4.585009884834289551e+01 4.721720000000000361e+00 4.830879999999999619e+00
4.586137628555297852e+01 4.721219999999999750e+00 4.830460000000000420e+00
4.587261891365051270e+01 4.720729999999999649e+00 4.830049999999999955e+00
4.588383913040161133e+01 4.720240000000000435e+00 4.829629999999999868e+00
4.589500880241394043e+01 4.719750000000000334e+00 4.829220000000000290e+00
4.590630030632019043e+01 4.719269999999999854e+00 4.828800000000000203e+00
4.591745376586914062e+01 4.718790000000000262e+00 4.828389999999999738e+00
4.592862200736999512e+01 4.718320000000000292e+00 4.827969999999999651e+00
4.593983054161071777e+01 4.717850000000000321e+00 4.827560000000000073e+00
4.595107197761535645e+01 4.717380000000000351e+00 4.827139999999999986e+00
4.596232271194458008e+01 4.716920000000000002e+00 4.826730000000000409e+00
4.597412776947021484e+01 4.716459999999999653e+00 4.826310000000000322e+00
4.598527693748474121e+01 4.716000000000000192e+00 4.825899999999999856e+00
4.599642181396484375e+01 4.715550000000000352e+00 4.825479999999999769e+00
4.600759482383728027e+01 4.715099999999999625e+00 4.825059999999999683e+00
4.601877856254577637e+01 4.714649999999999785e+00 4.824650000000000105e+00
4.603012537956237793e+01 4.714209999999999567e+00 4.824230000000000018e+00
4.604160928726196289e+01 4.713770000000000238e+00 4.823809999999999931e+00
4.605275154113769531e+01 4.713339999999999641e+00 4.823389999999999844e+00
4.606389641761779785e+01 4.712909999999999933e+00 4.822969999999999757e+00
4.607583379745483398e+01 4.712480000000000224e+00 4.822549999999999670e+00
4.608702158927917480e+01 4.712049999999999628e+00 4.822119999999999962e+00
4.609845900535583496e+01 4.711630000000000429e+00 4.821690000000000254e+00
4.610979509353637695e+01 4.711219999999999963e+00 4.821259999999999657e+00
4.612094664573669434e+01 4.710810000000000386e+00 4.820829999999999949e+00
4.613236522674560547e+01 4.710399999999999920e+00 4.820389999999999731e+00
4.614370417594909668e+01 4.709990000000000343e+00 4.819950000000000401e+00
4.615494751930236816e+01 4.709590000000000387e+00 4.819510000000000183e+00
4.616617369651794434e+01 4.709190000000000431e+00 4.819060000000000343e+00
4.617736268043518066e+01 4.708800000000000097e+00 4.818609999999999616e+00
4.618853926658630371e+01 4.708400000000000141e+00 4.818159999999999776e+00
4.620020747184753418e+01 4.708009999999999806e+00 4.817709999999999937e+00
4.621164083480834961e+01 4.707620000000000360e+00 4.817249999999999588e+00
4.622313547134399414e+01 4.707230000000000025e+00 4.816790000000000127e+00
4.623432564735412598e+01 4.706839999999999691e+00 4.816320000000000157e+00
4.624550032615661621e+01 4.706459999999999866e+00 4.815850000000000186e+00
4.625665378570556641e+01 4.706080000000000041e+00 4.815380000000000216e+00
4.626834058761596680e+01 4.705689999999999706e+00 4.814910000000000245e+00
4.627972722053527832e+01 4.705309999999999881e+00 4.814429999999999765e+00
4.629110336303710938e+01 4.704930000000000057e+00 4.813950000000000173e+00
4.630290365219116211e+01 4.704550000000000232e+00 4.813469999999999693e+00
4.631444144248962402e+01 4.704170000000000407e+00 4.812990000000000101e+00
4.632561898231506348e+01 4.703780000000000072e+00 4.812500000000000000e+00
4.633679890632629395e+01 4.703409999999999869e+00 4.812009999999999899e+00
4.634800410270690918e+01 4.703030000000000044e+00 4.811519999999999797e+00
4.635937094688415527e+01 4.702650000000000219e+00 4.811029999999999696e+00
4.637054872512817383e+01 4.702270000000000394e+00 4.810539999999999594e+00
4.638175916671752930e+01 4.701900000000000190e+00 4.810039999999999871e+00
4.639292430877685547e+01 4.701520000000000366e+00 4.809540000000000148e+00
4.640408134460449219e+01 4.701139999999999652e+00 4.809029999999999916e+00
4.641601872444152832e+01 4.700770000000000337e+00 4.808530000000000193e+00
4.642742991447448730e+01 4.700389999999999624e+00 4.808019999999999960e+00
4.643877506256103516e+01 4.700000000000000178e+00 4.807500000000000107e+00
4.645064568519592285e+01 4.699620000000000353e+00 4.806989999999999874e+00
4.646179604530334473e+01 4.699230000000000018e+00 4.806470000000000020e+00
4.647298836708068848e+01 4.698839999999999684e+00 4.805950000000000166e+00
4.648452711105346680e+01 4.698450000000000237e+00 4.805419999999999803e+00
4.649568176269531250e+01 4.698050000000000281e+00 4.804890000000000327e+00
4.650728249549865723e+01 4.697650000000000325e+00 4.804359999999999964e+00
4.651947689056396484e+01 4.697250000000000369e+00 4.803829999999999600e+00
4.653088617324829102e+01 4.696850000000000414e+00 4.803289999999999615e+00
4.654258275032043457e+01 4.696439999999999948e+00 4.802749999999999631e+00
4.655372452735900879e+01 4.696030000000000371e+00 4.802200000000000024e+00
4.656485271453857422e+01 4.695619999999999905e+00 4.801650000000000418e+00
4.657599377632141113e+01 4.695210000000000328e+00 4.801099999999999923e+00
4.658714389801025391e+01 4.694790000000000241e+00 4.800530000000000186e+00
4.659833025932312012e+01 4.694370000000000154e+00 4.799959999999999560e+00
4.660947895050048828e+01 4.693959999999999688e+00 4.799389999999999823e+00
4.662061667442321777e+01 4.693529999999999980e+00 4.798799999999999955e+00
4.663181281089782715e+01 4.693109999999999893e+00 4.798210000000000086e+00
4.664302039146423340e+01 4.692680000000000184e+00 4.797609999999999708e+00
4.665464472770690918e+01 4.692249999999999588e+00 4.797010000000000218e+00
4.666614794731140137e+01 4.691819999999999879e+00 4.796389999999999709e+00
4.667778253555297852e+01 4.691390000000000171e+00 4.795779999999999710e+00
4.668894767761230469e+01 4.690959999999999575e+00 4.795149999999999579e+00
4.670014286041259766e+01 4.690529999999999866e+00 4.794520000000000337e+00
4.671166086196899414e+01 4.690089999999999648e+00 4.793890000000000207e+00
4.672300243377685547e+01 4.689650000000000318e+00 4.793249999999999567e+00
4.673429393768310547e+01 4.689210000000000100e+00 4.792600000000000193e+00
4.674579977989196777e+01 4.688760000000000261e+00 4.791949999999999932e+00
4.675694346427917480e+01 4.688320000000000043e+00 4.791290000000000049e+00
4.676809215545654297e+01 4.687870000000000203e+00 4.790630000000000166e+00
4.677982234954833984e+01 4.687420000000000364e+00 4.789959999999999773e+00
4.679122591018676758e+01 4.686980000000000146e+00 4.789290000000000269e+00
4.680242800712585449e+01 4.686530000000000307e+00 4.788619999999999877e+00
4.681366372108459473e+01 4.686079999999999579e+00 4.787939999999999863e+00
4.682515001296997070e+01 4.685620000000000118e+00 4.787250000000000227e+00
4.683632349967956543e+01 4.685170000000000279e+00 4.786570000000000213e+00
4.684750771522521973e+01 4.684709999999999930e+00 4.785879999999999690e+00
4.685875606536865234e+01 4.684249999999999581e+00 4.785180000000000433e+00
4.687001419067382812e+01 4.683799999999999741e+00 4.784489999999999910e+00
4.688179159164428711e+01 4.683340000000000281e+00 4.783789999999999765e+00
4.689298653602600098e+01 4.682879999999999932e+00 4.783079999999999998e+00
4.690419554710388184e+01 4.682419999999999582e+00 4.782379999999999853e+00
4.691552376747131348e+01 4.681960000000000122e+00 4.781670000000000087e+00
4.692703437805175781e+01 4.681499999999999773e+00 4.780960000000000321e+00
4.693818783760070801e+01 4.681029999999999802e+00 4.780249999999999666e+00
4.694936895370483398e+01 4.680570000000000341e+00 4.779539999999999900e+00
4.696052694320678711e+01 4.680100000000000371e+00 4.778830000000000133e+00
4.697170376777648926e+01 4.679630000000000400e+00 4.778120000000000367e+00
4.698303890228271484e+01 4.679149999999999920e+00 4.777409999999999712e+00
4.699455332756042480e+01 4.678679999999999950e+00 4.776699999999999946e+00
4.700572538375854492e+01 4.678200000000000358e+00 4.775990000000000180e+00
4.701740598678588867e+01 4.677719999999999878e+00 4.775280000000000413e+00
4.702855229377746582e+01 4.677229999999999777e+00 4.774569999999999759e+00
4.703970932960510254e+01 4.676750000000000185e+00 4.773859999999999992e+00
4.705140757560729980e+01 4.676260000000000083e+00 4.773159999999999847e+00
4.706255602836608887e+01 4.675769999999999982e+00 4.772450000000000081e+00
4.707369780540466309e+01 4.675279999999999880e+00 4.771749999999999936e+00
4.708528327941894531e+01 4.674780000000000157e+00 4.771040000000000170e+00
4.709644031524658203e+01 4.674280000000000435e+00 4.770340000000000025e+00
4.710759663581848145e+01 4.673779999999999824e+00 4.769630000000000258e+00
4.711922669410705566e+01 4.673280000000000101e+00 4.768930000000000113e+00
4.713041806221008301e+01 4.672780000000000378e+00 4.768220000000000347e+00
4.714183235168457031e+01 4.672270000000000145e+00 4.767509999999999692e+00
4.715343356132507324e+01 4.671770000000000422e+00 4.766810000000000436e+00
4.716459012031555176e+01 4.671269999999999811e+00 4.766099999999999781e+00
4.717574620246887207e+01 4.670759999999999579e+00 4.765390000000000015e+00
4.718720054626464844e+01 4.670259999999999856e+00 4.764680000000000248e+00
4.719847035408020020e+01 4.669760000000000133e+00 4.763969999999999594e+00
4.720961570739746094e+01 4.669249999999999901e+00 4.763270000000000337e+00
4.722129583358764648e+01 4.668750000000000178e+00 4.762559999999999683e+00
4.723243212699890137e+01 4.668249999999999567e+00 4.761849999999999916e+00
4.724375081062316895e+01 4.667749999999999844e+00 4.761140000000000150e+00
4.725524401664733887e+01 4.667259999999999742e+00 4.760440000000000005e+00
4.726640057563781738e+01 4.666769999999999641e+00 4.759739999999999860e+00
4.727749657630920410e+01 4.666280000000000427e+00 4.759030000000000094e+00
4.728864216804504395e+01 4.665790000000000326e+00 4.758329999999999949e+00
4.729981637001037598e+01 4.665300000000000225e+00 4.757640000000000313e+00
4.731116580963134766e+01 4.664819999999999744e+00 4.756940000000000168e+00
4.732254838943481445e+01 4.664340000000000153e+00 4.756249999999999645e+00
4.733371710777282715e+01 4.663859999999999673e+00 4.755569999999999631e+00
4.734486413002014160e+01 4.663389999999999702e+00 4.754889999999999617e+00
4.735645246505737305e+01 4.662910000000000110e+00 4.754209999999999603e+00
4.736760807037353516e+01 4.662449999999999761e+00 4.753540000000000099e+00
4.737875628471374512e+01 4.661979999999999791e+00 4.752880000000000216e+00
4.738990783691406250e+01 4.661520000000000330e+00 4.752220000000000333e+00
4.740151119232177734e+01 4.661059999999999981e+00 4.751559999999999562e+00
4.741264963150024414e+01 4.660610000000000142e+00 4.750910000000000188e+00
4.742379879951477051e+01 4.660160000000000302e+00 4.750270000000000437e+00
4.743568682670593262e+01 4.659709999999999575e+00 4.749629999999999797e+00
4.744706010818481445e+01 4.659270000000000245e+00 4.748999999999999666e+00
4.745824933052062988e+01 4.658830000000000027e+00 4.748370000000000424e+00
4.746941351890563965e+01 4.658400000000000318e+00 4.747740000000000293e+00
4.748057031631469727e+01 4.657969999999999722e+00 4.747119999999999784e+00
4.749206495285034180e+01 4.657549999999999635e+00 4.746509999999999785e+00
4.750366854667663574e+01 4.657140000000000057e+00 4.745899999999999785e+00
4.751481008529663086e+01 4.656740000000000101e+00 4.745289999999999786e+00
4.752597141265869141e+01 4.656340000000000146e+00 4.744690000000000296e+00
4.753711891174316406e+01 4.655940000000000190e+00 4.744100000000000428e+00
4.754826736450195312e+01 4.655560000000000365e+00 4.743509999999999671e+00
4.755965232849121094e+01 4.655179999999999652e+00 4.742919999999999803e+00
4.757083797454833984e+01 4.654799999999999827e+00 4.742340000000000444e+00
4.758225536346435547e+01 4.654440000000000133e+00 4.741769999999999818e+00
4.759340524673461914e+01 4.654080000000000439e+00 4.741200000000000081e+00
4.760501194000244141e+01 4.653730000000000366e+00 4.740639999999999965e+00
4.761615514755249023e+01 4.653389999999999915e+00 4.740079999999999849e+00
4.762731003761291504e+01 4.653059999999999974e+00 4.739539999999999864e+00
4.763879871368408203e+01 4.652730000000000032e+00 4.738990000000000258e+00
4.765031743049621582e+01 4.652409999999999712e+00 4.738459999999999894e+00
4.766183781623840332e+01 4.652099999999999902e+00 4.737930000000000419e+00
4.767298650741577148e+01 4.651799999999999713e+00 4.737420000000000186e+00
4.768413472175598145e+01 4.651510000000000034e+00 4.736909999999999954e+00
4.769616556167602539e+01 4.651220000000000354e+00 4.736410000000000231e+00
4.770765376091003418e+01 4.650949999999999918e+00 4.735909999999999620e+00
4.771879076957702637e+01 4.650689999999999991e+00 4.735430000000000028e+00
4.773000288009643555e+01 4.650430000000000064e+00 4.734950000000000436e+00
4.774114632606506348e+01 4.650190000000000268e+00 4.734479999999999578e+00
4.775231719017028809e+01 4.649960000000000093e+00 4.734020000000000117e+00
4.776352787017822266e+01 4.649729999999999919e+00 4.733559999999999768e+00
4.777471923828125000e+01 4.649519999999999875e+00 4.733120000000000438e+00
4.778587126731872559e+01 4.649309999999999832e+00 4.732680000000000220e+00
4.779704904556274414e+01 4.649119999999999919e+00 4.732249999999999623e+00
4.780821251869201660e+01 4.648939999999999628e+00 4.731830000000000425e+00
4.781941318511962891e+01 4.648769999999999847e+00 4.731419999999999959e+00
4.783068060874938965e+01 4.648609999999999687e+00 4.731010000000000382e+00
4.784185910224914551e+01 4.648460000000000036e+00 4.730620000000000047e+00
4.785304713249206543e+01 4.648320000000000007e+00 4.730229999999999713e+00
4.786430597305297852e+01 4.648189999999999600e+00 4.729849999999999888e+00
4.787553787231445312e+01 4.648069999999999702e+00 4.729479999999999684e+00
4.788673734664916992e+01 4.647969999999999935e+00 4.729129999999999612e+00
4.789872694015502930e+01 4.647870000000000168e+00 4.728780000000000427e+00
4.790990614891052246e+01 4.647780000000000022e+00 4.728430000000000355e+00
4.792106342315673828e+01 4.647710000000000008e+00 4.728100000000000414e+00
4.793222546577453613e+01 4.647649999999999615e+00 4.727780000000000094e+00
4.794336938858032227e+01 4.647590000000000110e+00 4.727470000000000283e+00
4.795469093322753906e+01 4.647549999999999848e+00 4.727170000000000094e+00
4.796644711494445801e+01 4.647520000000000095e+00 4.726880000000000415e+00
4.797760128974914551e+01 4.647490000000000343e+00 4.726589999999999847e+00
4.798918294906616211e+01 4.647479999999999833e+00 4.726320000000000299e+00
4.800034689903259277e+01 4.647479999999999833e+00 4.726049999999999862e+00
4.801184082031250000e+01 4.647490000000000343e+00 4.725789999999999935e+00
4.802314519882202148e+01 4.647509999999999586e+00 4.725539999999999630e+00
4.803431868553161621e+01 4.647540000000000227e+00 4.725299999999999834e+00
4.804547214508056641e+01 4.647590000000000110e+00 4.725069999999999659e+00
4.805697369575500488e+01 4.647649999999999615e+00 4.724840000000000373e+00
4.806856441497802734e+01 4.647710000000000008e+00 4.724619999999999820e+00
4.807976293563842773e+01 4.647789999999999644e+00 4.724409999999999776e+00
4.809113788604736328e+01 4.647879999999999789e+00 4.724199999999999733e+00
4.810247993469238281e+01 4.647979999999999556e+00 4.724009999999999820e+00
4.811363005638122559e+01 4.648089999999999833e+00 4.723819999999999908e+00
4.812476348876953125e+01 4.648220000000000240e+00 4.723639999999999617e+00
4.813589930534362793e+01 4.648349999999999760e+00 4.723460000000000214e+00
4.814707303047180176e+01 4.648500000000000298e+00 4.723290000000000433e+00
4.815821909904479980e+01 4.648659999999999570e+00 4.723130000000000273e+00
4.816979789733886719e+01 4.648830000000000240e+00 4.722979999999999734e+00
4.818096208572387695e+01 4.649009999999999643e+00 4.722830000000000084e+00
4.819210600852966309e+01 4.649200000000000443e+00 4.722690000000000055e+00
4.820355391502380371e+01 4.649399999999999977e+00 4.722559999999999647e+00
4.821478533744812012e+01 4.649610000000000021e+00 4.722430000000000128e+00
4.822601509094238281e+01 4.649829999999999686e+00 4.722310000000000230e+00
4.823753643035888672e+01 4.650070000000000370e+00 4.722199999999999953e+00
4.824867248535156250e+01 4.650310000000000166e+00 4.722100000000000186e+00
4.825980949401855469e+01 4.650559999999999583e+00 4.722000000000000419e+00
4.827163481712341309e+01 4.650830000000000020e+00 4.721910000000000274e+00
4.828280663490295410e+01 4.651099999999999568e+00 4.721829999999999750e+00
4.829397773742675781e+01 4.651379999999999626e+00 4.721750000000000114e+00
4.830512666702270508e+01 4.651670000000000194e+00 4.721689999999999721e+00
4.831625032424926758e+01 4.651980000000000004e+00 4.721619999999999706e+00
4.832741332054138184e+01 4.652289999999999814e+00 4.721569999999999823e+00
4.833853983879089355e+01 4.652610000000000134e+00 4.721519999999999939e+00
4.834967565536499023e+01 4.652940000000000076e+00 4.721470000000000056e+00
4.836082243919372559e+01 4.653270000000000017e+00 4.721440000000000303e+00
4.837198066711425781e+01 4.653620000000000090e+00 4.721409999999999663e+00
4.838315844535827637e+01 4.653970000000000162e+00 4.721379999999999910e+00
4.839428734779357910e+01 4.654329999999999856e+00 4.721359999999999779e+00
4.840544462203979492e+01 4.654700000000000060e+00 4.721350000000000158e+00
4.841659307479858398e+01 4.655079999999999885e+00 4.721350000000000158e+00
4.842773890495300293e+01 4.655470000000000219e+00 4.721339999999999648e+00
4.843901848793029785e+01 4.655859999999999665e+00 4.721350000000000158e+00
4.845044207572937012e+01 4.656270000000000131e+00 4.721359999999999779e+00
4.846159172058105469e+01 4.656679999999999708e+00 4.721379999999999910e+00
4.847271847724914551e+01 4.657090000000000174e+00 4.721400000000000041e+00
4.848384809494018555e+01 4.657519999999999882e+00 4.721429999999999794e+00
4.849532794952392578e+01 4.657949999999999591e+00 4.721470000000000056e+00
4.850712442398071289e+01 4.658389999999999809e+00 4.721510000000000318e+00
4.851825737953186035e+01 4.658839999999999648e+00 4.721560000000000201e+00
4.852949023246765137e+01 4.659290000000000376e+00 4.721610000000000085e+00
4.854097986221313477e+01 4.659760000000000346e+00 4.721669999999999590e+00
4.855212593078613281e+01 4.660230000000000317e+00 4.721739999999999604e+00
4.856325006484985352e+01 4.660700000000000287e+00 4.721809999999999619e+00
4.857459759712219238e+01 4.661190000000000389e+00 4.721879999999999633e+00
4.858579277992248535e+01 4.661679999999999602e+00 4.721969999999999779e+00
4.859721755981445312e+01 4.662169999999999703e+00 4.722050000000000303e+00
4.860929942131042480e+01 4.662679999999999936e+00 4.722150000000000070e+00
4.862043285369873047e+01 4.663190000000000168e+00 4.722249999999999837e+00
4.863169431686401367e+01 4.663700000000000401e+00 4.722360000000000113e+00
4.864325642585754395e+01 4.664220000000000255e+00 4.722470000000000390e+00
4.865448617935180664e+01 4.664749999999999730e+00 4.722590000000000288e+00
4.866591835021972656e+01 4.665280000000000094e+00 4.722710000000000186e+00
4.867749714851379395e+01 4.665820000000000078e+00 4.722839999999999705e+00
4.868863487243652344e+01 4.666369999999999685e+00 4.722970000000000113e+00
4.869994044303894043e+01 4.666920000000000179e+00 4.723110000000000142e+00
4.871154189109802246e+01 4.667469999999999786e+00 4.723259999999999792e+00
4.872294974327087402e+01 4.668040000000000411e+00 4.723410000000000331e+00
4.873443341255187988e+01 4.668599999999999639e+00 4.723569999999999602e+00
4.874558067321777344e+01 4.669179999999999886e+00 4.723720000000000141e+00
4.875675201416015625e+01 4.669749999999999623e+00 4.723889999999999922e+00
4.876791453361511230e+01 4.670329999999999870e+00 4.724059999999999704e+00
4.877921009063720703e+01 4.670919999999999739e+00 4.724230000000000373e+00
4.879037761688232422e+01 4.671509999999999607e+00 4.724409999999999776e+00
4.880150032043457031e+01 4.672109999999999985e+00 4.724590000000000067e+00
4.881277084350585938e+01 4.672710000000000363e+00 4.724770000000000358e+00
4.882393336296081543e+01 4.673320000000000363e+00 4.724960000000000271e+00
4.883587741851806641e+01 4.673930000000000362e+00 4.725150000000000183e+00
4.884702277183532715e+01 4.674540000000000362e+00 4.725349999999999717e+00
4.885824036598205566e+01 4.675159999999999982e+00 4.725539999999999630e+00
4.886949086189270020e+01 4.675779999999999603e+00 4.725749999999999673e+00
4.888070440292358398e+01 4.676409999999999734e+00 4.725950000000000095e+00
4.889192509651184082e+01 4.677039999999999864e+00 4.726160000000000139e+00
4.890311264991760254e+01 4.677679999999999616e+00 4.726370000000000182e+00
4.891498064994812012e+01 4.678309999999999746e+00 4.726589999999999847e+00
4.892641782760620117e+01 4.678960000000000008e+00 4.726810000000000400e+00
4.893761587142944336e+01 4.679599999999999760e+00 4.727030000000000065e+00
4.894877743721008301e+01 4.680250000000000021e+00 4.727249999999999730e+00
4.895996570587158203e+01 4.680900000000000283e+00 4.727479999999999905e+00
4.897144055366516113e+01 4.681549999999999656e+00 4.727710000000000079e+00
4.898312902450561523e+01 4.682210000000000427e+00 4.727949999999999875e+00
4.899454617500305176e+01 4.682870000000000310e+00 4.728180000000000049e+00
4.900570559501647949e+01 4.683530000000000193e+00 4.728419999999999845e+00
4.901686215400695801e+01 4.684190000000000076e+00 4.728659999999999641e+00
4.902802467346191406e+01 4.684859999999999580e+00 4.728909999999999947e+00
4.903919267654418945e+01 4.685529999999999973e+00 4.729160000000000252e+00
4.905043077468872070e+01 4.686200000000000365e+00 4.729409999999999670e+00
4.906161403656005859e+01 4.686869999999999870e+00 4.729659999999999975e+00
4.907277441024780273e+01 4.687549999999999883e+00 4.729919999999999902e+00
4.908419227600097656e+01 4.688220000000000276e+00 4.730170000000000208e+00
4.909562253952026367e+01 4.688900000000000290e+00 4.730430000000000135e+00
4.910700607299804688e+01 4.689580000000000304e+00 4.730699999999999683e+00
4.911861801147460938e+01 4.690269999999999939e+00 4.730959999999999610e+00
4.912984037399291992e+01 4.690949999999999953e+00 4.731220000000000425e+00
4.914099574089050293e+01 4.691639999999999588e+00 4.731489999999999974e+00
4.915218234062194824e+01 4.692319999999999602e+00 4.731760000000000410e+00
4.916365385055541992e+01 4.693010000000000126e+00 4.732029999999999959e+00
4.917503952980041504e+01 4.693699999999999761e+00 4.732310000000000016e+00
4.918620419502258301e+01 4.694399999999999906e+00 4.732579999999999565e+00
4.919736409187316895e+01 4.695090000000000430e+00 4.732859999999999623e+00
4.920899891853332520e+01 4.695780000000000065e+00 4.733139999999999681e+00
4.922063779830932617e+01 4.696480000000000210e+00 4.733419999999999739e+00
4.923179340362548828e+01 4.697180000000000355e+00 4.733699999999999797e+00
4.924296855926513672e+01 4.697879999999999612e+00 4.733979999999999855e+00
4.925411462783813477e+01 4.698579999999999757e+00 4.734259999999999913e+00
4.926529216766357422e+01 4.699279999999999902e+00 4.734549999999999592e+00
4.927730178833007812e+01 4.699980000000000047e+00 4.734829999999999650e+00
4.928845787048339844e+01 4.700680000000000192e+00 4.735120000000000218e+00
4.929961657524108887e+01 4.701389999999999958e+00 4.735409999999999897e+00
4.931191277503967285e+01 4.702090000000000103e+00 4.735699999999999577e+00
4.932342410087585449e+01 4.702799999999999869e+00 4.735990000000000144e+00
4.933464360237121582e+01 4.703500000000000014e+00 4.736279999999999824e+00
4.934612607955932617e+01 4.704209999999999781e+00 4.736570000000000391e+00
4.935730028152465820e+01 4.704920000000000435e+00 4.736860000000000070e+00
4.936845946311950684e+01 4.705630000000000202e+00 4.737160000000000259e+00
4.937965273857116699e+01 4.706339999999999968e+00 4.737449999999999939e+00
4.939082074165344238e+01 4.707049999999999734e+00 4.737750000000000128e+00
4.940280103683471680e+01 4.707749999999999879e+00 4.738039999999999807e+00
4.941396260261535645e+01 4.708470000000000155e+00 4.738339999999999996e+00
4.942512273788452148e+01 4.709179999999999922e+00 4.738640000000000185e+00
4.943628358840942383e+01 4.709889999999999688e+00 4.738940000000000374e+00
4.944745516777038574e+01 4.710600000000000342e+00 4.739239999999999675e+00
4.945863127708435059e+01 4.711310000000000109e+00 4.739539999999999864e+00
4.946983981132507324e+01 4.712019999999999875e+00 4.739840000000000053e+00
4.948102283477783203e+01 4.712740000000000151e+00 4.740140000000000242e+00
4.949218153953552246e+01 4.713449999999999918e+00 4.740440000000000431e+00
4.950347590446472168e+01 4.714159999999999684e+00 4.740739999999999732e+00
4.951512241363525391e+01 4.714879999999999960e+00 4.741050000000000431e+00
4.952631831169128418e+01 4.715589999999999726e+00 4.741349999999999731e+00
4.953748035430908203e+01 4.716300000000000381e+00 4.741660000000000430e+00
4.954912948608398438e+01 4.717019999999999769e+00 4.741959999999999731e+00
4.956029677391052246e+01 4.717730000000000423e+00 4.742270000000000429e+00
4.957147741317749023e+01 4.718440000000000190e+00 4.742569999999999730e+00
4.958263587951660156e+01 4.719159999999999577e+00 4.742880000000000429e+00
4.959406709671020508e+01 4.719870000000000232e+00 4.743179999999999730e+00
4.960559749603271484e+01 4.720589999999999620e+00 4.743490000000000428e+00
4.961674904823303223e+01 4.721300000000000274e+00 4.743800000000000239e+00
4.962790107727050781e+01 4.722010000000000041e+00 4.744110000000000049e+00
4.963973808288574219e+01 4.722730000000000317e+00 4.744419999999999860e+00
4.965091872215270996e+01 4.723440000000000083e+00 4.744720000000000049e+00
4.966225004196166992e+01 4.724149999999999849e+00 4.745029999999999859e+00
4.967342710494995117e+01 4.724870000000000125e+00 4.745339999999999669e+00
4.968459606170654297e+01 4.725579999999999892e+00 4.745650000000000368e+00
4.969575715065002441e+01 4.726289999999999658e+00 4.745960000000000178e+00
4.970720696449279785e+01 4.727000000000000313e+00 4.746279999999999610e+00
4.971838831901550293e+01 4.727710000000000079e+00 4.746590000000000309e+00
4.972950935363769531e+01 4.728430000000000355e+00 4.746900000000000119e+00
4.974067616462707520e+01 4.729140000000000121e+00 4.747209999999999930e+00
4.975183558464050293e+01 4.729849999999999888e+00 4.747519999999999740e+00
4.976304101943969727e+01 4.730559999999999654e+00 4.747840000000000060e+00
4.977431702613830566e+01 4.731270000000000309e+00 4.748149999999999871e+00
4.978562784194946289e+01 4.731969999999999565e+00 4.748459999999999681e+00
4.979710721969604492e+01 4.732680000000000220e+00 4.748780000000000001e+00
4.980825662612915039e+01 4.733389999999999986e+00 4.749089999999999812e+00
4.981944656372070312e+01 4.734099999999999753e+00 4.749410000000000132e+00
4.983070731163024902e+01 4.734810000000000407e+00 4.749719999999999942e+00
4.984189915657043457e+01 4.735509999999999664e+00 4.750040000000000262e+00
4.985311388969421387e+01 4.736220000000000319e+00 4.750350000000000072e+00
4.986436128616333008e+01 4.736919999999999575e+00 4.750670000000000393e+00
4.987611484527587891e+01 4.737630000000000230e+00 4.750989999999999824e+00
4.988731050491333008e+01 4.738330000000000375e+00 4.751299999999999635e+00
4.989849257469177246e+01 4.739029999999999632e+00 4.751619999999999955e+00
4.990965342521667480e+01 4.739729999999999777e+00 4.751940000000000275e+00
4.992138838768005371e+01 4.740440000000000431e+00 4.752250000000000085e+00
4.993253779411315918e+01 4.741139999999999688e+00 4.752570000000000405e+00
4.994370579719543457e+01 4.741839999999999833e+00 4.752889999999999837e+00
4.995526909828186035e+01 4.742539999999999978e+00 4.753210000000000157e+00
4.996643090248107910e+01 4.743229999999999613e+00 4.753529999999999589e+00
4.997761631011962891e+01 4.743929999999999758e+00 4.753849999999999909e+00
4.998877692222595215e+01 4.744629999999999903e+00 4.754170000000000229e+00
5.000022125244140625e+01 4.745320000000000427e+00 4.754489999999999661e+00
5.001164579391479492e+01 4.746019999999999683e+00 4.754809999999999981e+00
5.002284169197082520e+01 4.746710000000000207e+00 4.755130000000000301e+00
5.003444766998291016e+01 4.747410000000000352e+00 4.755449999999999733e+00
5.004559588432312012e+01 4.748099999999999987e+00 4.755779999999999674e+00
5.005674457550048828e+01 4.748789999999999623e+00 4.756099999999999994e+00
5.006791925430297852e+01 4.749480000000000146e+00 4.756420000000000314e+00
5.007907295227050781e+01 4.750169999999999781e+00 4.756739999999999746e+00
5.009024786949157715e+01 4.750860000000000305e+00 4.757069999999999688e+00
5.010155606269836426e+01 4.751559999999999562e+00 4.757390000000000008e+00
5.011307263374328613e+01 4.752259999999999707e+00 4.757719999999999949e+00
5.012425041198730469e+01 4.752970000000000361e+00 4.758040000000000269e+00
5.013606548309326172e+01 4.753700000000000259e+00 4.758370000000000211e+00
5.014721560478210449e+01 4.754439999999999777e+00 4.758689999999999642e+00
5.015871882438659668e+01 4.755189999999999806e+00 4.759019999999999584e+00
5.016988801956176758e+01 4.755969999999999587e+00 4.759350000000000414e+00
5.018104672431945801e+01 4.756770000000000387e+00 4.759669999999999845e+00
5.019220662117004395e+01 4.757590000000000430e+00 4.759999999999999787e+00
5.020338463783264160e+01 4.758440000000000225e+00 4.760329999999999728e+00
5.021453619003295898e+01 4.759310000000000151e+00 4.760659999999999670e+00
5.022571873664855957e+01 4.760209999999999830e+00 4.760989999999999611e+00
5.023687529563903809e+01 4.761129999999999640e+00 4.761320000000000441e+00
5.024803638458251953e+01 4.762080000000000091e+00 4.761660000000000004e+00
5.025965785980224609e+01 4.763049999999999784e+00 4.761999999999999567e+00
5.027106237411499023e+01 4.764050000000000118e+00 4.762349999999999639e+00
5.028244543075561523e+01 4.765069999999999695e+00 4.762710000000000221e+00
5.029362416267395020e+01 4.766110000000000291e+00 4.763080000000000425e+00
5.030477952957153320e+01 4.767170000000000130e+00 4.763460000000000250e+00
5.031598353385925293e+01 4.768250000000000099e+00 4.763849999999999696e+00
5.032770514488220215e+01 4.769359999999999822e+00 4.764249999999999652e+00
5.033900380134582520e+01 4.770480000000000054e+00 4.764660000000000117e+00
5.035033917427062988e+01 4.771630000000000038e+00 4.765080000000000204e+00
5.036252880096435547e+01 4.772789999999999644e+00 4.765509999999999913e+00
5.037374639511108398e+01 4.773979999999999890e+00 4.765950000000000131e+00
5.038491535186767578e+01 4.775179999999999758e+00 4.766399999999999970e+00
5.039609694480895996e+01 4.776399999999999757e+00 4.766860000000000319e+00
5.040736603736877441e+01 4.777639999999999887e+00 4.767330000000000290e+00
5.041874027252197266e+01 4.778900000000000148e+00 4.767809999999999881e+00
5.043007755279541016e+01 4.780170000000000030e+00 4.768299999999999983e+00
5.044123816490173340e+01 4.781460000000000043e+00 4.768799999999999706e+00
5.045239639282226562e+01 4.782759999999999678e+00 4.769300000000000317e+00
5.046379971504211426e+01 4.784080000000000332e+00 4.769820000000000171e+00
5.047494840621948242e+01 4.785409999999999719e+00 4.770340000000000025e+00
5.048703527450561523e+01 4.786760000000000126e+00 4.770880000000000010e+00
5.049821352958679199e+01 4.788120000000000154e+00 4.771419999999999995e+00
5.050937414169311523e+01 4.789489999999999803e+00 4.771969999999999601e+00
5.052052259445190430e+01 4.790879999999999583e+00 4.772529999999999717e+00
5.053191590309143066e+01 4.792279999999999873e+00 4.773100000000000342e+00
5.054330587387084961e+01 4.793689999999999785e+00 4.773679999999999701e+00
5.055480670928955078e+01 4.795110000000000205e+00 4.774269999999999570e+00
5.056600093841552734e+01 4.796540000000000248e+00 4.774860000000000326e+00
5.057715439796447754e+01 4.797979999999999912e+00 4.775470000000000326e+00
5.058875226974487305e+01 4.799430000000000085e+00 4.776080000000000325e+00
5.059993124008178711e+01 4.800889999999999880e+00 4.776699999999999946e+00
5.061108374595642090e+01 4.802360000000000184e+00 4.777319999999999567e+00
5.062228608131408691e+01 4.803840000000000110e+00 4.777960000000000207e+00
5.063344287872314453e+01 4.805320000000000036e+00 4.778599999999999959e+00
5.064489769935607910e+01 4.806820000000000093e+00 4.779250000000000220e+00
5.065648818016052246e+01 4.808320000000000149e+00 4.779910000000000103e+00
5.066764950752258301e+01 4.809829999999999828e+00 4.780569999999999986e+00
5.067887353897094727e+01 4.811350000000000016e+00 4.781250000000000000e+00
5.069001746177673340e+01 4.812870000000000203e+00 4.781930000000000014e+00
5.070119953155517578e+01 4.814400000000000013e+00 4.782610000000000028e+00
5.071236276626586914e+01 4.815940000000000332e+00 4.783310000000000173e+00
5.072428226470947266e+01 4.817479999999999762e+00 4.784010000000000318e+00
5.073548626899719238e+01 4.819029999999999703e+00 4.784709999999999575e+00
5.074709820747375488e+01 4.820579999999999643e+00 4.785429999999999851e+00
5.075855278968811035e+01 4.822140000000000093e+00 4.786139999999999617e+00
5.076970005035400391e+01 4.823699999999999655e+00 4.786870000000000402e+00
5.078084993362426758e+01 4.825269999999999726e+00 4.787600000000000300e+00
5.079200601577758789e+01 4.826839999999999797e+00 4.788339999999999819e+00
5.080317711830139160e+01 4.828420000000000378e+00 4.789089999999999847e+00
5.081461429595947266e+01 4.829989999999999561e+00 4.789839999999999876e+00
5.082624697685241699e+01 4.831570000000000142e+00 4.790589999999999904e+00
5.083741974830627441e+01 4.833149999999999835e+00 4.791360000000000063e+00
5.084858775138854980e+01 4.834740000000000038e+00 4.792130000000000223e+00
5.085985445976257324e+01 4.836330000000000240e+00 4.792900000000000382e+00
5.087110877037048340e+01 4.837920000000000442e+00 4.793680000000000163e+00
5.088233923912048340e+01 4.839509999999999756e+00 4.794469999999999565e+00
5.089351725578308105e+01 4.841099999999999959e+00 4.795259999999999856e+00
5.090469861030578613e+01 4.842690000000000161e+00 4.796059999999999768e+00
5.091587066650390625e+01 4.844280000000000364e+00 4.796870000000000189e+00
5.092755150794982910e+01 4.845869999999999678e+00 4.797679999999999723e+00
5.093881607055664062e+01 4.847459999999999880e+00 4.798499999999999766e+00
5.094998669624328613e+01 4.849050000000000082e+00 4.799319999999999808e+00
5.096119046211242676e+01 4.850640000000000285e+00 4.800150000000000361e+00
5.097234892845153809e+01 4.852229999999999599e+00 4.800980000000000025e+00
5.098373126983642578e+01 4.853819999999999801e+00 4.801820000000000199e+00
5.099525785446166992e+01 4.855410000000000004e+00 4.802669999999999995e+00
5.100641298294067383e+01 4.857000000000000206e+00 4.803519999999999790e+00
5.101757264137268066e+01 4.858590000000000408e+00 4.804369999999999585e+00
5.102885317802429199e+01 4.860170000000000101e+00 4.805229999999999890e+00
5.104003334045410156e+01 4.861760000000000304e+00 4.806099999999999817e+00
5.105142569541931152e+01 4.863339999999999996e+00 4.806969999999999743e+00
5.106285715103149414e+01 4.864919999999999689e+00 4.807839999999999669e+00
5.107403755187988281e+01 4.866500000000000270e+00 4.808720000000000105e+00
5.108520460128784180e+01 4.868079999999999963e+00 4.809610000000000163e+00
5.109644865989685059e+01 4.869659999999999656e+00 4.810500000000000220e+00
5.110805630683898926e+01 4.871229999999999727e+00 4.811390000000000278e+00
5.111945366859436035e+01 4.872810000000000308e+00 4.812289999999999957e+00
5.113088083267211914e+01 4.874380000000000379e+00 4.813189999999999635e+00
5.114236164093017578e+01 4.875949999999999562e+00 4.814099999999999824e+00
5.115351104736328125e+01 4.877519999999999634e+00 4.815010000000000012e+00
5.116468358039855957e+01 4.879080000000000084e+00 4.815920000000000201e+00
5.117585802078247070e+01 4.880639999999999645e+00 4.816840000000000011e+00
5.118720579147338867e+01 4.882200000000000095e+00 4.817770000000000330e+00
5.119862818717956543e+01 4.883759999999999657e+00 4.818690000000000140e+00
5.121039152145385742e+01 4.885309999999999597e+00 4.819630000000000081e+00
5.122150111198425293e+01 4.886860000000000426e+00 4.820560000000000400e+00
5.123264384269714355e+01 4.888399999999999856e+00 4.821500000000000341e+00
5.124380946159362793e+01 4.889940000000000175e+00 4.822449999999999903e+00
5.125494909286499023e+01 4.891469999999999985e+00 4.823400000000000354e+00
5.126612734794616699e+01 4.892999999999999794e+00 4.824349999999999916e+00
5.127728939056396484e+01 4.894529999999999603e+00 4.825309999999999988e+00
5.128842997550964355e+01 4.896049999999999791e+00 4.826270000000000060e+00
5.129957962036132812e+01 4.897560000000000358e+00 4.827230000000000132e+00
5.131074166297912598e+01 4.899070000000000036e+00 4.828199999999999825e+00
5.132216191291809082e+01 4.900570000000000093e+00 4.829170000000000407e+00
5.133333301544189453e+01 4.902070000000000149e+00 4.830140000000000100e+00
5.134449362754821777e+01 4.903559999999999697e+00 4.831120000000000303e+00
5.135564661026000977e+01 4.905050000000000132e+00 4.832099999999999618e+00
5.136679029464721680e+01 4.906530000000000058e+00 4.833079999999999821e+00
5.137799763679504395e+01 4.908000000000000362e+00 4.834069999999999645e+00
5.138916039466857910e+01 4.909469999999999779e+00 4.835049999999999848e+00
5.140064620971679688e+01 4.910929999999999573e+00 4.836050000000000182e+00
5.141181206703186035e+01 4.912379999999999747e+00 4.837040000000000006e+00
5.142310500144958496e+01 4.913829999999999920e+00 4.838029999999999831e+00
5.143438053131103516e+01 4.915269999999999584e+00 4.839030000000000165e+00
5.144578552246093750e+01 4.916699999999999626e+00 4.840029999999999610e+00
5.145692348480224609e+01 4.918129999999999669e+00 4.841039999999999566e+00
5.146807479858398438e+01 4.919550000000000090e+00 4.842039999999999900e+00
5.147983741760253906e+01 4.920960000000000001e+00 4.843049999999999855e+00
5.149132847785949707e+01 4.922360000000000291e+00 4.844050000000000189e+00
5.150258040428161621e+01 4.923759999999999692e+00 4.845060000000000144e+00
5.151379084587097168e+01 4.925159999999999982e+00 4.846070000000000100e+00
5.152493286132812500e+01 4.926540000000000141e+00 4.847080000000000055e+00
5.153638672828674316e+01 4.927920000000000300e+00 4.848090000000000011e+00
5.154810953140258789e+01 4.929299999999999571e+00 4.849099999999999966e+00
5.155956220626831055e+01 4.930679999999999730e+00 4.850109999999999921e+00
5.157102131843566895e+01 4.932050000000000267e+00 4.851119999999999877e+00
5.158219265937805176e+01 4.933410000000000295e+00 4.852120000000000211e+00
5.159334778785705566e+01 4.934779999999999944e+00 4.853119999999999656e+00
5.160450220108032227e+01 4.936139999999999972e+00 4.854119999999999990e+00
5.161610651016235352e+01 4.937490000000000379e+00 4.855120000000000324e+00
5.162725329399108887e+01 4.938850000000000406e+00 4.856110000000000149e+00
5.163885378837585449e+01 4.940199999999999925e+00 4.857099999999999973e+00
5.165008449554443359e+01 4.941550000000000331e+00 4.858089999999999797e+00
5.166128849983215332e+01 4.942899999999999849e+00 4.859070000000000000e+00
5.167242670059204102e+01 4.944250000000000256e+00 4.860059999999999825e+00
5.168359422683715820e+01 4.945590000000000153e+00 4.861040000000000028e+00
5.169501948356628418e+01 4.946930000000000049e+00 4.862020000000000231e+00
5.170652651786804199e+01 4.948260000000000325e+00 4.863000000000000433e+00
5.171864986419677734e+01 4.949589999999999712e+00 4.863979999999999748e+00
5.172980594635009766e+01 4.950919999999999987e+00 4.864959999999999951e+00
5.174095439910888672e+01 4.952239999999999753e+00 4.865940000000000154e+00
5.175213623046875000e+01 4.953570000000000029e+00 4.866909999999999847e+00
5.176328587532043457e+01 4.954880000000000173e+00 4.867880000000000429e+00
5.177445626258850098e+01 4.956199999999999939e+00 4.868850000000000122e+00
5.178562760353088379e+01 4.957499999999999574e+00 4.869810000000000194e+00
5.179678106307983398e+01 4.958809999999999718e+00 4.870779999999999887e+00
5.180796217918395996e+01 4.960110000000000241e+00 4.871739999999999959e+00
5.181931042671203613e+01 4.961400000000000254e+00 4.872700000000000031e+00
5.183080863952636719e+01 4.962690000000000268e+00 4.873649999999999594e+00
5.184229850769042969e+01 4.963980000000000281e+00 4.874609999999999665e+00
5.185393810272216797e+01 4.965259999999999785e+00 4.875560000000000116e+00
5.186521005630493164e+01 4.966540000000000177e+00 4.876509999999999678e+00
5.187644362449645996e+01 4.967819999999999681e+00 4.877460000000000129e+00
5.188768148422241211e+01 4.969079999999999941e+00 4.878400000000000070e+00
5.189889383316040039e+01 4.970349999999999824e+00 4.879340000000000011e+00
5.191030216217041016e+01 4.971610000000000085e+00 4.880279999999999951e+00
5.192148447036743164e+01 4.972859999999999836e+00 4.881219999999999892e+00
5.193264317512512207e+01 4.974109999999999587e+00 4.882159999999999833e+00
5.194380521774291992e+01 4.975349999999999717e+00 4.883090000000000153e+00
5.195574116706848145e+01 4.976589999999999847e+00 4.884019999999999584e+00
5.196714520454406738e+01 4.977829999999999977e+00 4.884949999999999903e+00
5.197837138175964355e+01 4.979059999999999597e+00 4.885880000000000223e+00
5.198957681655883789e+01 4.980279999999999596e+00 4.886809999999999654e+00
5.200072884559631348e+01 4.981499999999999595e+00 4.887739999999999974e+00
5.201204466819763184e+01 4.982709999999999972e+00 4.888670000000000293e+00
5.202380728721618652e+01 4.983920000000000350e+00 4.889599999999999724e+00
5.203497314453125000e+01 4.985120000000000218e+00 4.890530000000000044e+00
5.204617953300476074e+01 4.986320000000000086e+00 4.891449999999999854e+00
5.205733513832092285e+01 4.987519999999999953e+00 4.892380000000000173e+00
5.206896495819091797e+01 4.988710000000000200e+00 4.893309999999999604e+00
5.208013248443603516e+01 4.989889999999999937e+00 4.894230000000000302e+00
5.209143567085266113e+01 4.991080000000000183e+00 4.895159999999999734e+00
5.210258889198303223e+01 4.992250000000000298e+00 4.896080000000000432e+00
5.211374235153198242e+01 4.993420000000000414e+00 4.897000000000000242e+00
5.212491393089294434e+01 4.994589999999999641e+00 4.897929999999999673e+00
5.213607501983642578e+01 4.995759999999999756e+00 4.898850000000000371e+00
5.214727830886840820e+01 4.996909999999999741e+00 4.899770000000000181e+00
5.215873694419860840e+01 4.998070000000000235e+00 4.900689999999999991e+00
5.217007184028625488e+01 4.999229999999999841e+00 4.901609999999999800e+00
5.218123817443847656e+01 5.000379999999999825e+00 4.902519999999999989e+00
5.219239568710327148e+01 5.001529999999999809e+00 4.903439999999999799e+00
5.220389342308044434e+01 5.002679999999999794e+00 4.904349999999999987e+00
5.221508932113647461e+01 5.003829999999999778e+00 4.905260000000000176e+00
5.222628664970397949e+01 5.004979999999999762e+00 4.906170000000000364e+00
5.223755455017089844e+01 5.006129999999999747e+00 4.907070000000000043e+00
5.224870634078979492e+01 5.007270000000000110e+00 4.907980000000000231e+00
5.225988507270812988e+01 5.008420000000000094e+00 4.908879999999999910e+00
5.227138018608093262e+01 5.009570000000000078e+00 4.909779999999999589e+00
5.228257322311401367e+01 5.010710000000000441e+00 4.910680000000000156e+00
5.229402399063110352e+01 5.011860000000000426e+00 4.911570000000000213e+00
5.230568885803222656e+01 5.013010000000000410e+00 4.912460000000000271e+00
5.231684255599975586e+01 5.014170000000000016e+00 4.913339999999999819e+00
5.232800745964050293e+01 5.015329999999999622e+00 4.914220000000000255e+00
5.233993101119995117e+01 5.016490000000000116e+00 4.915090000000000181e+00
5.235134124755859375e+01 5.017649999999999721e+00 4.915960000000000107e+00
5.236269402503967285e+01 5.018819999999999837e+00 4.916830000000000034e+00
5.237387299537658691e+01 5.019989999999999952e+00 4.917690000000000339e+00
5.238503241539001465e+01 5.021169999999999689e+00 4.918549999999999756e+00
5.239620995521545410e+01 5.022339999999999804e+00 4.919410000000000061e+00
5.240805959701538086e+01 5.023530000000000051e+00 4.920259999999999856e+00
5.241941142082214355e+01 5.024709999999999788e+00 4.921109999999999651e+00
5.243070220947265625e+01 5.025890000000000413e+00 4.921960000000000335e+00
5.244235706329345703e+01 5.027079999999999771e+00 4.922810000000000130e+00
5.245350694656372070e+01 5.028260000000000396e+00 4.923659999999999926e+00
5.246466946601867676e+01 5.029449999999999754e+00 4.924520000000000231e+00
5.247585844993591309e+01 5.030640000000000001e+00 4.925370000000000026e+00
5.248726773262023926e+01 5.031830000000000247e+00 4.926230000000000331e+00
5.249866604804992676e+01 5.033019999999999605e+00 4.927080000000000126e+00
5.251017260551452637e+01 5.034209999999999852e+00 4.927929999999999922e+00
5.252135276794433594e+01 5.035400000000000098e+00 4.928790000000000227e+00
5.253251338005065918e+01 5.036590000000000344e+00 4.929640000000000022e+00
5.254413080215454102e+01 5.037779999999999703e+00 4.930500000000000327e+00
5.255534052848815918e+01 5.038969999999999949e+00 4.931350000000000122e+00
5.256650471687316895e+01 5.040160000000000196e+00 4.932210000000000427e+00
5.257769012451171875e+01 5.041339999999999932e+00 4.933060000000000223e+00
5.258887410163879395e+01 5.042530000000000179e+00 4.933910000000000018e+00
5.260004734992980957e+01 5.043709999999999916e+00 4.934770000000000323e+00
5.261134576797485352e+01 5.044889999999999652e+00 4.935620000000000118e+00
5.262278413772583008e+01 5.046070000000000277e+00 4.936480000000000423e+00
5.263393831253051758e+01 5.047250000000000014e+00 4.937330000000000219e+00
5.264510512351989746e+01 5.048429999999999751e+00 4.938180000000000014e+00
5.265626001358032227e+01 5.049599999999999866e+00 4.939040000000000319e+00
5.266746139526367188e+01 5.050769999999999982e+00 4.939890000000000114e+00
5.267907381057739258e+01 5.051940000000000097e+00 4.940750000000000419e+00
5.269041919708251953e+01 5.053099999999999703e+00 4.941600000000000215e+00
5.270155954360961914e+01 5.054260000000000197e+00 4.942459999999999631e+00
5.271272397041320801e+01 5.055419999999999803e+00 4.943310000000000315e+00
5.272388601303100586e+01 5.056580000000000297e+00 4.944169999999999732e+00
5.273534965515136719e+01 5.057739999999999903e+00 4.945020000000000415e+00
5.274660468101501465e+01 5.058900000000000396e+00 4.945870000000000211e+00
5.275776028633117676e+01 5.060060000000000002e+00 4.946720000000000006e+00
5.276890659332275391e+01 5.061209999999999987e+00 4.947569999999999801e+00
5.278009080886840820e+01 5.062369999999999592e+00 4.948409999999999975e+00
5.279149913787841797e+01 5.063519999999999577e+00 4.949259999999999771e+00
5.280298995971679688e+01 5.064680000000000071e+00 4.950099999999999945e+00
5.281512165069580078e+01 5.065830000000000055e+00 4.950949999999999740e+00
5.282662010192871094e+01 5.066980000000000040e+00 4.951789999999999914e+00
5.283806705474853516e+01 5.068139999999999645e+00 4.952630000000000088e+00
5.284978151321411133e+01 5.069289999999999630e+00 4.953470000000000262e+00
5.286103320121765137e+01 5.070439999999999614e+00 4.954310000000000436e+00
5.287226080894470215e+01 5.071589999999999598e+00 4.955149999999999721e+00
5.288445472717285156e+01 5.072739999999999583e+00 4.955980000000000274e+00
5.289564490318298340e+01 5.073879999999999946e+00 4.956819999999999560e+00
5.290683174133300781e+01 5.075029999999999930e+00 4.957659999999999734e+00
5.291868615150451660e+01 5.076170000000000293e+00 4.958499999999999908e+00
5.292988395690917969e+01 5.077309999999999768e+00 4.959329999999999572e+00
5.294107127189636230e+01 5.078450000000000131e+00 4.960169999999999746e+00
5.295223808288574219e+01 5.079579999999999984e+00 4.961009999999999920e+00
5.296339702606201172e+01 5.080709999999999837e+00 4.961839999999999584e+00
5.297455048561096191e+01 5.081839999999999691e+00 4.962670000000000137e+00
5.298655438423156738e+01 5.082959999999999923e+00 4.963499999999999801e+00
5.299771714210510254e+01 5.084080000000000155e+00 4.964330000000000354e+00
5.300942468643188477e+01 5.085200000000000387e+00 4.965160000000000018e+00
5.302057576179504395e+01 5.086310000000000109e+00 4.965989999999999682e+00
5.303174471855163574e+01 5.087419999999999831e+00 4.966820000000000235e+00
5.304308485984802246e+01 5.088519999999999932e+00 4.967649999999999899e+00
5.305461597442626953e+01 5.089629999999999654e+00 4.968469999999999942e+00
5.306627345085144043e+01 5.090729999999999755e+00 4.969289999999999985e+00
5.307753396034240723e+01 5.091829999999999856e+00 4.970110000000000028e+00
5.308869624137878418e+01 5.092920000000000336e+00 4.970930000000000071e+00
5.309987211227416992e+01 5.094020000000000437e+00 4.971750000000000114e+00
5.311149120330810547e+01 5.095110000000000028e+00 4.972570000000000157e+00
5.312299966812133789e+01 5.096199999999999619e+00 4.973390000000000200e+00
5.313440561294555664e+01 5.097279999999999589e+00 4.974199999999999733e+00
5.314616823196411133e+01 5.098370000000000068e+00 4.975019999999999776e+00
5.315736913681030273e+01 5.099450000000000038e+00 4.975830000000000197e+00
5.316855430603027344e+01 5.100530000000000008e+00 4.976639999999999731e+00
5.317978215217590332e+01 5.101600000000000357e+00 4.977450000000000152e+00
5.319126915931701660e+01 5.102680000000000327e+00 4.978270000000000195e+00
5.320303893089294434e+01 5.103749999999999787e+00 4.979079999999999728e+00
5.321421933174133301e+01 5.104809999999999626e+00 4.979890000000000150e+00
5.322538399696350098e+01 5.105879999999999974e+00 4.980699999999999683e+00
5.323656797409057617e+01 5.106930000000000192e+00 4.981510000000000105e+00
5.324773597717285156e+01 5.107990000000000030e+00 4.982319999999999638e+00
5.325891852378845215e+01 5.109040000000000248e+00 4.983130000000000059e+00
5.327043938636779785e+01 5.110089999999999577e+00 4.983939999999999593e+00
5.328159976005554199e+01 5.111139999999999795e+00 4.984750000000000014e+00
5.329277920722961426e+01 5.112180000000000391e+00 4.985560000000000436e+00
5.330394840240478516e+01 5.113220000000000098e+00 4.986369999999999969e+00
5.331513476371765137e+01 5.114259999999999806e+00 4.987180000000000391e+00
5.332661104202270508e+01 5.115300000000000402e+00 4.987989999999999924e+00
5.333778023719787598e+01 5.116329999999999600e+00 4.988800000000000345e+00
5.334895324707031250e+01 5.117359999999999687e+00 4.989609999999999879e+00
5.336014175415039062e+01 5.118380000000000152e+00 4.990429999999999922e+00
5.337154483795166016e+01 5.119410000000000238e+00 4.991240000000000343e+00
5.338295078277587891e+01 5.120429999999999815e+00 4.992049999999999876e+00
5.339411377906799316e+01 5.121450000000000280e+00 4.992860000000000298e+00
5.340528082847595215e+01 5.122480000000000366e+00 4.993680000000000341e+00
5.341673398017883301e+01 5.123499999999999943e+00 4.994489999999999874e+00
5.342845940589904785e+01 5.124520000000000408e+00 4.995300000000000296e+00
5.343963742256164551e+01 5.125539999999999985e+00 4.996120000000000339e+00
5.345094108581542969e+01 5.126559999999999562e+00 4.996940000000000381e+00
5.346282219886779785e+01 5.127580000000000027e+00 4.997770000000000046e+00
5.347418975830078125e+01 5.128599999999999604e+00 4.998590000000000089e+00
5.348546457290649414e+01 5.129620000000000068e+00 4.999430000000000263e+00
5.349661946296691895e+01 5.130639999999999645e+00 5.000270000000000437e+00
5.350780034065246582e+01 5.131660000000000110e+00 5.001109999999999722e+00
5.351904773712158203e+01 5.132679999999999687e+00 5.001960000000000406e+00
5.353025579452514648e+01 5.133700000000000152e+00 5.002819999999999823e+00
5.354144811630249023e+01 5.134730000000000238e+00 5.003680000000000128e+00
5.355261278152465820e+01 5.135749999999999815e+00 5.004559999999999675e+00
5.356423616409301758e+01 5.136779999999999902e+00 5.005429999999999602e+00
5.357540321350097656e+01 5.137800000000000367e+00 5.006319999999999659e+00
5.358656907081604004e+01 5.138829999999999565e+00 5.007209999999999717e+00
5.359773111343383789e+01 5.139859999999999651e+00 5.008110000000000284e+00
5.360892105102539062e+01 5.140880000000000116e+00 5.009019999999999584e+00
5.362011289596557617e+01 5.141910000000000203e+00 5.009929999999999772e+00
5.363128256797790527e+01 5.142940000000000289e+00 5.010849999999999582e+00
5.364262723922729492e+01 5.143979999999999997e+00 5.011770000000000280e+00
5.365385866165161133e+01 5.145010000000000083e+00 5.012699999999999712e+00
5.366505193710327148e+01 5.146049999999999791e+00 5.013639999999999652e+00
5.367622232437133789e+01 5.147079999999999878e+00 5.014590000000000103e+00
5.368760681152343750e+01 5.148119999999999585e+00 5.015530000000000044e+00
5.369931054115295410e+01 5.149149999999999672e+00 5.016490000000000116e+00
5.371074080467224121e+01 5.150190000000000268e+00 5.017450000000000188e+00
5.372218227386474609e+01 5.151220000000000354e+00 5.018419999999999881e+00
5.373336768150329590e+01 5.152260000000000062e+00 5.019389999999999574e+00
5.374453711509704590e+01 5.153299999999999770e+00 5.020369999999999777e+00
5.375617623329162598e+01 5.154329999999999856e+00 5.021349999999999980e+00
5.376773786544799805e+01 5.155369999999999564e+00 5.022339999999999804e+00
5.377890992164611816e+01 5.156410000000000160e+00 5.023329999999999629e+00
5.379077959060668945e+01 5.157440000000000246e+00 5.024329999999999963e+00
5.380231595039367676e+01 5.158479999999999954e+00 5.025330000000000297e+00
5.381348896026611328e+01 5.159510000000000041e+00 5.026340000000000252e+00
5.382505273818969727e+01 5.160540000000000127e+00 5.027350000000000207e+00
5.383670878410339355e+01 5.161579999999999835e+00 5.028360000000000163e+00
5.384789371490478516e+01 5.162609999999999921e+00 5.029379999999999740e+00
5.385915327072143555e+01 5.163640000000000008e+00 5.030389999999999695e+00
5.387040305137634277e+01 5.164670000000000094e+00 5.031410000000000160e+00
5.388162088394165039e+01 5.165700000000000180e+00 5.032420000000000115e+00
5.389343810081481934e+01 5.166730000000000267e+00 5.033439999999999692e+00
5.390533375740051270e+01 5.167760000000000353e+00 5.034449999999999648e+00
5.391663980484008789e+01 5.168790000000000440e+00 5.035459999999999603e+00
5.392781758308410645e+01 5.169830000000000148e+00 5.036469999999999558e+00
5.393918323516845703e+01 5.170860000000000234e+00 5.037480000000000402e+00
5.395077347755432129e+01 5.171890000000000320e+00 5.038479999999999848e+00
5.396196055412292480e+01 5.172930000000000028e+00 5.039480000000000182e+00
5.397312855720520020e+01 5.173960000000000115e+00 5.040479999999999627e+00
5.398429179191589355e+01 5.174999999999999822e+00 5.041479999999999961e+00
5.399596405029296875e+01 5.176040000000000418e+00 5.042469999999999786e+00
5.400711488723754883e+01 5.177080000000000126e+00 5.043470000000000120e+00
5.401831889152526855e+01 5.178119999999999834e+00 5.044459999999999944e+00
5.402951812744140625e+01 5.179170000000000051e+00 5.045440000000000147e+00
5.404068779945373535e+01 5.180209999999999759e+00 5.046429999999999971e+00
5.405186200141906738e+01 5.181250000000000355e+00 5.047419999999999796e+00
5.406379723548889160e+01 5.182299999999999685e+00 5.048399999999999999e+00
5.407495474815368652e+01 5.183340000000000281e+00 5.049389999999999823e+00
5.408688402175903320e+01 5.184389999999999610e+00 5.050370000000000026e+00
5.409807562828063965e+01 5.185439999999999827e+00 5.051359999999999850e+00
5.410924100875854492e+01 5.186480000000000423e+00 5.052340000000000053e+00
5.412043046951293945e+01 5.187529999999999752e+00 5.053320000000000256e+00
5.413170719146728516e+01 5.188579999999999970e+00 5.054310000000000080e+00
5.414299058914184570e+01 5.189630000000000187e+00 5.055290000000000283e+00
5.415419173240661621e+01 5.190680000000000405e+00 5.056269999999999598e+00
5.416537523269653320e+01 5.191729999999999734e+00 5.057260000000000311e+00
5.417655158042907715e+01 5.192770000000000330e+00 5.058250000000000135e+00
5.418834614753723145e+01 5.193819999999999659e+00 5.059239999999999959e+00
5.420015788078308105e+01 5.194860000000000255e+00 5.060229999999999784e+00
5.421165132522583008e+01 5.195899999999999963e+00 5.061230000000000118e+00
5.422280240058898926e+01 5.196939999999999671e+00 5.062219999999999942e+00
5.423402667045593262e+01 5.197980000000000267e+00 5.063220000000000276e+00
5.424517655372619629e+01 5.199010000000000353e+00 5.064219999999999722e+00
5.425671601295471191e+01 5.200050000000000061e+00 5.065229999999999677e+00
5.426830887794494629e+01 5.201080000000000148e+00 5.066239999999999633e+00
5.427964115142822266e+01 5.202110000000000234e+00 5.067249999999999588e+00
5.429105329513549805e+01 5.203140000000000320e+00 5.068260000000000431e+00
5.430248403549194336e+01 5.204159999999999897e+00 5.069280000000000008e+00
5.431422758102416992e+01 5.205180000000000362e+00 5.070310000000000095e+00
5.432540607452392578e+01 5.206199999999999939e+00 5.071340000000000181e+00
5.433656716346740723e+01 5.207220000000000404e+00 5.072370000000000267e+00
5.434774732589721680e+01 5.208230000000000359e+00 5.073400000000000354e+00
5.435890078544616699e+01 5.209240000000000315e+00 5.074440000000000062e+00
5.437035202980041504e+01 5.210250000000000270e+00 5.075479999999999769e+00
5.438153886795043945e+01 5.211260000000000225e+00 5.076529999999999987e+00
5.439270329475402832e+01 5.212270000000000181e+00 5.077580000000000204e+00
5.440388679504394531e+01 5.213269999999999627e+00 5.078630000000000422e+00
5.441504001617431641e+01 5.214269999999999960e+00 5.079690000000000261e+00
5.442641043663024902e+01 5.215259999999999785e+00 5.080759999999999721e+00
5.443848443031311035e+01 5.216260000000000119e+00 5.081819999999999560e+00
5.444967603683471680e+01 5.217240000000000322e+00 5.082900000000000418e+00
5.446084165573120117e+01 5.218230000000000146e+00 5.083969999999999878e+00
5.447247934341430664e+01 5.219210000000000349e+00 5.085049999999999848e+00
5.448368549346923828e+01 5.220200000000000173e+00 5.086129999999999818e+00
5.449501538276672363e+01 5.221180000000000376e+00 5.087220000000000297e+00
5.450660777091979980e+01 5.222159999999999691e+00 5.088309999999999889e+00
5.451794767379760742e+01 5.223130000000000273e+00 5.089400000000000368e+00
5.452913308143615723e+01 5.224109999999999587e+00 5.090489999999999959e+00
5.454031038284301758e+01 5.225080000000000169e+00 5.091590000000000060e+00
5.455164146423339844e+01 5.226049999999999862e+00 5.092699999999999783e+00
5.456352663040161133e+01 5.227020000000000444e+00 5.093799999999999883e+00
5.457469415664672852e+01 5.227990000000000137e+00 5.094909999999999606e+00
5.458589673042297363e+01 5.228950000000000209e+00 5.096029999999999838e+00
5.459725356101989746e+01 5.229910000000000281e+00 5.097139999999999560e+00
5.460840702056884766e+01 5.230870000000000353e+00 5.098259999999999792e+00
5.461957001686096191e+01 5.231840000000000046e+00 5.099380000000000024e+00
5.463088154792785645e+01 5.232800000000000118e+00 5.100509999999999877e+00
5.464213156700134277e+01 5.233749999999999680e+00 5.101639999999999731e+00
5.465330123901367188e+01 5.234709999999999752e+00 5.102769999999999584e+00
5.466480636596679688e+01 5.235660000000000203e+00 5.103900000000000325e+00
5.467596721649169922e+01 5.236609999999999765e+00 5.105039999999999800e+00
5.468742775917053223e+01 5.237560000000000215e+00 5.106189999999999785e+00
5.469901895523071289e+01 5.238509999999999778e+00 5.107339999999999769e+00
5.471017885208129883e+01 5.239449999999999719e+00 5.108489999999999753e+00
5.472186946868896484e+01 5.240400000000000169e+00 5.109650000000000247e+00
5.473301935195922852e+01 5.241340000000000110e+00 5.110809999999999853e+00
5.474419689178466797e+01 5.242280000000000051e+00 5.111970000000000347e+00
5.475539350509643555e+01 5.243219999999999992e+00 5.113139999999999574e+00
5.476655888557434082e+01 5.244159999999999933e+00 5.114300000000000068e+00
5.477771234512329102e+01 5.245090000000000252e+00 5.115470000000000184e+00
5.478886079788208008e+01 5.246030000000000193e+00 5.116649999999999920e+00
5.480005145072937012e+01 5.246959999999999624e+00 5.117820000000000036e+00
5.481166124343872070e+01 5.247889999999999944e+00 5.118990000000000151e+00
5.482288217544555664e+01 5.248809999999999754e+00 5.120169999999999888e+00
5.483429098129272461e+01 5.249740000000000073e+00 5.121340000000000003e+00
5.484546637535095215e+01 5.250659999999999883e+00 5.122519999999999740e+00
5.485666942596435547e+01 5.251590000000000202e+00 5.123689999999999856e+00
5.486841511726379395e+01 5.252510000000000012e+00 5.124869999999999592e+00
5.488002419471740723e+01 5.253429999999999822e+00 5.126039999999999708e+00
5.489123773574829102e+01 5.254340000000000011e+00 5.127209999999999823e+00
5.490243148803710938e+01 5.255259999999999820e+00 5.128389999999999560e+00
5.491415214538574219e+01 5.256170000000000009e+00 5.129559999999999675e+00
5.492535352706909180e+01 5.257080000000000197e+00 5.130740000000000300e+00
5.493691420555114746e+01 5.257990000000000386e+00 5.131910000000000416e+00
5.494856047630310059e+01 5.258899999999999686e+00 5.133079999999999643e+00
5.496000552177429199e+01 5.259809999999999874e+00 5.134249999999999758e+00
5.497143101692199707e+01 5.260710000000000441e+00 5.135419999999999874e+00
5.498259830474853516e+01 5.261610000000000120e+00 5.136589999999999989e+00
5.499428582191467285e+01 5.262509999999999799e+00 5.137749999999999595e+00
5.500580620765686035e+01 5.263410000000000366e+00 5.138919999999999710e+00
5.501696872711181641e+01 5.264300000000000423e+00 5.140080000000000204e+00
5.502813339233398438e+01 5.265189999999999593e+00 5.141230000000000189e+00
5.503974580764770508e+01 5.266079999999999650e+00 5.142380000000000173e+00
5.505090069770812988e+01 5.266969999999999708e+00 5.143530000000000157e+00
5.506206536293029785e+01 5.267850000000000144e+00 5.144680000000000142e+00
5.507324647903442383e+01 5.268720000000000070e+00 5.145819999999999617e+00
5.508442807197570801e+01 5.269599999999999618e+00 5.146959999999999980e+00
5.509566998481750488e+01 5.270470000000000432e+00 5.148089999999999833e+00
5.510684561729431152e+01 5.271340000000000359e+00 5.149219999999999686e+00
5.511804056167602539e+01 5.272199999999999775e+00 5.150350000000000428e+00
5.512919664382934570e+01 5.273049999999999571e+00 5.151469999999999771e+00
5.514037632942199707e+01 5.273909999999999876e+00 5.152580000000000382e+00
5.515220475196838379e+01 5.274759999999999671e+00 5.153690000000000104e+00
5.516343450546264648e+01 5.275599999999999845e+00 5.154790000000000205e+00
5.517464089393615723e+01 5.276440000000000019e+00 5.155879999999999797e+00
5.518592643737792969e+01 5.277280000000000193e+00 5.156970000000000276e+00
5.519713187217712402e+01 5.278109999999999857e+00 5.158050000000000246e+00
5.520834970474243164e+01 5.278940000000000410e+00 5.159119999999999706e+00
5.521992492675781250e+01 5.279759999999999565e+00 5.160190000000000055e+00
5.523120832443237305e+01 5.280579999999999607e+00 5.161249999999999893e+00
5.524274039268493652e+01 5.281399999999999650e+00 5.162300000000000111e+00
5.525449609756469727e+01 5.282210000000000072e+00 5.163350000000000328e+00
5.526569485664367676e+01 5.283019999999999605e+00 5.164390000000000036e+00
5.527771306037902832e+01 5.283820000000000405e+00 5.165429999999999744e+00
5.528895449638366699e+01 5.284620000000000317e+00 5.166459999999999830e+00
5.530015420913696289e+01 5.285420000000000229e+00 5.167480000000000295e+00
5.531151390075683594e+01 5.286209999999999631e+00 5.168490000000000251e+00
5.532278871536254883e+01 5.286999999999999922e+00 5.169500000000000206e+00
5.533435106277465820e+01 5.287779999999999703e+00 5.170499999999999652e+00
5.534554934501647949e+01 5.288560000000000372e+00 5.171499999999999986e+00
5.535698866844177246e+01 5.289329999999999643e+00 5.172489999999999810e+00
5.536866068840026855e+01 5.290099999999999802e+00 5.173479999999999634e+00
5.538039112091064453e+01 5.290860000000000340e+00 5.174459999999999837e+00
5.539158654212951660e+01 5.291619999999999990e+00 5.175440000000000040e+00
5.540280795097351074e+01 5.292370000000000019e+00 5.176409999999999734e+00
5.541404485702514648e+01 5.293120000000000047e+00 5.177380000000000315e+00
5.542524313926696777e+01 5.293859999999999566e+00 5.178340000000000387e+00
5.543690490722656250e+01 5.294590000000000352e+00 5.179289999999999949e+00
5.544814944267272949e+01 5.295320000000000249e+00 5.180250000000000021e+00
5.545966815948486328e+01 5.296050000000000146e+00 5.181189999999999962e+00
5.547090840339660645e+01 5.296770000000000422e+00 5.182140000000000413e+00
5.548236298561096191e+01 5.297480000000000189e+00 5.183080000000000354e+00
5.549424529075622559e+01 5.298189999999999955e+00 5.184020000000000294e+00
5.550546526908874512e+01 5.298890000000000100e+00 5.184949999999999726e+00
5.551666307449340820e+01 5.299579999999999735e+00 5.185880000000000045e+00
5.552797675132751465e+01 5.300270000000000259e+00 5.186810000000000365e+00
5.553924679756164551e+01 5.300950000000000273e+00 5.187730000000000175e+00
5.555062031745910645e+01 5.301630000000000287e+00 5.188649999999999984e+00
5.556203961372375488e+01 5.302310000000000301e+00 5.189569999999999794e+00
5.557324981689453125e+01 5.302979999999999805e+00 5.190479999999999983e+00
5.558444714546203613e+01 5.303650000000000198e+00 5.191379999999999661e+00
5.559564924240112305e+01 5.304310000000000080e+00 5.192289999999999850e+00
5.560698318481445312e+01 5.304960000000000342e+00 5.193190000000000417e+00
5.561894154548645020e+01 5.305609999999999715e+00 5.194090000000000096e+00
5.563014554977416992e+01 5.306259999999999977e+00 5.194980000000000153e+00
5.564134645462036133e+01 5.306899999999999729e+00 5.195879999999999832e+00
5.565294337272644043e+01 5.307540000000000369e+00 5.196769999999999889e+00
5.566414499282836914e+01 5.308169999999999611e+00 5.197650000000000325e+00
5.567553997039794922e+01 5.308810000000000251e+00 5.198540000000000383e+00
5.568718719482421875e+01 5.309440000000000381e+00 5.199419999999999931e+00
5.569837164878845215e+01 5.310060000000000002e+00 5.200289999999999857e+00
5.570955085754394531e+01 5.310690000000000133e+00 5.201170000000000293e+00
5.572074413299560547e+01 5.311309999999999754e+00 5.202040000000000219e+00
5.573194766044616699e+01 5.311930000000000263e+00 5.202910000000000146e+00
5.574362111091613770e+01 5.312540000000000262e+00 5.203780000000000072e+00
5.575492262840270996e+01 5.313159999999999883e+00 5.204640000000000377e+00
5.576633667945861816e+01 5.313769999999999882e+00 5.205510000000000304e+00
5.577787494659423828e+01 5.314379999999999882e+00 5.206369999999999720e+00
5.578910565376281738e+01 5.314989999999999881e+00 5.207230000000000025e+00
5.580028748512268066e+01 5.315590000000000259e+00 5.208090000000000330e+00
5.581170129776000977e+01 5.316200000000000259e+00 5.208940000000000126e+00
5.582311248779296875e+01 5.316810000000000258e+00 5.209800000000000431e+00
5.583438229560852051e+01 5.317409999999999748e+00 5.210650000000000226e+00
5.584553217887878418e+01 5.318010000000000126e+00 5.211500000000000021e+00
5.585679078102111816e+01 5.318620000000000125e+00 5.212360000000000326e+00
5.586860251426696777e+01 5.319209999999999994e+00 5.213210000000000122e+00
5.587990427017211914e+01 5.319810000000000372e+00 5.214059999999999917e+00
5.589112925529479980e+01 5.320409999999999862e+00 5.214920000000000222e+00
5.590273833274841309e+01 5.321010000000000240e+00 5.215770000000000017e+00
5.591398119926452637e+01 5.321600000000000108e+00 5.216619999999999813e+00
5.592517924308776855e+01 5.322199999999999598e+00 5.217469999999999608e+00
5.593683171272277832e+01 5.322799999999999976e+00 5.218320000000000292e+00
5.594844841957092285e+01 5.323400000000000354e+00 5.219170000000000087e+00
5.595966601371765137e+01 5.323999999999999844e+00 5.220030000000000392e+00
5.597103309631347656e+01 5.324600000000000222e+00 5.220880000000000187e+00
5.598227524757385254e+01 5.325199999999999712e+00 5.221729999999999983e+00
5.599398446083068848e+01 5.325800000000000090e+00 5.222590000000000288e+00
5.600520014762878418e+01 5.326399999999999579e+00 5.223449999999999704e+00
5.601638627052307129e+01 5.326990000000000336e+00 5.224310000000000009e+00
5.602776575088500977e+01 5.327600000000000335e+00 5.225170000000000314e+00
5.603923082351684570e+01 5.328199999999999825e+00 5.226029999999999731e+00
5.605066871643066406e+01 5.328800000000000203e+00 5.226890000000000036e+00
5.606222581863403320e+01 5.329410000000000203e+00 5.227750000000000341e+00
5.607342147827148438e+01 5.330009999999999692e+00 5.228609999999999758e+00
5.608462214469909668e+01 5.330619999999999692e+00 5.229479999999999684e+00
5.609580993652343750e+01 5.331229999999999691e+00 5.230339999999999989e+00
5.610719180107116699e+01 5.331839999999999691e+00 5.231209999999999916e+00
5.611914181709289551e+01 5.332449999999999690e+00 5.232079999999999842e+00
5.613035368919372559e+01 5.333059999999999690e+00 5.232960000000000278e+00
5.614153575897216797e+01 5.333669999999999689e+00 5.233830000000000204e+00
5.615304636955261230e+01 5.334279999999999688e+00 5.234709999999999752e+00
5.616423106193542480e+01 5.334889999999999688e+00 5.235590000000000188e+00
5.617564415931701660e+01 5.335510000000000197e+00 5.236469999999999736e+00
5.618743467330932617e+01 5.336129999999999818e+00 5.237350000000000172e+00
5.619864988327026367e+01 5.336750000000000327e+00 5.238240000000000229e+00
5.620995163917541504e+01 5.337369999999999948e+00 5.239119999999999777e+00
5.622114229202270508e+01 5.337989999999999569e+00 5.240009999999999835e+00
5.623231792449951172e+01 5.338619999999999699e+00 5.240899999999999892e+00
5.624395537376403809e+01 5.339240000000000208e+00 5.241789999999999949e+00
5.625517296791076660e+01 5.339870000000000339e+00 5.242680000000000007e+00
5.626636099815368652e+01 5.340499999999999581e+00 5.243579999999999686e+00
5.627800774574279785e+01 5.341129999999999711e+00 5.244480000000000253e+00
5.628921127319335938e+01 5.341759999999999842e+00 5.245370000000000310e+00
5.630039787292480469e+01 5.342399999999999594e+00 5.246269999999999989e+00
5.631160521507263184e+01 5.343040000000000234e+00 5.247180000000000177e+00
5.632289195060729980e+01 5.343679999999999986e+00 5.248079999999999856e+00
5.633437633514404297e+01 5.344319999999999737e+00 5.248980000000000423e+00
5.634552860260009766e+01 5.344960000000000377e+00 5.249889999999999723e+00
5.635670995712280273e+01 5.345600000000000129e+00 5.250799999999999912e+00
5.636837053298950195e+01 5.346250000000000391e+00 5.251710000000000100e+00
5.637989258766174316e+01 5.346890000000000143e+00 5.252629999999999910e+00
5.639117789268493652e+01 5.347540000000000404e+00 5.253549999999999720e+00
5.640319252014160156e+01 5.348189999999999777e+00 5.254470000000000418e+00
5.641437315940856934e+01 5.348840000000000039e+00 5.255390000000000228e+00
5.642552947998046875e+01 5.349490000000000300e+00 5.256310000000000038e+00
5.643672728538513184e+01 5.350150000000000183e+00 5.257229999999999848e+00
5.644871854782104492e+01 5.350799999999999557e+00 5.258160000000000167e+00
5.645991778373718262e+01 5.351460000000000328e+00 5.259079999999999977e+00
5.647127628326416016e+01 5.352120000000000211e+00 5.260010000000000296e+00
5.648318171501159668e+01 5.352780000000000094e+00 5.260950000000000237e+00
5.649441480636596680e+01 5.353439999999999976e+00 5.261879999999999669e+00
5.650562214851379395e+01 5.354099999999999859e+00 5.262819999999999609e+00
5.651681780815124512e+01 5.354759999999999742e+00 5.263760000000000439e+00
5.652802729606628418e+01 5.355419999999999625e+00 5.264689999999999870e+00
5.653936719894409180e+01 5.356090000000000018e+00 5.265640000000000320e+00
5.655081820487976074e+01 5.356749999999999901e+00 5.266580000000000261e+00
5.656202769279479980e+01 5.357420000000000293e+00 5.267520000000000202e+00
5.657322716712951660e+01 5.358080000000000176e+00 5.268460000000000143e+00
5.658486175537109375e+01 5.358749999999999680e+00 5.269409999999999705e+00
5.659605550765991211e+01 5.359409999999999563e+00 5.270360000000000156e+00
5.660752987861633301e+01 5.360079999999999956e+00 5.271309999999999718e+00
5.661910486221313477e+01 5.360739999999999839e+00 5.272260000000000169e+00
5.663031458854675293e+01 5.361399999999999721e+00 5.273209999999999731e+00
5.664151000976562500e+01 5.362059999999999604e+00 5.274169999999999803e+00
5.665322065353393555e+01 5.362729999999999997e+00 5.275129999999999875e+00
5.666440677642822266e+01 5.363389999999999880e+00 5.276080000000000325e+00
5.667559504508972168e+01 5.364049999999999763e+00 5.277040000000000397e+00
5.668693232536315918e+01 5.364709999999999646e+00 5.277999999999999581e+00
5.669826340675354004e+01 5.365380000000000038e+00 5.278959999999999653e+00
5.670948481559753418e+01 5.366039999999999921e+00 5.279919999999999725e+00
5.672067022323608398e+01 5.366699999999999804e+00 5.280879999999999797e+00
5.673186659812927246e+01 5.367359999999999687e+00 5.281839999999999868e+00
5.674351191520690918e+01 5.368019999999999570e+00 5.282799999999999940e+00
5.675485658645629883e+01 5.368680000000000341e+00 5.283760000000000012e+00
5.676608657836914062e+01 5.369329999999999714e+00 5.284729999999999706e+00
5.677776527404785156e+01 5.369989999999999597e+00 5.285689999999999777e+00
5.678898119926452637e+01 5.370650000000000368e+00 5.286660000000000359e+00
5.680016803741455078e+01 5.371299999999999741e+00 5.287620000000000431e+00
5.681166648864746094e+01 5.371959999999999624e+00 5.288579999999999615e+00
5.682289242744445801e+01 5.372609999999999886e+00 5.289539999999999687e+00
5.683489990234375000e+01 5.373269999999999769e+00 5.290510000000000268e+00
5.684608387947082520e+01 5.373920000000000030e+00 5.291470000000000340e+00
5.685741376876831055e+01 5.374570000000000292e+00 5.292440000000000033e+00
5.686938476562500000e+01 5.375219999999999665e+00 5.293400000000000105e+00
5.688074541091918945e+01 5.375860000000000305e+00 5.294369999999999798e+00
5.689200305938720703e+01 5.376509999999999678e+00 5.295329999999999870e+00
5.690325117111206055e+01 5.377150000000000318e+00 5.296299999999999564e+00
5.691451454162597656e+01 5.377799999999999692e+00 5.297259999999999636e+00
5.692571973800659180e+01 5.378440000000000332e+00 5.298219999999999708e+00
5.693738150596618652e+01 5.379080000000000084e+00 5.299190000000000289e+00
5.694858598709106445e+01 5.379730000000000345e+00 5.300150000000000361e+00
5.696006274223327637e+01 5.380370000000000097e+00 5.301110000000000433e+00
5.697138595581054688e+01 5.381009999999999849e+00 5.302069999999999617e+00
5.698263120651245117e+01 5.381649999999999601e+00 5.303020000000000067e+00
5.699451255798339844e+01 5.382279999999999731e+00 5.303980000000000139e+00
5.700572896003723145e+01 5.382920000000000371e+00 5.304940000000000211e+00
5.701691961288452148e+01 5.383549999999999613e+00 5.305900000000000283e+00
5.702813482284545898e+01 5.384190000000000254e+00 5.306849999999999845e+00
5.703958320617675781e+01 5.384820000000000384e+00 5.307800000000000296e+00
5.705084323883056641e+01 5.385449999999999626e+00 5.308749999999999858e+00
5.706239104270935059e+01 5.386079999999999757e+00 5.309700000000000308e+00
5.707361149787902832e+01 5.386720000000000397e+00 5.310649999999999871e+00
5.708480858802795410e+01 5.387349999999999639e+00 5.311589999999999812e+00
5.709684777259826660e+01 5.387990000000000279e+00 5.312529999999999752e+00
5.710804867744445801e+01 5.388620000000000410e+00 5.313460000000000072e+00
5.711954021453857422e+01 5.389260000000000161e+00 5.314400000000000013e+00
5.713075399398803711e+01 5.389890000000000292e+00 5.315330000000000332e+00
5.714223861694335938e+01 5.390530000000000044e+00 5.316259999999999764e+00
5.715346026420593262e+01 5.391169999999999796e+00 5.317190000000000083e+00
5.716519117355346680e+01 5.391799999999999926e+00 5.318120000000000402e+00
5.717641448974609375e+01 5.392439999999999678e+00 5.319049999999999834e+00
5.718761849403381348e+01 5.393080000000000318e+00 5.319980000000000153e+00
5.719887280464172363e+01 5.393720000000000070e+00 5.320909999999999584e+00
5.721008849143981934e+01 5.394359999999999822e+00 5.321839999999999904e+00
5.722183132171630859e+01 5.394999999999999574e+00 5.322779999999999845e+00
5.723304486274719238e+01 5.395640000000000214e+00 5.323719999999999786e+00
5.724423956871032715e+01 5.396279999999999966e+00 5.324659999999999727e+00
5.725542521476745605e+01 5.396910000000000096e+00 5.325610000000000177e+00
5.726711678504943848e+01 5.397540000000000227e+00 5.326559999999999739e+00
5.727877283096313477e+01 5.398170000000000357e+00 5.327510000000000190e+00
5.729011964797973633e+01 5.398799999999999599e+00 5.328470000000000262e+00
5.730134654045104980e+01 5.399429999999999730e+00 5.329439999999999955e+00
5.731253576278686523e+01 5.400050000000000239e+00 5.330400000000000027e+00
5.732372832298278809e+01 5.400660000000000238e+00 5.331369999999999720e+00
5.733512616157531738e+01 5.401270000000000238e+00 5.332340000000000302e+00
5.734632062911987305e+01 5.401880000000000237e+00 5.333309999999999995e+00
5.735751533508300781e+01 5.402479999999999727e+00 5.334279999999999688e+00
5.736874032020568848e+01 5.403069999999999595e+00 5.335239999999999760e+00
5.737994003295898438e+01 5.403660000000000352e+00 5.336210000000000342e+00
5.739113306999206543e+01 5.404239999999999711e+00 5.337180000000000035e+00
5.740286827087402344e+01 5.404810000000000336e+00 5.338140000000000107e+00
5.741409897804260254e+01 5.405369999999999564e+00 5.339109999999999800e+00
5.742530751228332520e+01 5.405920000000000059e+00 5.340069999999999872e+00
5.743654966354370117e+01 5.406460000000000043e+00 5.341029999999999944e+00
5.744772672653198242e+01 5.406990000000000407e+00 5.341990000000000016e+00
5.745898199081420898e+01 5.407510000000000261e+00 5.342939999999999579e+00
5.747062826156616211e+01 5.408019999999999605e+00 5.343899999999999650e+00
5.748180484771728516e+01 5.408520000000000216e+00 5.344850000000000101e+00
5.749326086044311523e+01 5.408999999999999808e+00 5.345790000000000042e+00
5.750488114356994629e+01 5.409480000000000288e+00 5.346739999999999604e+00
5.751605725288391113e+01 5.409939999999999749e+00 5.347669999999999924e+00
5.752739834785461426e+01 5.410379999999999967e+00 5.348600000000000243e+00
5.753881025314331055e+01 5.410809999999999675e+00 5.349529999999999674e+00
5.755004191398620605e+01 5.411229999999999762e+00 5.350450000000000372e+00
5.756122446060180664e+01 5.411640000000000228e+00 5.351359999999999673e+00
5.757238984107971191e+01 5.412029999999999674e+00 5.352260000000000240e+00
5.758455681800842285e+01 5.412410000000000387e+00 5.353150000000000297e+00
5.759650969505310059e+01 5.412779999999999703e+00 5.354040000000000354e+00
5.760770177841186523e+01 5.413129999999999775e+00 5.354910000000000281e+00
5.761918926239013672e+01 5.413459999999999717e+00 5.355780000000000207e+00
5.763131999969482422e+01 5.413789999999999658e+00 5.356630000000000003e+00
5.764283108711242676e+01 5.414100000000000357e+00 5.357470000000000176e+00
5.765413570404052734e+01 5.414399999999999658e+00 5.358299999999999841e+00
5.766562223434448242e+01 5.414679999999999715e+00 5.359110000000000262e+00
5.767680406570434570e+01 5.414950000000000152e+00 5.359910000000000174e+00
5.768881535530090332e+01 5.415210000000000079e+00 5.360699999999999577e+00
5.770001506805419922e+01 5.415449999999999875e+00 5.361469999999999736e+00
5.771120405197143555e+01 5.415670000000000428e+00 5.362230000000000274e+00
5.772239136695861816e+01 5.415879999999999583e+00 5.362980000000000302e+00
5.773353958129882812e+01 5.416080000000000005e+00 5.363710000000000200e+00
5.774472260475158691e+01 5.416260000000000296e+00 5.364429999999999588e+00
5.775644350051879883e+01 5.416419999999999568e+00 5.365140000000000242e+00
5.776769828796386719e+01 5.416570000000000107e+00 5.365829999999999878e+00
5.777892398834228516e+01 5.416710000000000136e+00 5.366509999999999891e+00
5.779039835929870605e+01 5.416820000000000412e+00 5.367169999999999774e+00
5.780159664154052734e+01 5.416920000000000179e+00 5.367829999999999657e+00
5.781277894973754883e+01 5.417010000000000325e+00 5.368459999999999788e+00
5.782398366928100586e+01 5.417080000000000339e+00 5.369089999999999918e+00
5.783542132377624512e+01 5.417130000000000223e+00 5.369699999999999918e+00
5.784707164764404297e+01 5.417159999999999975e+00 5.370289999999999786e+00
5.785896110534667969e+01 5.417180000000000106e+00 5.370870000000000033e+00
5.787025070190429688e+01 5.417169999999999597e+00 5.371439999999999770e+00
5.788153791427612305e+01 5.417159999999999975e+00 5.371990000000000265e+00
5.789278769493103027e+01 5.417119999999999713e+00 5.372530000000000250e+00
5.790403509140014648e+01 5.417069999999999830e+00 5.373050000000000104e+00
5.791557836532592773e+01 5.417010000000000325e+00 5.373560000000000336e+00
5.792742204666137695e+01 5.416920000000000179e+00 5.374050000000000438e+00
5.793879699707031250e+01 5.416830000000000034e+00 5.374530000000000030e+00
5.794998693466186523e+01 5.416710000000000136e+00 5.374990000000000379e+00
5.796119904518127441e+01 5.416579999999999728e+00 5.375440000000000218e+00
5.797240662574768066e+01 5.416439999999999699e+00 5.375869999999999926e+00
5.798412728309631348e+01 5.416280000000000427e+00 5.376299999999999635e+00
5.799550795555114746e+01 5.416100000000000136e+00 5.376699999999999591e+00
5.800685691833496094e+01 5.415910000000000224e+00 5.377100000000000435e+00
5.801807904243469238e+01 5.415709999999999802e+00 5.377480000000000260e+00
5.802925825119018555e+01 5.415490000000000137e+00 5.377849999999999575e+00
5.804046392440795898e+01 5.415250000000000341e+00 5.378210000000000157e+00
5.805179858207702637e+01 5.415009999999999657e+00 5.378549999999999720e+00
5.806299710273742676e+01 5.414749999999999730e+00 5.378890000000000171e+00
5.807418203353881836e+01 5.414469999999999672e+00 5.379209999999999603e+00
5.808536791801452637e+01 5.414179999999999993e+00 5.379520000000000302e+00
5.809656691551208496e+01 5.413879999999999804e+00 5.379819999999999602e+00
5.810778212547302246e+01 5.413560000000000372e+00 5.380099999999999660e+00
5.811902070045471191e+01 5.413230000000000430e+00 5.380379999999999718e+00
5.813065195083618164e+01 5.412889999999999979e+00 5.380639999999999645e+00
5.814187788963317871e+01 5.412530000000000285e+00 5.380889999999999951e+00
5.815307450294494629e+01 5.412160000000000082e+00 5.381120000000000125e+00
5.816426753997802734e+01 5.411780000000000257e+00 5.381339999999999790e+00
5.817594552040100098e+01 5.411380000000000301e+00 5.381549999999999834e+00
5.818737149238586426e+01 5.410969999999999835e+00 5.381750000000000256e+00
5.819857954978942871e+01 5.410549999999999748e+00 5.381929999999999659e+00
5.820981192588806152e+01 5.410120000000000040e+00 5.382100000000000328e+00
5.822101092338562012e+01 5.409670000000000201e+00 5.382249999999999979e+00
5.823223137855529785e+01 5.409209999999999852e+00 5.382390000000000008e+00
5.824371170997619629e+01 5.408739999999999881e+00 5.382520000000000415e+00
5.825500082969665527e+01 5.408260000000000289e+00 5.382640000000000313e+00
5.826639795303344727e+01 5.407770000000000188e+00 5.382740000000000080e+00
5.827804970741271973e+01 5.407259999999999955e+00 5.382830000000000226e+00
5.828924560546875000e+01 5.406740000000000101e+00 5.382900000000000240e+00
5.830044937133789062e+01 5.406209999999999738e+00 5.382959999999999745e+00
5.831165814399719238e+01 5.405669999999999753e+00 5.383009999999999629e+00
5.832284545898437500e+01 5.405120000000000147e+00 5.383040000000000269e+00
5.833481645584106445e+01 5.404560000000000031e+00 5.383070000000000022e+00
5.834633731842041016e+01 5.403990000000000293e+00 5.383079999999999643e+00
5.835752964019775391e+01 5.403410000000000046e+00 5.383070000000000022e+00
5.836887860298156738e+01 5.402809999999999668e+00 5.383049999999999891e+00
5.838041162490844727e+01 5.402210000000000178e+00 5.383020000000000138e+00
5.839162778854370117e+01 5.401600000000000179e+00 5.382979999999999876e+00
5.840358829498291016e+01 5.400979999999999670e+00 5.382929999999999993e+00
5.841511344909667969e+01 5.400350000000000428e+00 5.382859999999999978e+00
5.842656755447387695e+01 5.399720000000000297e+00 5.382780000000000342e+00
5.843780159950256348e+01 5.399070000000000036e+00 5.382690000000000197e+00
5.844901323318481445e+01 5.398419999999999774e+00 5.382600000000000051e+00
5.846021056175231934e+01 5.397759999999999891e+00 5.382489999999999775e+00
5.847168326377868652e+01 5.397090000000000387e+00 5.382369999999999877e+00
5.848305153846740723e+01 5.396410000000000373e+00 5.382240000000000357e+00
5.849424123764038086e+01 5.395730000000000359e+00 5.382100000000000328e+00
5.850652265548706055e+01 5.395030000000000214e+00 5.381960000000000299e+00
5.851772308349609375e+01 5.394339999999999691e+00 5.381809999999999761e+00
5.852892661094665527e+01 5.393629999999999924e+00 5.381649999999999601e+00
5.854015994071960449e+01 5.392920000000000158e+00 5.381479999999999819e+00
5.855155158042907715e+01 5.392199999999999882e+00 5.381310000000000038e+00
5.856287670135498047e+01 5.391469999999999985e+00 5.381120000000000125e+00
5.857428312301635742e+01 5.390740000000000087e+00 5.380930000000000213e+00
5.858548235893249512e+01 5.389999999999999680e+00 5.380740000000000300e+00
5.859667968750000000e+01 5.389260000000000161e+00 5.380530000000000257e+00
5.860791063308715820e+01 5.388510000000000133e+00 5.380320000000000213e+00
5.861911582946777344e+01 5.387749999999999595e+00 5.380099999999999660e+00
5.863040113449096680e+01 5.386989999999999945e+00 5.379870000000000374e+00
5.864160132408142090e+01 5.386230000000000295e+00 5.379640000000000200e+00
5.865283060073852539e+01 5.385460000000000136e+00 5.379400000000000404e+00
5.866403675079345703e+01 5.384689999999999976e+00 5.379150000000000098e+00
5.867523670196533203e+01 5.383910000000000196e+00 5.378899999999999793e+00
5.868736720085144043e+01 5.383130000000000415e+00 5.378639999999999866e+00
5.869860935211181641e+01 5.382340000000000124e+00 5.378370000000000317e+00
5.870983409881591797e+01 5.381549999999999834e+00 5.378090000000000259e+00
5.872104454040527344e+01 5.380760000000000431e+00 5.377810000000000201e+00
5.873249840736389160e+01 5.379970000000000141e+00 5.377519999999999634e+00
5.874433922767639160e+01 5.379170000000000229e+00 5.377229999999999954e+00
5.875586771965026855e+01 5.378370000000000317e+00 5.376920000000000144e+00
5.876738142967224121e+01 5.377570000000000405e+00 5.376619999999999955e+00
5.877863335609436035e+01 5.376769999999999605e+00 5.376299999999999635e+00
5.878989052772521973e+01 5.375960000000000072e+00 5.375980000000000203e+00
5.880110740661621094e+01 5.375160000000000160e+00 5.375650000000000261e+00
5.881230711936950684e+01 5.374349999999999739e+00 5.375320000000000320e+00
5.882422399520874023e+01 5.373540000000000205e+00 5.374979999999999869e+00
5.883544588088989258e+01 5.372729999999999784e+00 5.374629999999999797e+00
5.884667706489562988e+01 5.371920000000000250e+00 5.374279999999999724e+00
5.885800528526306152e+01 5.371109999999999829e+00 5.373920000000000030e+00
5.886932015419006348e+01 5.370300000000000296e+00 5.373560000000000336e+00
5.888059020042419434e+01 5.369489999999999874e+00 5.373190000000000133e+00
5.889188480377197266e+01 5.368669999999999831e+00 5.372810000000000308e+00
5.890314054489135742e+01 5.367860000000000298e+00 5.372429999999999595e+00
5.891443133354187012e+01 5.367049999999999876e+00 5.372040000000000148e+00
5.892563366889953613e+01 5.366240000000000343e+00 5.371649999999999814e+00
5.893775534629821777e+01 5.365429999999999922e+00 5.371260000000000367e+00
5.894898223876953125e+01 5.364620000000000388e+00 5.370849999999999902e+00
5.896023178100585938e+01 5.363800000000000345e+00 5.370449999999999946e+00
5.897158026695251465e+01 5.362989999999999924e+00 5.370029999999999859e+00
5.898278355598449707e+01 5.362190000000000012e+00 5.369620000000000282e+00
5.899419856071472168e+01 5.361379999999999590e+00 5.369200000000000195e+00
5.900540566444396973e+01 5.360570000000000057e+00 5.368769999999999598e+00
5.901755857467651367e+01 5.359759999999999636e+00 5.368339999999999890e+00
5.902875089645385742e+01 5.358959999999999724e+00 5.367910000000000181e+00
5.903995299339294434e+01 5.358150000000000190e+00 5.367469999999999963e+00
5.905160784721374512e+01 5.357350000000000279e+00 5.367029999999999745e+00
5.906288528442382812e+01 5.356550000000000367e+00 5.366590000000000416e+00
5.907408761978149414e+01 5.355749999999999567e+00 5.366139999999999688e+00
5.908529400825500488e+01 5.354949999999999655e+00 5.365700000000000358e+00
5.909648013114929199e+01 5.354149999999999743e+00 5.365240000000000009e+00
5.910766696929931641e+01 5.353349999999999831e+00 5.364790000000000170e+00
5.911886572837829590e+01 5.352560000000000429e+00 5.364329999999999821e+00
5.913036656379699707e+01 5.351759999999999629e+00 5.363870000000000360e+00
5.914153003692626953e+01 5.350970000000000226e+00 5.363400000000000389e+00
5.915270471572875977e+01 5.350179999999999936e+00 5.362940000000000040e+00
5.916436433792114258e+01 5.349389999999999645e+00 5.362470000000000070e+00
5.917555880546569824e+01 5.348600000000000243e+00 5.362000000000000099e+00
5.918674659729003906e+01 5.347809999999999953e+00 5.361519999999999619e+00
5.919798493385314941e+01 5.347030000000000172e+00 5.361049999999999649e+00
5.920917654037475586e+01 5.346239999999999881e+00 5.360570000000000057e+00
5.922035932540893555e+01 5.345460000000000100e+00 5.360089999999999577e+00
5.923156118392944336e+01 5.344680000000000319e+00 5.359609999999999985e+00
5.924302768707275391e+01 5.343899999999999650e+00 5.359130000000000393e+00
5.925424003601074219e+01 5.343119999999999870e+00 5.358640000000000292e+00
5.926542067527770996e+01 5.342349999999999710e+00 5.358150000000000190e+00
5.927706670761108398e+01 5.341569999999999929e+00 5.357660000000000089e+00
5.928825235366821289e+01 5.340799999999999770e+00 5.357169999999999987e+00
5.929945039749145508e+01 5.340029999999999610e+00 5.356679999999999886e+00
5.931075835227966309e+01 5.339260000000000339e+00 5.356189999999999785e+00
5.932193803787231445e+01 5.338490000000000180e+00 5.355690000000000062e+00
5.933312845230102539e+01 5.337729999999999642e+00 5.355199999999999960e+00
5.934474825859069824e+01 5.336960000000000370e+00 5.354700000000000237e+00
5.935675668716430664e+01 5.336199999999999832e+00 5.354199999999999626e+00
5.936795091629028320e+01 5.335440000000000182e+00 5.353699999999999903e+00
5.937940478324890137e+01 5.334679999999999644e+00 5.353200000000000180e+00
5.939151263236999512e+01 5.333919999999999995e+00 5.352689999999999948e+00
5.940305018424987793e+01 5.333160000000000345e+00 5.352190000000000225e+00
5.941426396369934082e+01 5.332410000000000316e+00 5.351689999999999614e+00
5.942547488212585449e+01 5.331649999999999778e+00 5.351180000000000270e+00
5.943665647506713867e+01 5.330899999999999750e+00 5.350670000000000037e+00
5.944784307479858398e+01 5.330149999999999721e+00 5.350159999999999805e+00
5.945904612541198730e+01 5.329399999999999693e+00 5.349660000000000082e+00
5.947029280662536621e+01 5.328649999999999665e+00 5.349149999999999849e+00
5.948148179054260254e+01 5.327910000000000146e+00 5.348639999999999617e+00
5.949265694618225098e+01 5.327160000000000117e+00 5.348119999999999763e+00
5.950431919097900391e+01 5.326419999999999710e+00 5.347610000000000419e+00
5.951556372642517090e+01 5.325669999999999682e+00 5.347100000000000186e+00
5.952675342559814453e+01 5.324930000000000163e+00 5.346589999999999954e+00
5.953795671463012695e+01 5.324189999999999756e+00 5.346079999999999721e+00
5.954914093017578125e+01 5.323450000000000237e+00 5.345559999999999867e+00
5.956031012535095215e+01 5.322709999999999830e+00 5.345049999999999635e+00
5.957150721549987793e+01 5.321979999999999933e+00 5.344540000000000290e+00
5.958295440673828125e+01 5.321240000000000414e+00 5.344030000000000058e+00
5.959429502487182617e+01 5.320500000000000007e+00 5.343510000000000204e+00
5.960547232627868652e+01 5.319770000000000110e+00 5.342999999999999972e+00
5.961718273162841797e+01 5.319040000000000212e+00 5.342489999999999739e+00
5.962837457656860352e+01 5.318310000000000315e+00 5.341969999999999885e+00
5.963970375061035156e+01 5.317569999999999908e+00 5.341459999999999653e+00
5.965095829963684082e+01 5.316840000000000011e+00 5.340950000000000308e+00
5.966247391700744629e+01 5.316110000000000113e+00 5.340429999999999566e+00
5.967365813255310059e+01 5.315380000000000216e+00 5.339920000000000222e+00
5.968534445762634277e+01 5.314650000000000318e+00 5.339409999999999989e+00
5.969711375236511230e+01 5.313930000000000042e+00 5.338899999999999757e+00
5.970829129219055176e+01 5.313200000000000145e+00 5.338390000000000413e+00
5.971979856491088867e+01 5.312470000000000248e+00 5.337869999999999671e+00
5.973167705535888672e+01 5.311749999999999972e+00 5.337360000000000326e+00
5.974287557601928711e+01 5.311020000000000074e+00 5.336850000000000094e+00
5.975412106513977051e+01 5.310299999999999798e+00 5.336339999999999861e+00
5.976532697677612305e+01 5.309569999999999901e+00 5.335829999999999629e+00
5.977651119232177734e+01 5.308849999999999625e+00 5.335320000000000285e+00
5.978770422935485840e+01 5.308119999999999727e+00 5.334810000000000052e+00
5.979893469810485840e+01 5.307400000000000340e+00 5.334299999999999820e+00
5.981017875671386719e+01 5.306680000000000064e+00 5.333800000000000097e+00
5.982135891914367676e+01 5.305950000000000166e+00 5.333289999999999864e+00
5.983253312110900879e+01 5.305229999999999890e+00 5.332779999999999632e+00
5.984442377090454102e+01 5.304509999999999614e+00 5.332270000000000287e+00
5.985579061508178711e+01 5.303779999999999717e+00 5.331769999999999676e+00
5.986709833145141602e+01 5.303060000000000329e+00 5.331260000000000332e+00
5.987837481498718262e+01 5.302340000000000053e+00 5.330750000000000099e+00
5.988954114913940430e+01 5.301619999999999777e+00 5.330250000000000377e+00
5.990074515342712402e+01 5.300900000000000389e+00 5.329740000000000144e+00
5.991198682785034180e+01 5.300169999999999604e+00 5.329240000000000421e+00
5.992330527305603027e+01 5.299450000000000216e+00 5.328739999999999810e+00
5.993476557731628418e+01 5.298729999999999940e+00 5.328229999999999578e+00
5.994596552848815918e+01 5.298009999999999664e+00 5.327729999999999855e+00
5.995786571502685547e+01 5.297290000000000276e+00 5.327230000000000132e+00
5.996906566619873047e+01 5.296560000000000379e+00 5.326730000000000409e+00
5.998026728630065918e+01 5.295840000000000103e+00 5.326229999999999798e+00
5.999175524711608887e+01 5.295119999999999827e+00 5.325730000000000075e+00
6.000321650505065918e+01 5.294389999999999930e+00 5.325230000000000352e+00
6.001452159881591797e+01 5.293669999999999654e+00 5.324729999999999741e+00
6.002575469017028809e+01 5.292950000000000266e+00 5.324239999999999640e+00
6.003774404525756836e+01 5.292229999999999990e+00 5.323739999999999917e+00
6.004889822006225586e+01 5.291500000000000092e+00 5.323240000000000194e+00
6.006005597114562988e+01 5.290779999999999816e+00 5.322750000000000092e+00
6.007187485694885254e+01 5.290049999999999919e+00 5.322250000000000369e+00
6.008315181732177734e+01 5.289329999999999643e+00 5.321760000000000268e+00
6.009450173377990723e+01 5.288599999999999746e+00 5.321259999999999657e+00
6.010569882392883301e+01 5.287880000000000358e+00 5.320770000000000444e+00
6.011689877510070801e+01 5.287149999999999572e+00 5.320280000000000342e+00
6.012806439399719238e+01 5.286419999999999675e+00 5.319790000000000241e+00
6.013950467109680176e+01 5.285669999999999646e+00 5.319300000000000139e+00
6.015075802803039551e+01 5.284919999999999618e+00 5.318810000000000038e+00
6.016253042221069336e+01 5.284150000000000347e+00 5.318319999999999936e+00
6.017395305633544922e+01 5.283369999999999678e+00 5.317829999999999835e+00
6.018510866165161133e+01 5.282569999999999766e+00 5.317339999999999733e+00
6.019632053375244141e+01 5.281749999999999723e+00 5.316849999999999632e+00
6.020750951766967773e+01 5.280899999999999928e+00 5.316360000000000419e+00
6.021866488456726074e+01 5.280030000000000001e+00 5.315879999999999939e+00
6.023017382621765137e+01 5.279130000000000322e+00 5.315389999999999837e+00
6.024133849143981934e+01 5.278200000000000003e+00 5.314910000000000245e+00
6.025249147415161133e+01 5.277239999999999931e+00 5.314420000000000144e+00
6.026369976997375488e+01 5.276239999999999597e+00 5.313939999999999664e+00
6.027535986900329590e+01 5.275210000000000399e+00 5.313449999999999562e+00
6.028659415245056152e+01 5.274149999999999672e+00 5.312960000000000349e+00
6.029811286926269531e+01 5.273049999999999571e+00 5.312470000000000248e+00
6.030927562713623047e+01 5.271930000000000227e+00 5.311969999999999636e+00
6.032043027877807617e+01 5.270769999999999733e+00 5.311469999999999914e+00
6.033164024353027344e+01 5.269580000000000375e+00 5.310959999999999681e+00
6.034289002418518066e+01 5.268369999999999997e+00 5.310439999999999827e+00
6.035434937477111816e+01 5.267120000000000246e+00 5.309910000000000352e+00
6.036583900451660156e+01 5.265850000000000364e+00 5.309370000000000367e+00
6.037769436836242676e+01 5.264540000000000219e+00 5.308819999999999872e+00
6.038885784149169922e+01 5.263209999999999944e+00 5.308250000000000135e+00
6.040001654624938965e+01 5.261860000000000426e+00 5.307669999999999888e+00
6.041168308258056641e+01 5.260480000000000267e+00 5.307070000000000398e+00
6.042286515235900879e+01 5.259079999999999977e+00 5.306460000000000399e+00
6.043416547775268555e+01 5.257649999999999935e+00 5.305830000000000268e+00
6.044534397125244141e+01 5.256199999999999761e+00 5.305189999999999628e+00
6.045650172233581543e+01 5.254719999999999835e+00 5.304529999999999745e+00
6.046793079376220703e+01 5.253219999999999779e+00 5.303860000000000241e+00
6.047925949096679688e+01 5.251710000000000100e+00 5.303180000000000227e+00
6.049046087265014648e+01 5.250169999999999781e+00 5.302480000000000082e+00
6.050164675712585449e+01 5.248610000000000220e+00 5.301770000000000316e+00
6.051279091835021973e+01 5.247029999999999639e+00 5.301050000000000040e+00
6.052393269538879395e+01 5.245429999999999815e+00 5.300309999999999633e+00
6.053560376167297363e+01 5.243809999999999860e+00 5.299559999999999604e+00
6.054680871963500977e+01 5.242180000000000284e+00 5.298799999999999955e+00
6.055793833732604980e+01 5.240520000000000067e+00 5.298020000000000174e+00
6.056952238082885742e+01 5.238859999999999850e+00 5.297240000000000393e+00
6.058069229125976562e+01 5.237169999999999881e+00 5.296439999999999593e+00
6.059184145927429199e+01 5.235470000000000290e+00 5.295630000000000059e+00
6.060299658775329590e+01 5.233749999999999680e+00 5.294810000000000016e+00
6.061420154571533203e+01 5.232020000000000337e+00 5.293980000000000352e+00
6.062611985206604004e+01 5.230269999999999975e+00 5.293140000000000178e+00
6.063776612281799316e+01 5.228509999999999991e+00 5.292290000000000383e+00
6.064891457557678223e+01 5.226729999999999876e+00 5.291430000000000078e+00
6.066007137298583984e+01 5.224940000000000140e+00 5.290560000000000151e+00
6.067123055458068848e+01 5.223139999999999894e+00 5.289679999999999715e+00
6.068269515037536621e+01 5.221330000000000027e+00 5.288780000000000037e+00
6.069405722618103027e+01 5.219500000000000028e+00 5.287880000000000358e+00
6.070524120330810547e+01 5.217670000000000030e+00 5.286970000000000169e+00
6.071638178825378418e+01 5.215830000000000410e+00 5.286050000000000360e+00
6.072762703895568848e+01 5.213969999999999771e+00 5.285120000000000040e+00
6.073884105682373047e+01 5.212110000000000021e+00 5.284180000000000099e+00
6.075003790855407715e+01 5.210230000000000139e+00 5.283240000000000158e+00
6.076119804382324219e+01 5.208350000000000257e+00 5.282280000000000086e+00
6.077234482765197754e+01 5.206459999999999866e+00 5.281320000000000014e+00
6.078399157524108887e+01 5.204559999999999853e+00 5.280339999999999812e+00
6.079544448852539062e+01 5.202650000000000219e+00 5.279359999999999609e+00
6.080671882629394531e+01 5.200739999999999696e+00 5.278380000000000294e+00
6.081794953346252441e+01 5.198820000000000441e+00 5.277379999999999960e+00
6.082913064956665039e+01 5.196889999999999787e+00 5.276379999999999626e+00
6.084028005599975586e+01 5.194960000000000022e+00 5.275369999999999671e+00
6.085143256187438965e+01 5.193019999999999747e+00 5.274350000000000094e+00
6.086330342292785645e+01 5.191080000000000361e+00 5.273320000000000007e+00
6.087463426589965820e+01 5.189129999999999576e+00 5.272289999999999921e+00
6.088585591316223145e+01 5.187170000000000059e+00 5.271259999999999835e+00
6.089706254005432129e+01 5.185209999999999653e+00 5.270220000000000127e+00
6.090896177291870117e+01 5.183239999999999625e+00 5.269169999999999909e+00
6.092015576362609863e+01 5.181269999999999598e+00 5.268119999999999692e+00
6.093154764175415039e+01 5.179299999999999571e+00 5.267070000000000363e+00
6.094302797317504883e+01 5.177319999999999922e+00 5.266009999999999636e+00
6.095495367050170898e+01 5.175329999999999764e+00 5.264949999999999797e+00
6.096647095680236816e+01 5.173339999999999606e+00 5.263880000000000337e+00
6.097766613960266113e+01 5.171350000000000335e+00 5.262809999999999988e+00
6.098976087570190430e+01 5.169360000000000177e+00 5.261730000000000018e+00
6.100119876861572266e+01 5.167360000000000397e+00 5.260650000000000048e+00
6.101237177848815918e+01 5.165350000000000108e+00 5.259570000000000078e+00
6.102368593215942383e+01 5.163350000000000328e+00 5.258479999999999599e+00
6.103561210632324219e+01 5.161340000000000039e+00 5.257390000000000008e+00
6.104700922966003418e+01 5.159320000000000128e+00 5.256300000000000416e+00
6.105820703506469727e+01 5.157309999999999839e+00 5.255209999999999937e+00
6.106947040557861328e+01 5.155289999999999928e+00 5.254109999999999836e+00
6.108070540428161621e+01 5.153270000000000017e+00 5.253009999999999735e+00
6.109188222885131836e+01 5.151250000000000107e+00 5.251900000000000013e+00
6.110307836532592773e+01 5.149230000000000196e+00 5.250790000000000290e+00
6.111546492576599121e+01 5.147199999999999775e+00 5.249670000000000059e+00
6.112739396095275879e+01 5.145170000000000243e+00 5.248549999999999827e+00
6.113858079910278320e+01 5.143150000000000333e+00 5.247429999999999595e+00
6.114973258972167969e+01 5.141119999999999912e+00 5.246299999999999741e+00
6.116141152381896973e+01 5.139090000000000380e+00 5.245169999999999888e+00
6.117256736755371094e+01 5.137059999999999960e+00 5.244030000000000413e+00
6.118375992774963379e+01 5.135030000000000427e+00 5.242890000000000050e+00
6.119501948356628418e+01 5.133009999999999629e+00 5.241740000000000066e+00
6.120621466636657715e+01 5.130980000000000096e+00 5.240590000000000082e+00
6.121738719940185547e+01 5.128949999999999676e+00 5.239440000000000097e+00
6.122854185104370117e+01 5.126929999999999765e+00 5.238269999999999982e+00
6.124027609825134277e+01 5.124900000000000233e+00 5.237099999999999866e+00
6.125143218040466309e+01 5.122880000000000322e+00 5.235929999999999751e+00
6.126275897026062012e+01 5.120860000000000412e+00 5.234759999999999636e+00
6.127428126335144043e+01 5.118829999999999991e+00 5.233579999999999899e+00
6.128543567657470703e+01 5.116810000000000080e+00 5.232400000000000162e+00
6.129666018486022949e+01 5.114779999999999660e+00 5.231220000000000425e+00
6.130788660049438477e+01 5.112759999999999749e+00 5.230030000000000179e+00
6.131913161277770996e+01 5.110739999999999839e+00 5.228839999999999932e+00
6.133032894134521484e+01 5.108710000000000306e+00 5.227660000000000196e+00
6.134154677391052246e+01 5.106690000000000396e+00 5.226469999999999949e+00
6.135276031494140625e+01 5.104669999999999597e+00 5.225270000000000081e+00
6.136394000053405762e+01 5.102649999999999686e+00 5.224079999999999835e+00
6.137528204917907715e+01 5.100640000000000285e+00 5.222879999999999967e+00
6.138702082633972168e+01 5.098629999999999995e+00 5.221680000000000099e+00
6.139850926399230957e+01 5.096619999999999706e+00 5.220469999999999722e+00
6.140970945358276367e+01 5.094619999999999926e+00 5.219260000000000232e+00
6.142087769508361816e+01 5.092620000000000147e+00 5.218049999999999855e+00
6.143208718299865723e+01 5.090620000000000367e+00 5.216820000000000235e+00
6.144350743293762207e+01 5.088639999999999830e+00 5.215600000000000236e+00
6.145495367050170898e+01 5.086649999999999672e+00 5.214360000000000106e+00
6.146681642532348633e+01 5.084670000000000023e+00 5.213119999999999976e+00
6.147803664207458496e+01 5.082699999999999996e+00 5.211879999999999846e+00
6.148922920227050781e+01 5.080729999999999968e+00 5.210630000000000095e+00
6.150039339065551758e+01 5.078769999999999563e+00 5.209369999999999834e+00
6.151207852363586426e+01 5.076810000000000045e+00 5.208120000000000083e+00
6.152359557151794434e+01 5.074869999999999770e+00 5.206850000000000200e+00
6.153479552268981934e+01 5.072919999999999874e+00 5.205589999999999939e+00
6.154611349105834961e+01 5.070990000000000109e+00 5.204310000000000436e+00
6.155733394622802734e+01 5.069060000000000343e+00 5.203039999999999665e+00
6.156851124763488770e+01 5.067140000000000200e+00 5.201760000000000161e+00
6.157968306541442871e+01 5.065220000000000056e+00 5.200479999999999769e+00
6.159146642684936523e+01 5.063310000000000421e+00 5.199200000000000266e+00
6.160274076461791992e+01 5.061410000000000409e+00 5.197910000000000252e+00
6.161418294906616211e+01 5.059510000000000396e+00 5.196620000000000239e+00
6.162535524368286133e+01 5.057620000000000005e+00 5.195330000000000226e+00
6.163705706596374512e+01 5.055740000000000123e+00 5.194040000000000212e+00
6.164823365211486816e+01 5.053860000000000241e+00 5.192739999999999689e+00
6.165943837165832520e+01 5.051999999999999602e+00 5.191449999999999676e+00
6.167065453529357910e+01 5.050130000000000230e+00 5.190150000000000041e+00
6.168193197250366211e+01 5.048280000000000101e+00 5.188850000000000406e+00
6.169311976432800293e+01 5.046429999999999971e+00 5.187549999999999883e+00
6.170429182052612305e+01 5.044590000000000352e+00 5.186250000000000249e+00
6.171633505821228027e+01 5.042760000000000353e+00 5.184949999999999726e+00
6.172755932807922363e+01 5.040930000000000355e+00 5.183650000000000091e+00
6.173899888992309570e+01 5.039109999999999978e+00 5.182349999999999568e+00
6.175017261505126953e+01 5.037289999999999601e+00 5.181049999999999933e+00
6.176231741905212402e+01 5.035479999999999734e+00 5.179750000000000298e+00
6.177355313301086426e+01 5.033669999999999867e+00 5.178449999999999775e+00
6.178476119041442871e+01 5.031869999999999621e+00 5.177159999999999762e+00
6.179595065116882324e+01 5.030070000000000263e+00 5.175869999999999749e+00
6.180716896057128906e+01 5.028279999999999639e+00 5.174570000000000114e+00
6.181860113143920898e+01 5.026500000000000412e+00 5.173289999999999722e+00
6.182985234260559082e+01 5.024720000000000297e+00 5.171999999999999709e+00
6.184156727790832520e+01 5.022940000000000182e+00 5.170709999999999695e+00
6.185332465171813965e+01 5.021169999999999689e+00 5.169430000000000192e+00
6.186471939086914062e+01 5.019400000000000084e+00 5.168149999999999800e+00
6.187598848342895508e+01 5.017640000000000100e+00 5.166879999999999917e+00
6.188720321655273438e+01 5.015880000000000116e+00 5.165600000000000414e+00
6.189846205711364746e+01 5.014120000000000132e+00 5.164340000000000153e+00
6.190971875190734863e+01 5.012360000000000149e+00 5.163070000000000270e+00
6.192089462280273438e+01 5.010609999999999786e+00 5.161810000000000009e+00
6.193207597732543945e+01 5.008860000000000312e+00 5.160549999999999748e+00
6.194375705718994141e+01 5.007109999999999950e+00 5.159290000000000376e+00
6.195555663108825684e+01 5.005359999999999587e+00 5.158039999999999736e+00
6.196684741973876953e+01 5.003619999999999735e+00 5.156789999999999985e+00
6.197806453704833984e+01 5.001870000000000260e+00 5.155549999999999855e+00
6.198927068710327148e+01 5.000130000000000408e+00 5.154309999999999725e+00
6.200093436241149902e+01 4.998389999999999667e+00 5.153080000000000105e+00
6.201216554641723633e+01 4.996649999999999814e+00 5.151849999999999596e+00
6.202335858345031738e+01 4.994909999999999961e+00 5.150619999999999976e+00
6.203529286384582520e+01 4.993170000000000108e+00 5.149399999999999977e+00
6.204645967483520508e+01 4.991439999999999877e+00 5.148170000000000357e+00
6.205762410163879395e+01 4.989700000000000024e+00 5.146950000000000358e+00
6.206923770904541016e+01 4.987969999999999793e+00 5.145730000000000359e+00
6.208042001724243164e+01 4.986239999999999561e+00 5.144510000000000360e+00
6.209163308143615723e+01 4.984499999999999709e+00 5.143299999999999983e+00
6.210289144515991211e+01 4.982779999999999987e+00 5.142079999999999984e+00
6.211427402496337891e+01 4.981049999999999756e+00 5.140859999999999985e+00
6.212592434883117676e+01 4.979320000000000412e+00 5.139639999999999986e+00
6.213711261749267578e+01 4.977599999999999802e+00 5.138419999999999987e+00
6.214827847480773926e+01 4.975880000000000081e+00 5.137199999999999989e+00
6.215993523597717285e+01 4.974160000000000359e+00 5.135979999999999990e+00
6.217116594314575195e+01 4.972450000000000259e+00 5.134750000000000369e+00
6.218237948417663574e+01 4.970729999999999649e+00 5.133519999999999861e+00
6.219433784484863281e+01 4.969020000000000437e+00 5.132290000000000241e+00
6.220551300048828125e+01 4.967310000000000336e+00 5.131059999999999732e+00
6.221687221527099609e+01 4.965600000000000236e+00 5.129819999999999602e+00
6.222874784469604492e+01 4.963890000000000136e+00 5.128589999999999982e+00
6.223991823196411133e+01 4.962180000000000035e+00 5.127349999999999852e+00
6.225112962722778320e+01 4.960469999999999935e+00 5.126120000000000232e+00
6.226302194595336914e+01 4.958750000000000213e+00 5.124889999999999723e+00
6.227430415153503418e+01 4.957040000000000113e+00 5.123660000000000103e+00
6.228549933433532715e+01 4.955330000000000013e+00 5.122419999999999973e+00
6.229666256904602051e+01 4.953619999999999912e+00 5.121190000000000353e+00
6.230783081054687500e+01 4.951909999999999812e+00 5.119959999999999845e+00
6.231942415237426758e+01 4.950199999999999712e+00 5.118739999999999846e+00
6.233065056800842285e+01 4.948489999999999611e+00 5.117510000000000225e+00
6.234181380271911621e+01 4.946780000000000399e+00 5.116279999999999717e+00
6.235336518287658691e+01 4.945070000000000299e+00 5.115050000000000097e+00
6.236456632614135742e+01 4.943369999999999820e+00 5.113819999999999588e+00
6.237574505805969238e+01 4.941659999999999719e+00 5.112589999999999968e+00
6.238695669174194336e+01 4.939969999999999750e+00 5.111360000000000348e+00
6.239813852310180664e+01 4.938270000000000159e+00 5.110129999999999839e+00
6.240931367874145508e+01 4.936580000000000190e+00 5.108889999999999709e+00
6.242116880416870117e+01 4.934890000000000221e+00 5.107649999999999579e+00
6.243233227729797363e+01 4.933200000000000252e+00 5.106419999999999959e+00
6.244372034072875977e+01 4.931510000000000282e+00 5.105170000000000208e+00
6.245502519607543945e+01 4.929829999999999934e+00 5.103930000000000078e+00
6.246638178825378418e+01 4.928149999999999586e+00 5.102680000000000327e+00
6.247813868522644043e+01 4.926479999999999748e+00 5.101420000000000066e+00
6.248965549468994141e+01 4.924809999999999910e+00 5.100159999999999805e+00
6.250091075897216797e+01 4.923140000000000072e+00 5.098889999999999922e+00
6.251213598251342773e+01 4.921479999999999855e+00 5.097610000000000419e+00
6.252340531349182129e+01 4.919819999999999638e+00 5.096330000000000027e+00
6.253464627265930176e+01 4.918169999999999931e+00 5.095040000000000013e+00
6.254583168029785156e+01 4.916509999999999714e+00 5.093729999999999869e+00
6.255701494216918945e+01 4.914860000000000007e+00 5.092419999999999725e+00
6.256885361671447754e+01 4.913219999999999921e+00 5.091099999999999959e+00
6.258047080039978027e+01 4.911570000000000213e+00 5.089769999999999683e+00
6.259167075157165527e+01 4.909930000000000128e+00 5.088420000000000165e+00
6.260288643836975098e+01 4.908299999999999663e+00 5.087069999999999759e+00
6.261437344551086426e+01 4.906659999999999577e+00 5.085720000000000240e+00
6.262583684921264648e+01 4.905039999999999623e+00 5.084349999999999703e+00
6.263701820373535156e+01 4.903410000000000046e+00 5.082970000000000432e+00
6.264819073677062988e+01 4.901790000000000092e+00 5.081590000000000273e+00
6.265945315361022949e+01 4.900170000000000137e+00 5.080199999999999605e+00
6.267088580131530762e+01 4.898559999999999803e+00 5.078800000000000203e+00
6.268222117424011230e+01 4.896950000000000358e+00 5.077399999999999913e+00
6.269340085983276367e+01 4.895340000000000025e+00 5.075990000000000002e+00
6.270512151718139648e+01 4.893729999999999691e+00 5.074580000000000091e+00
6.271692132949829102e+01 4.892120000000000246e+00 5.073159999999999670e+00
6.272811007499694824e+01 4.890509999999999913e+00 5.071729999999999627e+00
6.273948574066162109e+01 4.888889999999999958e+00 5.070299999999999585e+00
6.275118184089660645e+01 4.887279999999999625e+00 5.068870000000000431e+00
6.276237845420837402e+01 4.885659999999999670e+00 5.067440000000000389e+00
6.277354288101196289e+01 4.884050000000000225e+00 5.065999999999999837e+00
6.278473043441772461e+01 4.882430000000000270e+00 5.064549999999999663e+00
6.279613566398620605e+01 4.880810000000000315e+00 5.063100000000000378e+00
6.280744242668151855e+01 4.879179999999999851e+00 5.061650000000000205e+00
6.281908655166625977e+01 4.877559999999999896e+00 5.060190000000000410e+00
6.283030819892883301e+01 4.875930000000000319e+00 5.058720000000000105e+00
6.284170055389404297e+01 4.874310000000000365e+00 5.057240000000000180e+00
6.285332179069519043e+01 4.872690000000000410e+00 5.055749999999999744e+00
6.286450362205505371e+01 4.871069999999999567e+00 5.054249999999999687e+00
6.287568831443786621e+01 4.869449999999999612e+00 5.052740000000000009e+00
6.288690304756164551e+01 4.867829999999999657e+00 5.051219999999999821e+00
6.289845609664916992e+01 4.866209999999999702e+00 5.049699999999999633e+00
6.290963935852050781e+01 4.864600000000000257e+00 5.048160000000000203e+00
6.292080855369567871e+01 4.862980000000000302e+00 5.046610000000000262e+00
6.293208026885986328e+01 4.861369999999999969e+00 5.045049999999999812e+00
6.294345474243164062e+01 4.859759999999999636e+00 5.043470000000000120e+00
6.295539546012878418e+01 4.858159999999999812e+00 5.041879999999999917e+00
6.296663308143615723e+01 4.856550000000000367e+00 5.040280000000000094e+00
6.297836899757385254e+01 4.854949999999999655e+00 5.038660000000000139e+00
6.299027943611145020e+01 4.853349999999999831e+00 5.037020000000000053e+00
6.300146889686584473e+01 4.851759999999999629e+00 5.035370000000000346e+00
6.301263856887817383e+01 4.850170000000000314e+00 5.033699999999999619e+00
6.302391314506530762e+01 4.848580000000000112e+00 5.032009999999999650e+00
6.303558278083801270e+01 4.847000000000000419e+00 5.030300000000000438e+00
6.304729771614074707e+01 4.845419999999999838e+00 5.028579999999999828e+00
6.305848741531372070e+01 4.843840000000000146e+00 5.026839999999999975e+00
6.306968688964843750e+01 4.842270000000000074e+00 5.025079999999999991e+00
6.308129334449768066e+01 4.840700000000000003e+00 5.023299999999999876e+00
6.309248542785644531e+01 4.839140000000000441e+00 5.021510000000000140e+00
6.310368752479553223e+01 4.837589999999999613e+00 5.019689999999999763e+00
6.311513829231262207e+01 4.836039999999999672e+00 5.017870000000000275e+00
6.312646365165710449e+01 4.834500000000000242e+00 5.016020000000000145e+00
6.313769054412841797e+01 4.832959999999999923e+00 5.014160000000000394e+00
6.314892435073852539e+01 4.831430000000000113e+00 5.012279999999999625e+00
6.316013050079345703e+01 4.829909999999999926e+00 5.010390000000000121e+00
6.317134475708007812e+01 4.828400000000000247e+00 5.008479999999999599e+00
6.318355226516723633e+01 4.826889999999999681e+00 5.006549999999999834e+00
6.319500303268432617e+01 4.825400000000000134e+00 5.004609999999999559e+00
6.320642018318176270e+01 4.823909999999999698e+00 5.002640000000000420e+00
6.321762347221374512e+01 4.822429999999999772e+00 5.000659999999999883e+00
6.322881603240966797e+01 4.820960000000000356e+00 4.998660000000000103e+00
6.324042320251464844e+01 4.819499999999999673e+00 4.996649999999999814e+00
6.325169277191162109e+01 4.818050000000000388e+00 4.994609999999999772e+00
6.326288223266601562e+01 4.816609999999999836e+00 4.992560000000000109e+00
6.327476906776428223e+01 4.815190000000000303e+00 4.990479999999999805e+00
6.328644824028015137e+01 4.813769999999999882e+00 4.988389999999999880e+00
6.329833245277404785e+01 4.812359999999999971e+00 4.986279999999999824e+00
6.330952572822570801e+01 4.810959999999999681e+00 4.984140000000000015e+00
6.332070732116699219e+01 4.809580000000000410e+00 4.981989999999999696e+00
6.333197402954101562e+01 4.808209999999999873e+00 4.979820000000000135e+00
6.334330081939697266e+01 4.806840000000000224e+00 4.977630000000000443e+00
6.335547614097595215e+01 4.805489999999999817e+00 4.975410000000000110e+00
6.336695694923400879e+01 4.804149999999999920e+00 4.973180000000000156e+00
6.337817668914794922e+01 4.802819999999999645e+00 4.970930000000000071e+00
6.338940024375915527e+01 4.801510000000000389e+00 4.968659999999999854e+00
6.340058779716491699e+01 4.800200000000000244e+00 4.966370000000000395e+00
6.341177463531494141e+01 4.798910000000000231e+00 4.964070000000000427e+00
6.342299222946166992e+01 4.797629999999999839e+00 4.961750000000000327e+00
6.343417716026306152e+01 4.796359999999999957e+00 4.959419999999999717e+00
6.344582223892211914e+01 4.795110000000000205e+00 4.957069999999999865e+00
6.345701026916503906e+01 4.793859999999999566e+00 4.954720000000000013e+00
6.346817922592163086e+01 4.792620000000000324e+00 4.952350000000000030e+00
6.348003053665161133e+01 4.791389999999999816e+00 4.949970000000000425e+00
6.349122166633605957e+01 4.790180000000000327e+00 4.947580000000000311e+00
6.350263786315917969e+01 4.788969999999999949e+00 4.945179999999999687e+00
6.351436829566955566e+01 4.787770000000000081e+00 4.942770000000000330e+00
6.352555036544799805e+01 4.786579999999999835e+00 4.940360000000000085e+00
6.353674221038818359e+01 4.785409999999999719e+00 4.937940000000000218e+00
6.354796576499938965e+01 4.784239999999999604e+00 4.935509999999999842e+00
6.355947446823120117e+01 4.783070000000000377e+00 4.933080000000000354e+00
6.357087087631225586e+01 4.781920000000000393e+00 4.930649999999999977e+00
6.358245253562927246e+01 4.780770000000000408e+00 4.928209999999999980e+00
6.359363985061645508e+01 4.779630000000000045e+00 4.925779999999999603e+00
6.360524535179138184e+01 4.778500000000000192e+00 4.923339999999999606e+00
6.361643671989440918e+01 4.777359999999999829e+00 4.920899999999999608e+00
6.362768507003784180e+01 4.776229999999999976e+00 4.918470000000000120e+00
6.363951063156127930e+01 4.775100000000000122e+00 4.916030000000000122e+00
6.365069675445556641e+01 4.773970000000000269e+00 4.913599999999999746e+00
6.366192960739135742e+01 4.772840000000000416e+00 4.911179999999999879e+00
6.367315554618835449e+01 4.771709999999999674e+00 4.908760000000000012e+00
6.368436646461486816e+01 4.770570000000000199e+00 4.906349999999999767e+00
6.369619345664978027e+01 4.769420000000000215e+00 4.903950000000000031e+00
6.370788478851318359e+01 4.768270000000000231e+00 4.901550000000000296e+00
6.371920466423034668e+01 4.767100000000000115e+00 4.899169999999999803e+00
6.373038411140441895e+01 4.765930000000000000e+00 4.896799999999999820e+00
6.374162530899047852e+01 4.764750000000000263e+00 4.894429999999999836e+00
6.375283265113830566e+01 4.763550000000000395e+00 4.892079999999999984e+00
6.376450228691101074e+01 4.762340000000000018e+00 4.889739999999999753e+00
6.377663207054138184e+01 4.761120000000000019e+00 4.887400000000000411e+00
6.378838014602661133e+01 4.759879999999999889e+00 4.885080000000000311e+00
6.379984307289123535e+01 4.758630000000000138e+00 4.882760000000000211e+00
6.381106853485107422e+01 4.757369999999999877e+00 4.880460000000000242e+00
6.382223248481750488e+01 4.756099999999999994e+00 4.878160000000000274e+00
6.383345603942871094e+01 4.754809999999999981e+00 4.875869999999999926e+00
6.384463453292846680e+01 4.753510000000000346e+00 4.873590000000000089e+00
6.385621738433837891e+01 4.752200000000000202e+00 4.871310000000000251e+00
6.386766576766967773e+01 4.750880000000000436e+00 4.869040000000000035e+00
6.387891340255737305e+01 4.749550000000000161e+00 4.866780000000000328e+00
6.389011955261230469e+01 4.748210000000000264e+00 4.864519999999999733e+00
6.390138101577758789e+01 4.746859999999999857e+00 4.862269999999999648e+00
6.391261410713195801e+01 4.745499999999999829e+00 4.860019999999999563e+00
6.392380762100219727e+01 4.744130000000000180e+00 4.857779999999999987e+00
6.393515658378601074e+01 4.742759999999999643e+00 4.855540000000000411e+00
6.394632911682128906e+01 4.741380000000000372e+00 4.853309999999999569e+00
6.395755600929260254e+01 4.739989999999999704e+00 4.851079999999999615e+00
6.396872925758361816e+01 4.738590000000000302e+00 4.848849999999999660e+00
6.397995471954345703e+01 4.737180000000000391e+00 4.846630000000000216e+00
6.399222636222839355e+01 4.735769999999999591e+00 4.844400000000000261e+00
6.400384211540222168e+01 4.734350000000000058e+00 4.842179999999999929e+00
6.401510429382324219e+01 4.732920000000000016e+00 4.839959999999999596e+00
6.402626156806945801e+01 4.731489999999999974e+00 4.837740000000000151e+00
6.403751230239868164e+01 4.730050000000000310e+00 4.835519999999999818e+00
6.404869270324707031e+01 4.728609999999999758e+00 4.833300000000000374e+00
6.405991411209106445e+01 4.727149999999999963e+00 4.831080000000000041e+00
6.407139587402343750e+01 4.725699999999999790e+00 4.828870000000000218e+00
6.408286499977111816e+01 4.724230000000000373e+00 4.826670000000000016e+00
6.409410715103149414e+01 4.722760000000000069e+00 4.824469999999999814e+00
6.410532855987548828e+01 4.721289999999999765e+00 4.822280000000000122e+00
6.411654853820800781e+01 4.719820000000000348e+00 4.820100000000000051e+00
6.412774491310119629e+01 4.718340000000000423e+00 4.817929999999999602e+00
6.413925981521606445e+01 4.716859999999999609e+00 4.815760000000000041e+00
6.415119481086730957e+01 4.715379999999999683e+00 4.813600000000000101e+00
6.416244649887084961e+01 4.713890000000000136e+00 4.811460000000000292e+00
6.417361068725585938e+01 4.712399999999999700e+00 4.809319999999999595e+00
6.418477082252502441e+01 4.710910000000000153e+00 4.807199999999999918e+00
6.419597315788269043e+01 4.709419999999999717e+00 4.805089999999999861e+00
6.420718312263488770e+01 4.707930000000000170e+00 4.802999999999999936e+00
6.421839737892150879e+01 4.706430000000000113e+00 4.800910000000000011e+00
6.422956371307373047e+01 4.704930000000000057e+00 4.798849999999999838e+00
6.424071741104125977e+01 4.703420000000000378e+00 4.796800000000000175e+00
6.425247669219970703e+01 4.701909999999999812e+00 4.794760000000000133e+00
6.426369118690490723e+01 4.700389999999999624e+00 4.792749999999999844e+00
6.427485871315002441e+01 4.698870000000000324e+00 4.790750000000000064e+00
6.428602218627929688e+01 4.697339999999999627e+00 4.788770000000000415e+00
6.429773664474487305e+01 4.695800000000000196e+00 4.786810000000000009e+00
6.430890059471130371e+01 4.694239999999999746e+00 4.784869999999999735e+00
6.432005906105041504e+01 4.692680000000000184e+00 4.782960000000000100e+00
6.433123373985290527e+01 4.691110000000000113e+00 4.781060000000000088e+00
6.434293746948242188e+01 4.689519999999999911e+00 4.779200000000000337e+00
6.435520958900451660e+01 4.687920000000000087e+00 4.777350000000000207e+00
6.436647057533264160e+01 4.686300000000000132e+00 4.775540000000000340e+00
6.437774705886840820e+01 4.684669999999999668e+00 4.773749999999999716e+00
6.438906073570251465e+01 4.683019999999999960e+00 4.771980000000000111e+00
6.440027904510498047e+01 4.681359999999999744e+00 4.770249999999999879e+00
6.441166806221008301e+01 4.679689999999999905e+00 4.768530000000000157e+00
6.442292046546936035e+01 4.677999999999999936e+00 4.766849999999999810e+00
6.443441009521484375e+01 4.676309999999999967e+00 4.765179999999999971e+00
6.444615864753723145e+01 4.674610000000000376e+00 4.763539999999999885e+00
6.445770573616027832e+01 4.672900000000000276e+00 4.761919999999999931e+00
6.446887588500976562e+01 4.671179999999999666e+00 4.760320000000000107e+00
6.448006677627563477e+01 4.669459999999999944e+00 4.758750000000000036e+00
6.449171710014343262e+01 4.667729999999999713e+00 4.757189999999999586e+00
6.450296187400817871e+01 4.666000000000000369e+00 4.755650000000000155e+00
6.451418447494506836e+01 4.664270000000000138e+00 4.754129999999999967e+00
6.452535843849182129e+01 4.662530000000000285e+00 4.752629999999999910e+00
6.453653383255004883e+01 4.660790000000000433e+00 4.751149999999999984e+00
6.454826998710632324e+01 4.659049999999999692e+00 4.749679999999999680e+00
6.455951189994812012e+01 4.657309999999999839e+00 4.748240000000000016e+00
6.457087540626525879e+01 4.655569999999999986e+00 4.746819999999999595e+00
6.458220052719116211e+01 4.653839999999999755e+00 4.745409999999999684e+00
6.459341764450073242e+01 4.652099999999999902e+00 4.744030000000000413e+00
6.460458445549011230e+01 4.650369999999999671e+00 4.742670000000000385e+00
6.461575102806091309e+01 4.648640000000000327e+00 4.741329999999999600e+00
6.462694883346557617e+01 4.646919999999999717e+00 4.740009999999999835e+00
6.463833189010620117e+01 4.645199999999999996e+00 4.738710000000000200e+00
6.464951443672180176e+01 4.643480000000000274e+00 4.737440000000000317e+00
6.466145849227905273e+01 4.641759999999999664e+00 4.736180000000000057e+00
6.467262554168701172e+01 4.640049999999999564e+00 4.734950000000000436e+00
6.468379163742065430e+01 4.638340000000000352e+00 4.733740000000000059e+00
6.469508695602416992e+01 4.636630000000000251e+00 4.732549999999999812e+00
6.470649051666259766e+01 4.634929999999999772e+00 4.731390000000000207e+00
6.471852612495422363e+01 4.633219999999999672e+00 4.730260000000000353e+00
6.472969102859497070e+01 4.631520000000000081e+00 4.729140000000000121e+00
6.474084424972534180e+01 4.629819999999999602e+00 4.728060000000000151e+00
6.475247526168823242e+01 4.628110000000000390e+00 4.726989999999999803e+00
6.476369786262512207e+01 4.626409999999999911e+00 4.725959999999999717e+00
6.477491378784179688e+01 4.624699999999999811e+00 4.724940000000000140e+00
6.478614068031311035e+01 4.623000000000000220e+00 4.723950000000000315e+00
6.479762220382690430e+01 4.621299999999999741e+00 4.722979999999999734e+00
6.480893707275390625e+01 4.619609999999999772e+00 4.722030000000000172e+00
6.482011532783508301e+01 4.617910000000000181e+00 4.721099999999999852e+00
6.483127665519714355e+01 4.616220000000000212e+00 4.720189999999999664e+00
6.484299683570861816e+01 4.614539999999999864e+00 4.719299999999999606e+00
6.485441565513610840e+01 4.612860000000000404e+00 4.718420000000000059e+00
6.486571979522705078e+01 4.611189999999999678e+00 4.717559999999999754e+00
6.487696623802185059e+01 4.609530000000000349e+00 4.716719999999999580e+00
6.488817405700683594e+01 4.607879999999999754e+00 4.715889999999999915e+00
6.489946269989013672e+01 4.606230000000000047e+00 4.715069999999999872e+00
6.491069817543029785e+01 4.604589999999999961e+00 4.714269999999999960e+00
6.492192482948303223e+01 4.602960000000000385e+00 4.713479999999999670e+00
6.493315505981445312e+01 4.601350000000000051e+00 4.712710000000000399e+00
6.494479012489318848e+01 4.599739999999999718e+00 4.711960000000000370e+00
6.495650935173034668e+01 4.598139999999999894e+00 4.711219999999999963e+00
6.496796154975891113e+01 4.596549999999999692e+00 4.710490000000000066e+00
6.497927761077880859e+01 4.594969999999999999e+00 4.709789999999999921e+00
6.499064922332763672e+01 4.593410000000000437e+00 4.709100000000000286e+00
6.500217461585998535e+01 4.591859999999999609e+00 4.708429999999999893e+00
6.501335453987121582e+01 4.590320000000000178e+00 4.707770000000000010e+00
6.502451872825622559e+01 4.588790000000000369e+00 4.707130000000000258e+00
6.503568959236145020e+01 4.587270000000000181e+00 4.706509999999999749e+00
6.504689598083496094e+01 4.585770000000000124e+00 4.705899999999999750e+00
6.505855369567871094e+01 4.584279999999999688e+00 4.705300000000000260e+00
6.506976222991943359e+01 4.582799999999999763e+00 4.704720000000000013e+00
6.508093214035034180e+01 4.581330000000000346e+00 4.704159999999999897e+00
6.509209656715393066e+01 4.579869999999999663e+00 4.703610000000000291e+00
6.510333442687988281e+01 4.578430000000000000e+00 4.703079999999999927e+00
6.511470890045166016e+01 4.576990000000000336e+00 4.702560000000000073e+00
6.512588334083557129e+01 4.575560000000000294e+00 4.702060000000000350e+00
6.513704538345336914e+01 4.574130000000000251e+00 4.701570000000000249e+00
6.514828729629516602e+01 4.572720000000000340e+00 4.701089999999999769e+00
6.515981173515319824e+01 4.571310000000000429e+00 4.700630000000000308e+00
6.517112374305725098e+01 4.569910000000000139e+00 4.700179999999999580e+00
6.518236708641052246e+01 4.568509999999999849e+00 4.699740000000000251e+00
6.519353675842285156e+01 4.567120000000000068e+00 4.699309999999999654e+00
6.520575356483459473e+01 4.565739999999999910e+00 4.698889999999999567e+00
6.521690893173217773e+01 4.564359999999999751e+00 4.698479999999999990e+00
6.522806072235107422e+01 4.562990000000000101e+00 4.698080000000000034e+00
6.523976492881774902e+01 4.561619999999999564e+00 4.697689999999999699e+00
6.525122594833374023e+01 4.560270000000000046e+00 4.697309999999999874e+00
6.526236534118652344e+01 4.558910000000000018e+00 4.696930000000000049e+00
6.527352976799011230e+01 4.557570000000000121e+00 4.696559999999999846e+00
6.528470182418823242e+01 4.556230000000000224e+00 4.696200000000000152e+00
6.529637670516967773e+01 4.554890000000000327e+00 4.695839999999999570e+00
6.530805897712707520e+01 4.553560000000000052e+00 4.695490000000000386e+00
6.531925821304321289e+01 4.552240000000000286e+00 4.695149999999999935e+00
6.533124637603759766e+01 4.550919999999999632e+00 4.694810000000000372e+00
6.534268856048583984e+01 4.549610000000000376e+00 4.694469999999999921e+00
6.535411477088928223e+01 4.548309999999999853e+00 4.694130000000000358e+00
6.536571240425109863e+01 4.547019999999999840e+00 4.693780000000000285e+00
6.537686896324157715e+01 4.545740000000000336e+00 4.693439999999999834e+00
6.538866853713989258e+01 4.544459999999999944e+00 4.693089999999999762e+00
6.539988446235656738e+01 4.543199999999999683e+00 4.692730000000000068e+00
6.541114139556884766e+01 4.541949999999999932e+00 4.692370000000000374e+00
6.542236948013305664e+01 4.540709999999999802e+00 4.692009999999999792e+00
6.543373727798461914e+01 4.539489999999999803e+00 4.691629999999999967e+00
6.544520092010498047e+01 4.538280000000000314e+00 4.691250000000000142e+00
6.545636320114135742e+01 4.537079999999999558e+00 4.690859999999999808e+00
6.546759939193725586e+01 4.535899999999999821e+00 4.690470000000000361e+00
6.547952270507812500e+01 4.534720000000000084e+00 4.690059999999999896e+00
6.549086761474609375e+01 4.533559999999999590e+00 4.689650000000000318e+00
6.550208210945129395e+01 4.532420000000000115e+00 4.689219999999999722e+00
6.551323843002319336e+01 4.531279999999999752e+00 4.688799999999999635e+00
6.552514362335205078e+01 4.530160000000000409e+00 4.688369999999999926e+00
6.553630948066711426e+01 4.529049999999999798e+00 4.687929999999999708e+00
6.554750013351440430e+01 4.527960000000000207e+00 4.687479999999999869e+00
6.555871844291687012e+01 4.526880000000000237e+00 4.687030000000000030e+00
6.557048296928405762e+01 4.525809999999999889e+00 4.686580000000000190e+00
6.558165931701660156e+01 4.524750000000000050e+00 4.686119999999999841e+00
6.559281301498413086e+01 4.523710000000000342e+00 4.685649999999999871e+00
6.560396885871887207e+01 4.522680000000000256e+00 4.685179999999999900e+00
6.561550760269165039e+01 4.521650000000000169e+00 4.684700000000000308e+00
6.562747740745544434e+01 4.520640000000000214e+00 4.684219999999999828e+00
6.563864398002624512e+01 4.519639999999999880e+00 4.683740000000000236e+00
6.564986968040466309e+01 4.518640000000000434e+00 4.683250000000000135e+00
6.566118526458740234e+01 4.517649999999999721e+00 4.682760000000000034e+00
6.567246627807617188e+01 4.516670000000000407e+00 4.682269999999999932e+00
6.568367314338684082e+01 4.515690000000000204e+00 4.681779999999999831e+00
6.569487309455871582e+01 4.514719999999999622e+00 4.681280000000000108e+00
6.570629286766052246e+01 4.513740000000000308e+00 4.680790000000000006e+00
6.571750497817993164e+01 4.512769999999999726e+00 4.680290000000000283e+00
6.572867155075073242e+01 4.511790000000000411e+00 4.679800000000000182e+00
6.573983097076416016e+01 4.510810000000000208e+00 4.679310000000000080e+00
6.575200986862182617e+01 4.509820000000000384e+00 4.678819999999999979e+00
6.576394820213317871e+01 4.508829999999999671e+00 4.678329999999999878e+00
6.577546072006225586e+01 4.507839999999999847e+00 4.677839999999999776e+00
6.578679966926574707e+01 4.506829999999999892e+00 4.677349999999999675e+00
6.579811477661132812e+01 4.505819999999999936e+00 4.676859999999999573e+00
6.580928182601928711e+01 4.504800000000000360e+00 4.676359999999999850e+00
6.582042980194091797e+01 4.503770000000000273e+00 4.675869999999999749e+00
6.583157849311828613e+01 4.502740000000000187e+00 4.675370000000000026e+00
6.584294176101684570e+01 4.501680000000000348e+00 4.674879999999999924e+00
6.585410428047180176e+01 4.500619999999999621e+00 4.674380000000000202e+00
6.586529397964477539e+01 4.499539999999999651e+00 4.673890000000000100e+00
6.587648606300354004e+01 4.498440000000000438e+00 4.673390000000000377e+00
6.588765406608581543e+01 4.497329999999999828e+00 4.672889999999999766e+00
6.589880681037902832e+01 4.496190000000000353e+00 4.672390000000000043e+00
6.591091656684875488e+01 4.495040000000000369e+00 4.671890000000000320e+00
6.592226243019104004e+01 4.493859999999999744e+00 4.671389999999999709e+00
6.593347883224487305e+01 4.492650000000000254e+00 4.670889999999999986e+00
6.594463753700256348e+01 4.491419999999999746e+00 4.670399999999999885e+00
6.595579504966735840e+01 4.490160000000000373e+00 4.669900000000000162e+00
6.596763944625854492e+01 4.488879999999999981e+00 4.669410000000000061e+00
6.597883582115173340e+01 4.487569999999999837e+00 4.668919999999999959e+00
6.599003100395202637e+01 4.486229999999999940e+00 4.668420000000000236e+00
6.600119495391845703e+01 4.484860000000000291e+00 4.667919999999999625e+00
6.601235270500183105e+01 4.483469999999999622e+00 4.667419999999999902e+00
6.602428746223449707e+01 4.482059999999999711e+00 4.666920000000000179e+00
6.603555417060852051e+01 4.480610000000000426e+00 4.666409999999999947e+00
6.604669427871704102e+01 4.479140000000000121e+00 4.665890000000000093e+00
6.605785655975341797e+01 4.477640000000000065e+00 4.665359999999999729e+00
6.606907773017883301e+01 4.476119999999999877e+00 4.664830000000000254e+00
6.608025741577148438e+01 4.474560000000000315e+00 4.664290000000000269e+00
6.609175682067871094e+01 4.472979999999999734e+00 4.663739999999999775e+00
6.610313892364501953e+01 4.471370000000000289e+00 4.663179999999999659e+00
6.611509609222412109e+01 4.469719999999999693e+00 4.662609999999999921e+00
6.612629342079162598e+01 4.468049999999999855e+00 4.662029999999999674e+00
6.613745665550231934e+01 4.466339999999999755e+00 4.661450000000000315e+00
6.614860129356384277e+01 4.464599999999999902e+00 4.660870000000000068e+00
6.615980291366577148e+01 4.462830000000000297e+00 4.660280000000000200e+00
6.617132711410522461e+01 4.461020000000000429e+00 4.659699999999999953e+00
6.618273282051086426e+01 4.459170000000000300e+00 4.659119999999999706e+00
6.619393181800842285e+01 4.457290000000000418e+00 4.658549999999999969e+00
6.620510864257812500e+01 4.455370000000000275e+00 4.657989999999999853e+00
6.621626448631286621e+01 4.453409999999999869e+00 4.657429999999999737e+00
6.622797298431396484e+01 4.451399999999999579e+00 4.656900000000000261e+00
6.623924994468688965e+01 4.449360000000000426e+00 4.656369999999999898e+00
6.625041294097900391e+01 4.447269999999999612e+00 4.655850000000000044e+00
6.626156902313232422e+01 4.445149999999999935e+00 4.655350000000000321e+00
6.627280163764953613e+01 4.442989999999999995e+00 4.654860000000000220e+00
6.628448486328125000e+01 4.440800000000000303e+00 4.654370000000000118e+00
6.629612803459167480e+01 4.438570000000000348e+00 4.653900000000000148e+00
6.630728220939636230e+01 4.436309999999999754e+00 4.653439999999999799e+00
6.631873798370361328e+01 4.434020000000000294e+00 4.652989999999999959e+00
6.633052992820739746e+01 4.431700000000000195e+00 4.652549999999999741e+00
6.634169197082519531e+01 4.429350000000000342e+00 4.652110000000000412e+00
6.635285353660583496e+01 4.426969999999999850e+00 4.651679999999999815e+00
6.636454081535339355e+01 4.424559999999999604e+00 4.651259999999999728e+00
6.637570452690124512e+01 4.422119999999999607e+00 4.650850000000000151e+00
6.638684940338134766e+01 4.419669999999999987e+00 4.650450000000000195e+00
6.639803552627563477e+01 4.417180000000000106e+00 4.650050000000000239e+00
6.640947341918945312e+01 4.414679999999999715e+00 4.649650000000000283e+00
6.642067265510559082e+01 4.412149999999999572e+00 4.649269999999999570e+00
6.643183946609497070e+01 4.409600000000000186e+00 4.648880000000000123e+00
6.644299936294555664e+01 4.407029999999999781e+00 4.648509999999999920e+00
6.645427775382995605e+01 4.404440000000000133e+00 4.648130000000000095e+00
6.646593379974365234e+01 4.401839999999999975e+00 4.647759999999999891e+00
6.647709441184997559e+01 4.399219999999999686e+00 4.647400000000000198e+00
6.648828840255737305e+01 4.396580000000000155e+00 4.647029999999999994e+00
6.649944305419921875e+01 4.393919999999999604e+00 4.646670000000000300e+00
6.651058483123779297e+01 4.391250000000000320e+00 4.646309999999999718e+00
6.652180838584899902e+01 4.388569999999999638e+00 4.645959999999999646e+00
6.653297114372253418e+01 4.385869999999999713e+00 4.645599999999999952e+00
6.654417228698730469e+01 4.383160000000000167e+00 4.645249999999999879e+00
6.655532860755920410e+01 4.380440000000000111e+00 4.644890000000000185e+00
6.656654953956604004e+01 4.377710000000000434e+00 4.644540000000000113e+00
6.657778549194335938e+01 4.374970000000000248e+00 4.644190000000000040e+00
6.658892846107482910e+01 4.372220000000000439e+00 4.643839999999999968e+00
6.660055685043334961e+01 4.369469999999999743e+00 4.643489999999999895e+00
6.661172485351562500e+01 4.366699999999999804e+00 4.643130000000000202e+00
6.662291312217712402e+01 4.363929999999999865e+00 4.642780000000000129e+00
6.663409924507141113e+01 4.361150000000000304e+00 4.642420000000000435e+00
6.664525318145751953e+01 4.358360000000000234e+00 4.642059999999999853e+00
6.665645480155944824e+01 4.355570000000000164e+00 4.641700000000000159e+00
6.666764760017395020e+01 4.352780000000000094e+00 4.641339999999999577e+00
6.667891311645507812e+01 4.349980000000000402e+00 4.640970000000000262e+00
6.669028973579406738e+01 4.347179999999999822e+00 4.640600000000000058e+00
6.670148444175720215e+01 4.344380000000000130e+00 4.640229999999999855e+00
6.671263098716735840e+01 4.341580000000000439e+00 4.639859999999999651e+00
6.672378301620483398e+01 4.338770000000000238e+00 4.639479999999999826e+00
6.673497056961059570e+01 4.335960000000000036e+00 4.639090000000000380e+00
6.674612879753112793e+01 4.333149999999999835e+00 4.638709999999999667e+00
6.675732636451721191e+01 4.330350000000000144e+00 4.638309999999999711e+00
6.676852917671203613e+01 4.327539999999999942e+00 4.637920000000000265e+00
6.677970933914184570e+01 4.324740000000000251e+00 4.637509999999999799e+00
6.679086065292358398e+01 4.321930000000000049e+00 4.637100000000000222e+00
6.680207753181457520e+01 4.319130000000000358e+00 4.636689999999999756e+00
6.681324052810668945e+01 4.316329999999999778e+00 4.636269999999999669e+00
6.682505774497985840e+01 4.313539999999999708e+00 4.635839999999999961e+00
6.683625936508178711e+01 4.310749999999999638e+00 4.635410000000000252e+00
6.684742951393127441e+01 4.307959999999999567e+00 4.634970000000000034e+00
6.685869193077087402e+01 4.305170000000000385e+00 4.634529999999999816e+00
6.687001919746398926e+01 4.302389999999999937e+00 4.634070000000000356e+00
6.688126564025878906e+01 4.299619999999999997e+00 4.633610000000000007e+00
6.689247202873229980e+01 4.296850000000000058e+00 4.633149999999999658e+00
6.690372681617736816e+01 4.294089999999999741e+00 4.632670000000000066e+00
6.691507148742675781e+01 4.291339999999999932e+00 4.632189999999999586e+00
6.692649960517883301e+01 4.288590000000000124e+00 4.631700000000000372e+00
6.693770217895507812e+01 4.285840000000000316e+00 4.631199999999999761e+00
6.694887137413024902e+01 4.283109999999999751e+00 4.630690000000000417e+00
6.696008300781250000e+01 4.280380000000000074e+00 4.630180000000000184e+00
6.697132587432861328e+01 4.277660000000000018e+00 4.629649999999999821e+00
6.698276686668395996e+01 4.274949999999999584e+00 4.629120000000000346e+00
6.699397683143615723e+01 4.272249999999999659e+00 4.628580000000000361e+00
6.700512146949768066e+01 4.269560000000000244e+00 4.628029999999999866e+00
6.701651954650878906e+01 4.266869999999999941e+00 4.627469999999999750e+00
6.702794885635375977e+01 4.264199999999999768e+00 4.626900000000000013e+00
6.703939056396484375e+01 4.261529999999999596e+00 4.626319999999999766e+00
6.705090045928955078e+01 4.258880000000000443e+00 4.625729999999999897e+00
6.706204819679260254e+01 4.256230000000000402e+00 4.625130000000000408e+00
6.707327222824096680e+01 4.253599999999999604e+00 4.624520000000000408e+00
6.708441972732543945e+01 4.250969999999999693e+00 4.623899999999999899e+00
6.709556484222412109e+01 4.248359999999999914e+00 4.623280000000000278e+00
6.710699248313903809e+01 4.245750000000000135e+00 4.622639999999999638e+00
6.711865210533142090e+01 4.243159999999999599e+00 4.621990000000000265e+00
6.712984037399291992e+01 4.240579999999999572e+00 4.621330000000000382e+00
6.714099001884460449e+01 4.238010000000000055e+00 4.620659999999999989e+00
6.715215539932250977e+01 4.235459999999999781e+00 4.619979999999999976e+00
6.716361236572265625e+01 4.232910000000000394e+00 4.619290000000000340e+00
6.717480206489562988e+01 4.230380000000000251e+00 4.618590000000000195e+00
6.718595170974731445e+01 4.227850000000000108e+00 4.617880000000000429e+00
6.719709801673889160e+01 4.225340000000000096e+00 4.617149999999999643e+00
6.720828700065612793e+01 4.222850000000000215e+00 4.616419999999999746e+00
6.721955132484436035e+01 4.220360000000000333e+00 4.615680000000000227e+00
6.723090028762817383e+01 4.217889999999999695e+00 4.614919999999999689e+00
6.724237179756164551e+01 4.215440000000000076e+00 4.614160000000000039e+00
6.725481152534484863e+01 4.212989999999999569e+00 4.613380000000000258e+00
6.726600646972656250e+01 4.210560000000000080e+00 4.612589999999999968e+00
6.727719593048095703e+01 4.208149999999999835e+00 4.611790000000000056e+00
6.728838729858398438e+01 4.205750000000000099e+00 4.610979999999999634e+00
6.729958105087280273e+01 4.203359999999999985e+00 4.610159999999999592e+00
6.731072568893432617e+01 4.200990000000000002e+00 4.609329999999999927e+00
6.732260799407958984e+01 4.198640000000000150e+00 4.608480000000000132e+00
6.733379483222961426e+01 4.196299999999999919e+00 4.607630000000000337e+00
6.734494280815124512e+01 4.193979999999999819e+00 4.606760000000000410e+00
6.735609149932861328e+01 4.191670000000000229e+00 4.605879999999999974e+00
6.736798954010009766e+01 4.189390000000000391e+00 4.604989999999999917e+00
6.737934899330139160e+01 4.187120000000000175e+00 4.604090000000000238e+00
6.739078068733215332e+01 4.184870000000000090e+00 4.603180000000000049e+00
6.740192890167236328e+01 4.182640000000000136e+00 4.602260000000000240e+00
6.741308212280273438e+01 4.180430000000000312e+00 4.601329999999999920e+00
6.742493104934692383e+01 4.178239999999999732e+00 4.600380000000000358e+00
6.743636703491210938e+01 4.176070000000000171e+00 4.599429999999999907e+00
6.744778609275817871e+01 4.173919999999999852e+00 4.598460000000000214e+00
6.745903491973876953e+01 4.171789999999999665e+00 4.597480000000000011e+00
6.747075772285461426e+01 4.169690000000000119e+00 4.596490000000000187e+00
6.748190093040466309e+01 4.167600000000000193e+00 4.595489999999999853e+00
6.749308371543884277e+01 4.165549999999999642e+00 4.594479999999999897e+00
6.750426220893859863e+01 4.163509999999999600e+00 4.593460000000000321e+00
6.751540899276733398e+01 4.161500000000000199e+00 4.592419999999999725e+00
6.752654480934143066e+01 4.159519999999999662e+00 4.591380000000000017e+00
6.753856396675109863e+01 4.157560000000000144e+00 4.590320000000000178e+00
6.754975938796997070e+01 4.155630000000000379e+00 4.589260000000000339e+00
6.756091141700744629e+01 4.153730000000000366e+00 4.588180000000000369e+00
6.757205891609191895e+01 4.151860000000000106e+00 4.587089999999999890e+00
6.758378481864929199e+01 4.150009999999999977e+00 4.586000000000000298e+00
6.759523820877075195e+01 4.148200000000000109e+00 4.584889999999999688e+00
6.760673213005065918e+01 4.146410000000000373e+00 4.583770000000000344e+00
6.761820793151855469e+01 4.144650000000000389e+00 4.582639999999999603e+00
6.762935709953308105e+01 4.142929999999999779e+00 4.581500000000000128e+00
6.764103198051452637e+01 4.141239999999999810e+00 4.580350000000000144e+00
6.765221452713012695e+01 4.139579999999999593e+00 4.579189999999999650e+00
6.766347479820251465e+01 4.137950000000000017e+00 4.578020000000000422e+00
6.767461466789245605e+01 4.136359999999999815e+00 4.576839999999999797e+00
6.768628478050231934e+01 4.134809999999999874e+00 4.575650000000000439e+00
6.769742774963378906e+01 4.133289999999999687e+00 4.574449999999999683e+00
6.770860791206359863e+01 4.131800000000000139e+00 4.573249999999999815e+00
6.771997785568237305e+01 4.130359999999999587e+00 4.572029999999999816e+00
6.773128581047058105e+01 4.128949999999999676e+00 4.570800000000000196e+00
6.774271607398986816e+01 4.127580000000000027e+00 4.569569999999999688e+00
6.775478553771972656e+01 4.126249999999999751e+00 4.568319999999999936e+00
6.776648688316345215e+01 4.124959999999999738e+00 4.567070000000000185e+00
6.777768111228942871e+01 4.123709999999999987e+00 4.565800000000000303e+00
6.778883814811706543e+01 4.122499999999999609e+00 4.564530000000000420e+00
6.780001139640808105e+01 4.121340000000000003e+00 4.563250000000000028e+00
6.781119322776794434e+01 4.120210000000000150e+00 4.561960000000000015e+00
6.782265877723693848e+01 4.119130000000000180e+00 4.560670000000000002e+00
6.783381748199462891e+01 4.118100000000000094e+00 4.559359999999999857e+00
6.784545302391052246e+01 4.117110000000000269e+00 4.558049999999999713e+00
6.785670256614685059e+01 4.116170000000000329e+00 4.556729999999999947e+00
6.786797475814819336e+01 4.115269999999999762e+00 4.555399999999999672e+00
6.787981915473937988e+01 4.114419999999999966e+00 4.554070000000000285e+00
6.789102482795715332e+01 4.113620000000000054e+00 4.552719999999999878e+00
6.790224933624267578e+01 4.112870000000000026e+00 4.551379999999999981e+00
6.791342091560363770e+01 4.112169999999999881e+00 4.550019999999999953e+00
6.792458105087280273e+01 4.111519999999999619e+00 4.548659999999999926e+00
6.793587827682495117e+01 4.110920000000000130e+00 4.547290000000000276e+00
6.794774413108825684e+01 4.110369999999999635e+00 4.545910000000000117e+00
6.795893383026123047e+01 4.109869999999999912e+00 4.544529999999999959e+00
6.797010612487792969e+01 4.109429999999999694e+00 4.543140000000000178e+00
6.798126745223999023e+01 4.109040000000000248e+00 4.541750000000000398e+00
6.799297475814819336e+01 4.108699999999999797e+00 4.540350000000000108e+00
6.800418066978454590e+01 4.108419999999999739e+00 4.538949999999999818e+00
6.801538467407226562e+01 4.108200000000000074e+00 4.537539999999999907e+00
6.802657103538513184e+01 4.108030000000000292e+00 4.536129999999999995e+00
6.803854632377624512e+01 4.107920000000000016e+00 4.534709999999999575e+00
6.804970216751098633e+01 4.107870000000000132e+00 4.533290000000000042e+00
6.806089401245117188e+01 4.107879999999999754e+00 4.531859999999999999e+00
6.807209348678588867e+01 4.107949999999999768e+00 4.530429999999999957e+00
6.808338570594787598e+01 4.108069999999999666e+00 4.528999999999999915e+00
6.809487581253051758e+01 4.108259999999999579e+00 4.527560000000000251e+00
6.810687518119812012e+01 4.108509999999999884e+00 4.526119999999999699e+00
6.811809897422790527e+01 4.108819999999999695e+00 4.524680000000000035e+00
6.812964034080505371e+01 4.109189999999999898e+00 4.523229999999999862e+00
6.814080333709716797e+01 4.109630000000000116e+00 4.521779999999999688e+00
6.815195965766906738e+01 4.110129999999999839e+00 4.520340000000000025e+00
6.816362619400024414e+01 4.110699999999999577e+00 4.518880000000000230e+00
6.817516064643859863e+01 4.111329999999999707e+00 4.517430000000000057e+00
6.818666362762451172e+01 4.112029999999999852e+00 4.515979999999999883e+00
6.819782590866088867e+01 4.112790000000000390e+00 4.514520000000000088e+00
6.820897555351257324e+01 4.113620000000000054e+00 4.513069999999999915e+00
6.822065520286560059e+01 4.114519999999999733e+00 4.511610000000000120e+00
6.823183345794677734e+01 4.115479999999999805e+00 4.510150000000000325e+00
6.824316835403442383e+01 4.116520000000000401e+00 4.508700000000000152e+00
6.825434422492980957e+01 4.117619999999999614e+00 4.507240000000000357e+00
6.826550173759460449e+01 4.118800000000000239e+00 4.505790000000000184e+00
6.827664804458618164e+01 4.120040000000000369e+00 4.504330000000000389e+00
6.828787064552307129e+01 4.121360000000000134e+00 4.502880000000000216e+00
6.829902839660644531e+01 4.122749999999999915e+00 4.501430000000000042e+00
6.831022644042968750e+01 4.124200000000000088e+00 4.499979999999999869e+00
6.832138752937316895e+01 4.125740000000000407e+00 4.498540000000000205e+00
6.833258295059204102e+01 4.127340000000000231e+00 4.497090000000000032e+00
6.834374165534973145e+01 4.129019999999999690e+00 4.495650000000000368e+00
6.835488653182983398e+01 4.130770000000000053e+00 4.494220000000000326e+00
6.836607933044433594e+01 4.132600000000000051e+00 4.492779999999999774e+00
6.837723612785339355e+01 4.134500000000000064e+00 4.491349999999999731e+00
6.838842797279357910e+01 4.136479999999999713e+00 4.489930000000000199e+00
6.839959597587585449e+01 4.138539999999999885e+00 4.488509999999999778e+00
6.841083025932312012e+01 4.140670000000000073e+00 4.487099999999999866e+00
6.842201995849609375e+01 4.142879999999999896e+00 4.485689999999999955e+00
6.843317413330078125e+01 4.145159999999999734e+00 4.484280000000000044e+00
6.844530272483825684e+01 4.147520000000000095e+00 4.482879999999999754e+00
6.845645475387573242e+01 4.149960000000000093e+00 4.481489999999999974e+00
6.846760988235473633e+01 4.152479999999999727e+00 4.480109999999999815e+00
6.847878122329711914e+01 4.155079999999999885e+00 4.478729999999999656e+00
6.849027037620544434e+01 4.157759999999999678e+00 4.477360000000000007e+00
6.850145030021667480e+01 4.160519999999999996e+00 4.475999999999999979e+00
6.851266431808471680e+01 4.163359999999999950e+00 4.474649999999999572e+00
6.852388882637023926e+01 4.166280000000000427e+00 4.473300000000000054e+00
6.853573298454284668e+01 4.169279999999999653e+00 4.471960000000000157e+00
6.854730582237243652e+01 4.172360000000000291e+00 4.470640000000000391e+00
6.855857920646667480e+01 4.175519999999999676e+00 4.469319999999999737e+00
6.856975150108337402e+01 4.178770000000000095e+00 4.468009999999999593e+00
6.858095216751098633e+01 4.182089999999999641e+00 4.466719999999999580e+00
6.859215641021728516e+01 4.185500000000000220e+00 4.465429999999999566e+00
6.860345196723937988e+01 4.189000000000000057e+00 4.464159999999999684e+00
6.861478042602539062e+01 4.192569999999999908e+00 4.462900000000000311e+00
6.862598514556884766e+01 4.196229999999999905e+00 4.461649999999999672e+00
6.863714575767517090e+01 4.199980000000000047e+00 4.460410000000000430e+00
6.864837479591369629e+01 4.203800000000000203e+00 4.459190000000000431e+00
6.865979576110839844e+01 4.207709999999999617e+00 4.457970000000000432e+00
6.867105889320373535e+01 4.211710000000000065e+00 4.456780000000000186e+00
6.868271732330322266e+01 4.215790000000000148e+00 4.455589999999999939e+00
6.869420504570007324e+01 4.219960000000000377e+00 4.454419999999999824e+00
6.870536446571350098e+01 4.224210000000000242e+00 4.453269999999999840e+00
6.871658873558044434e+01 4.228539999999999743e+00 4.452130000000000365e+00
6.872775530815124512e+01 4.232960000000000278e+00 4.451010000000000133e+00
6.873909401893615723e+01 4.237470000000000070e+00 4.449900000000000411e+00
6.875071287155151367e+01 4.242060000000000386e+00 4.448809999999999931e+00
6.876187276840209961e+01 4.246739999999999959e+00 4.447739999999999583e+00
6.877305412292480469e+01 4.251509999999999678e+00 4.446679999999999744e+00
6.878452372550964355e+01 4.256359999999999921e+00 4.445640000000000036e+00
6.879569125175476074e+01 4.261300000000000310e+00 4.444619999999999571e+00
6.880688047409057617e+01 4.266320000000000334e+00 4.443620000000000125e+00
6.881808185577392578e+01 4.271440000000000126e+00 4.442639999999999922e+00
6.882924699783325195e+01 4.276629999999999932e+00 4.441670000000000229e+00
6.884039425849914551e+01 4.281920000000000393e+00 4.440730000000000288e+00
6.885167217254638672e+01 4.287289999999999601e+00 4.439809999999999590e+00
6.886296534538269043e+01 4.292749999999999844e+00 4.438909999999999911e+00
6.887422180175781250e+01 4.298300000000000232e+00 4.438019999999999854e+00
6.888638782501220703e+01 4.303939999999999877e+00 4.437160000000000437e+00
6.889758920669555664e+01 4.309660000000000046e+00 4.436329999999999885e+00
6.890884160995483398e+01 4.315470000000000361e+00 4.435509999999999842e+00
6.892125749588012695e+01 4.321360000000000312e+00 4.434720000000000439e+00
6.893243503570556641e+01 4.327350000000000030e+00 4.433950000000000280e+00
6.894363737106323242e+01 4.333420000000000272e+00 4.433209999999999873e+00
6.895492506027221680e+01 4.339579999999999771e+00 4.432479999999999976e+00
6.896631884574890137e+01 4.345830000000000304e+00 4.431790000000000340e+00
6.897752141952514648e+01 4.352159999999999584e+00 4.431119999999999948e+00
6.898869991302490234e+01 4.358579999999999899e+00 4.430469999999999686e+00
6.900015354156494141e+01 4.365090000000000359e+00 4.429850000000000065e+00
6.901140022277832031e+01 4.371690000000000076e+00 4.429260000000000197e+00
6.902320241928100586e+01 4.378379999999999939e+00 4.428689999999999571e+00
6.903453302383422852e+01 4.385150000000000325e+00 4.428149999999999586e+00
6.904567289352416992e+01 4.392009999999999970e+00 4.427629999999999733e+00
6.905689048767089844e+01 4.398950000000000138e+00 4.427150000000000141e+00
6.906803774833679199e+01 4.405990000000000073e+00 4.426689999999999792e+00
6.907922697067260742e+01 4.413109999999999644e+00 4.426269999999999705e+00
6.909041333198547363e+01 4.420320000000000249e+00 4.425869999999999749e+00
6.910156607627868652e+01 4.427609999999999602e+00 4.425500000000000433e+00
6.911270976066589355e+01 4.434989999999999988e+00 4.425159999999999982e+00
6.912393617630004883e+01 4.442459999999999631e+00 4.424850000000000172e+00
6.913541173934936523e+01 4.450020000000000309e+00 4.424579999999999735e+00
6.914655613899230957e+01 4.457659999999999734e+00 4.424330000000000318e+00
6.915841579437255859e+01 4.465390000000000192e+00 4.424120000000000275e+00
6.916955661773681641e+01 4.473200000000000287e+00 4.423939999999999984e+00
6.918069028854370117e+01 4.481099999999999639e+00 4.423790000000000333e+00
6.919191145896911621e+01 4.489090000000000025e+00 4.423670000000000435e+00
6.920327401161193848e+01 4.497160000000000046e+00 4.423589999999999911e+00
6.921494650840759277e+01 4.505320000000000213e+00 4.423540000000000028e+00
6.922653436660766602e+01 4.513560000000000016e+00 4.423530000000000406e+00
6.923772215843200684e+01 4.521889999999999965e+00 4.423549999999999649e+00
6.924886965751647949e+01 4.530300000000000438e+00 4.423610000000000042e+00
6.926009440422058105e+01 4.538800000000000168e+00 4.423700000000000188e+00
6.927133083343505859e+01 4.547380000000000422e+00 4.423820000000000086e+00
6.928304529190063477e+01 4.556049999999999933e+00 4.423989999999999867e+00
6.929432964324951172e+01 4.564799999999999969e+00 4.424190000000000289e+00
6.930547881126403809e+01 4.573629999999999640e+00 4.424430000000000085e+00
6.931665849685668945e+01 4.582550000000000345e+00 4.424699999999999633e+00
6.932782363891601562e+01 4.591549999999999798e+00 4.425019999999999953e+00
6.933918309211730957e+01 4.600640000000000285e+00 4.425370000000000026e+00
6.935037183761596680e+01 4.609810000000000407e+00 4.425760000000000360e+00
6.936154794692993164e+01 4.619060000000000166e+00 4.426190000000000069e+00
6.937270259857177734e+01 4.628389999999999560e+00 4.426660000000000039e+00
6.938385534286499023e+01 4.637809999999999988e+00 4.427170000000000272e+00
6.939515662193298340e+01 4.647300000000000431e+00 4.427719999999999878e+00
6.940652942657470703e+01 4.656880000000000130e+00 4.428320000000000256e+00
6.941771626472473145e+01 4.666540000000000354e+00 4.428950000000000387e+00
6.942891335487365723e+01 4.676280000000000214e+00 4.429619999999999891e+00
6.944010853767395020e+01 4.686099999999999710e+00 4.430340000000000167e+00
6.945125818252563477e+01 4.696010000000000240e+00 4.431099999999999817e+00
6.946252274513244629e+01 4.705989999999999895e+00 4.431899999999999729e+00
6.947372388839721680e+01 4.716050000000000075e+00 4.432750000000000412e+00
6.948487734794616699e+01 4.726189999999999891e+00 4.433639999999999581e+00
6.949603724479675293e+01 4.736410000000000231e+00 4.434569999999999901e+00
6.950771141052246094e+01 4.746710000000000207e+00 4.435550000000000104e+00
6.951889967918395996e+01 4.757080000000000197e+00 4.436569999999999681e+00
6.953009700775146484e+01 4.767540000000000333e+00 4.437630000000000408e+00
6.954125571250915527e+01 4.778069999999999595e+00 4.438749999999999751e+00
6.955240535736083984e+01 4.788680000000000270e+00 4.439899999999999736e+00
6.956374621391296387e+01 4.799369999999999692e+00 4.441110000000000113e+00
6.957521152496337891e+01 4.810130000000000017e+00 4.442359999999999864e+00
6.958640694618225098e+01 4.820969999999999978e+00 4.443660000000000387e+00
6.959760379791259766e+01 4.831889999999999574e+00 4.445000000000000284e+00
6.960875582695007324e+01 4.842880000000000074e+00 4.446390000000000065e+00
6.961990499496459961e+01 4.853939999999999699e+00 4.447829999999999728e+00
6.963173627853393555e+01 4.865079999999999849e+00 4.449320000000000164e+00
6.964303970336914062e+01 4.876299999999999635e+00 4.450859999999999594e+00
6.965505123138427734e+01 4.887590000000000323e+00 4.452440000000000175e+00
6.966663265228271484e+01 4.898950000000000138e+00 4.454080000000000261e+00
6.967778563499450684e+01 4.910389999999999588e+00 4.455759999999999721e+00
6.968892693519592285e+01 4.921890000000000320e+00 4.457499999999999574e+00
6.970019459724426270e+01 4.933469999999999800e+00 4.459279999999999688e+00
6.971156716346740723e+01 4.945129999999999804e+00 4.461120000000000196e+00
6.972279095649719238e+01 4.956850000000000200e+00 4.463000000000000078e+00
6.973426485061645508e+01 4.968639999999999723e+00 4.464940000000000353e+00
6.974542331695556641e+01 4.980509999999999771e+00 4.466929999999999623e+00
6.975662136077880859e+01 4.992440000000000211e+00 4.468969999999999665e+00
6.976786160469055176e+01 5.004450000000000287e+00 4.471059999999999590e+00
6.977905249595642090e+01 5.016519999999999868e+00 4.473209999999999908e+00
6.979020905494689941e+01 5.028669999999999973e+00 4.475410000000000110e+00
6.980136537551879883e+01 5.040879999999999583e+00 4.477660000000000196e+00
6.981306052207946777e+01 5.053160000000000096e+00 4.479960000000000164e+00
6.982421803474426270e+01 5.065500000000000114e+00 4.482319999999999638e+00
6.983536601066589355e+01 5.077919999999999767e+00 4.484729999999999883e+00
6.984652543067932129e+01 5.090399999999999814e+00 4.487199999999999633e+00
6.985833668708801270e+01 5.102940000000000254e+00 4.489720000000000155e+00
6.986957359313964844e+01 5.115549999999999820e+00 4.492289999999999672e+00
6.988081336021423340e+01 5.128230000000000288e+00 4.494919999999999582e+00
6.989201235771179199e+01 5.140970000000000262e+00 4.497609999999999886e+00
6.990319466590881348e+01 5.153780000000000250e+00 4.500350000000000072e+00
6.991544246673583984e+01 5.166649999999999743e+00 4.503149999999999764e+00
6.992673659324645996e+01 5.179579999999999629e+00 4.506000000000000227e+00
6.993823409080505371e+01 5.192569999999999908e+00 4.508910000000000196e+00
6.994938778877258301e+01 5.205630000000000202e+00 4.511879999999999669e+00
6.996133303642272949e+01 5.218750000000000000e+00 4.514899999999999913e+00
6.997249531745910645e+01 5.231930000000000192e+00 4.517979999999999663e+00
6.998369312286376953e+01 5.245169999999999888e+00 4.521110000000000184e+00
6.999530220031738281e+01 5.258479999999999599e+00 4.524309999999999832e+00
7.000649523735046387e+01 5.271840000000000082e+00 4.527560000000000251e+00
7.001766371726989746e+01 5.285260000000000069e+00 4.530870000000000175e+00
7.002938866615295410e+01 5.298739999999999561e+00 4.534239999999999604e+00
7.004054713249206543e+01 5.312280000000000335e+00 4.537659999999999805e+00
7.005225515365600586e+01 5.325879999999999725e+00 4.541150000000000020e+00
7.006369566917419434e+01 5.339529999999999887e+00 4.544690000000000119e+00
7.007488560676574707e+01 5.353240000000000443e+00 4.548300000000000232e+00
7.008616614341735840e+01 5.367009999999999614e+00 4.551960000000000228e+00
7.009775567054748535e+01 5.380829999999999558e+00 4.555679999999999730e+00
7.010907435417175293e+01 5.394709999999999894e+00 4.559459999999999624e+00
7.012074398994445801e+01 5.408649999999999736e+00 4.563299999999999912e+00
7.013228440284729004e+01 5.422640000000000349e+00 4.567199999999999704e+00
7.014365577697753906e+01 5.436700000000000088e+00 4.571159999999999890e+00
7.015505695343017578e+01 5.450820000000000221e+00 4.575179999999999580e+00
7.016664147377014160e+01 5.465010000000000367e+00 4.579259999999999664e+00
7.017812156677246094e+01 5.479269999999999641e+00 4.583409999999999762e+00
7.018928527832031250e+01 5.493590000000000195e+00 4.587609999999999744e+00
7.020098280906677246e+01 5.507990000000000386e+00 4.591870000000000118e+00
7.021217584609985352e+01 5.522459999999999702e+00 4.596199999999999619e+00
7.022338104248046875e+01 5.537010000000000431e+00 4.600590000000000401e+00
7.023458290100097656e+01 5.551639999999999908e+00 4.605030000000000179e+00
7.024573707580566406e+01 5.566340000000000288e+00 4.609539999999999971e+00
7.025688028335571289e+01 5.581129999999999924e+00 4.614110000000000156e+00
7.026858305931091309e+01 5.595989999999999576e+00 4.618750000000000355e+00
7.027978777885437012e+01 5.610940000000000261e+00 4.623440000000000438e+00
7.029093980789184570e+01 5.625980000000000203e+00 4.628199999999999648e+00
7.030208587646484375e+01 5.641099999999999781e+00 4.633020000000000138e+00
7.031374764442443848e+01 5.656310000000000393e+00 4.637900000000000134e+00
7.032489776611328125e+01 5.671610000000000262e+00 4.642850000000000144e+00
7.033632254600524902e+01 5.687000000000000277e+00 4.647859999999999658e+00
7.034765791893005371e+01 5.702490000000000059e+00 4.652929999999999566e+00
7.035882425308227539e+01 5.718060000000000365e+00 4.658059999999999867e+00
7.037047958374023438e+01 5.733730000000000437e+00 4.663260000000000183e+00
7.038163137435913086e+01 5.749500000000000277e+00 4.668520000000000003e+00
7.039277482032775879e+01 5.765360000000000262e+00 4.673849999999999838e+00
7.040394830703735352e+01 5.781329999999999636e+00 4.679240000000000066e+00
7.041649174690246582e+01 5.797390000000000043e+00 4.684689999999999799e+00
7.042770433425903320e+01 5.813550000000000217e+00 4.690210000000000434e+00
7.043893122673034668e+01 5.829810000000000159e+00 4.695789999999999687e+00
7.045009732246398926e+01 5.846180000000000376e+00 4.701439999999999841e+00
7.046202731132507324e+01 5.862639999999999851e+00 4.707150000000000389e+00
7.047323560714721680e+01 5.879209999999999603e+00 4.712920000000000442e+00
7.048439812660217285e+01 5.895889999999999631e+00 4.718770000000000131e+00
7.049569630622863770e+01 5.912670000000000314e+00 4.724669999999999703e+00
7.050689196586608887e+01 5.929560000000000386e+00 4.730640000000000178e+00
7.051814031600952148e+01 5.946559999999999846e+00 4.736679999999999779e+00
7.052931952476501465e+01 5.963659999999999961e+00 4.742790000000000283e+00
7.054114794731140137e+01 5.980870000000000353e+00 4.748949999999999783e+00
7.055232071876525879e+01 5.998190000000000133e+00 4.755189999999999806e+00
7.056396937370300293e+01 6.015620000000000189e+00 4.761490000000000222e+00
7.057538819313049316e+01 6.033159999999999634e+00 4.767859999999999765e+00
7.058659482002258301e+01 6.050819999999999865e+00 4.774300000000000210e+00
7.059783577919006348e+01 6.068579999999999863e+00 4.780800000000000161e+00
7.060954165458679199e+01 6.086450000000000138e+00 4.787370000000000125e+00
7.062074542045593262e+01 6.104440000000000310e+00 4.794010000000000105e+00
7.063190913200378418e+01 6.122539999999999871e+00 4.800709999999999589e+00
7.064306950569152832e+01 6.140760000000000218e+00 4.807479999999999976e+00
7.065500211715698242e+01 6.159089999999999954e+00 4.814320000000000377e+00
7.066641139984130859e+01 6.177529999999999966e+00 4.821229999999999905e+00
7.067761278152465820e+01 6.196089999999999876e+00 4.828210000000000335e+00
7.068877887725830078e+01 6.214760000000000062e+00 4.835259999999999891e+00
7.069994711875915527e+01 6.233550000000000146e+00 4.842369999999999841e+00
7.071163463592529297e+01 6.252449999999999619e+00 4.849549999999999805e+00
7.072287535667419434e+01 6.271469999999999878e+00 4.856810000000000294e+00
7.073404288291931152e+01 6.290610000000000035e+00 4.864130000000000287e+00
7.074521088600158691e+01 6.309859999999999580e+00 4.871520000000000294e+00
7.075713396072387695e+01 6.329229999999999912e+00 4.878980000000000317e+00
7.076833844184875488e+01 6.348709999999999631e+00 4.886519999999999975e+00
7.077959108352661133e+01 6.368310000000000137e+00 4.894120000000000026e+00
7.079086375236511230e+01 6.388029999999999653e+00 4.901790000000000092e+00
7.080211377143859863e+01 6.407869999999999955e+00 4.909539999999999793e+00
7.081372022628784180e+01 6.427819999999999645e+00 4.917349999999999888e+00
7.082488083839416504e+01 6.447890000000000121e+00 4.925239999999999618e+00
7.083644342422485352e+01 6.468079999999999607e+00 4.933200000000000252e+00
7.084804964065551758e+01 6.488380000000000258e+00 4.941230000000000011e+00
7.085935020446777344e+01 6.508799999999999919e+00 4.949329999999999785e+00
7.087061667442321777e+01 6.529340000000000366e+00 4.957499999999999574e+00
7.088189125061035156e+01 6.549999999999999822e+00 4.965749999999999886e+00
7.089311480522155762e+01 6.570770000000000444e+00 4.974070000000000213e+00
7.090492010116577148e+01 6.591660000000000075e+00 4.982459999999999667e+00
7.091614937782287598e+01 6.612669999999999604e+00 4.990929999999999644e+00
7.092748999595642090e+01 6.633799999999999919e+00 4.999469999999999636e+00
7.093871855735778809e+01 6.655039999999999623e+00 5.008079999999999643e+00
7.095012927055358887e+01 6.676400000000000112e+00 5.016770000000000174e+00
7.096133637428283691e+01 6.697869999999999990e+00 5.025529999999999831e+00
7.097253274917602539e+01 6.719459999999999766e+00 5.034370000000000012e+00
7.098401784896850586e+01 6.741170000000000329e+00 5.043280000000000207e+00
7.099529099464416504e+01 6.762990000000000279e+00 5.052270000000000039e+00
7.100738930702209473e+01 6.784930000000000128e+00 5.061329999999999885e+00
7.101881551742553711e+01 6.806989999999999874e+00 5.070470000000000255e+00
7.103000974655151367e+01 6.829159999999999897e+00 5.079679999999999751e+00
7.104122138023376465e+01 6.851440000000000197e+00 5.088969999999999771e+00
7.105238914489746094e+01 6.873840000000000394e+00 5.098340000000000316e+00
7.106358742713928223e+01 6.896359999999999602e+00 5.107779999999999987e+00
7.107571673393249512e+01 6.918989999999999974e+00 5.117300000000000182e+00
7.108752441406250000e+01 6.941729999999999734e+00 5.126890000000000391e+00
7.109899330139160156e+01 6.964590000000000281e+00 5.136569999999999858e+00
7.111019301414489746e+01 6.987560000000000215e+00 5.146320000000000228e+00
7.112214565277099609e+01 7.010650000000000048e+00 5.156150000000000233e+00
7.113330674171447754e+01 7.033850000000000158e+00 5.166050000000000253e+00
7.114450621604919434e+01 7.057159999999999656e+00 5.176040000000000418e+00
7.115595507621765137e+01 7.080580000000000318e+00 5.186099999999999710e+00
7.116713356971740723e+01 7.104110000000000369e+00 5.196250000000000036e+00
7.117845988273620605e+01 7.127760000000000318e+00 5.206470000000000375e+00
7.118961429595947266e+01 7.151510000000000034e+00 5.216770000000000351e+00
7.120126962661743164e+01 7.175379999999999647e+00 5.227149999999999963e+00
7.121248364448547363e+01 7.199360000000000426e+00 5.237610000000000099e+00
7.122366023063659668e+01 7.223440000000000083e+00 5.248129999999999740e+00
7.123514962196350098e+01 7.247639999999999638e+00 5.258720000000000283e+00
7.124699473381042480e+01 7.271950000000000358e+00 5.269370000000000331e+00
7.125847983360290527e+01 7.296359999999999957e+00 5.280070000000000263e+00
7.126965403556823730e+01 7.320879999999999832e+00 5.290820000000000078e+00
7.128083729743957520e+01 7.345509999999999984e+00 5.301619999999999777e+00
7.129209256172180176e+01 7.370250000000000412e+00 5.312459999999999738e+00
7.130324673652648926e+01 7.395089999999999719e+00 5.323330000000000339e+00
7.131442713737487793e+01 7.420040000000000191e+00 5.334240000000000315e+00
7.132601165771484375e+01 7.445090000000000430e+00 5.345170000000000421e+00
7.133721375465393066e+01 7.470250000000000057e+00 5.356130000000000280e+00
7.134836912155151367e+01 7.495499999999999829e+00 5.367119999999999891e+00
7.135957145690917969e+01 7.520850000000000257e+00 5.378129999999999633e+00
7.137150597572326660e+01 7.546289999999999942e+00 5.389170000000000016e+00
7.138294672966003418e+01 7.571810000000000151e+00 5.400240000000000151e+00
7.139418435096740723e+01 7.597409999999999997e+00 5.411330000000000418e+00
7.140577077865600586e+01 7.623099999999999987e+00 5.422439999999999927e+00
7.141691112518310547e+01 7.648859999999999992e+00 5.433580000000000076e+00
7.142806005477905273e+01 7.674690000000000012e+00 5.444740000000000357e+00
7.143976497650146484e+01 7.700590000000000046e+00 5.455930000000000391e+00
7.145117259025573730e+01 7.726560000000000095e+00 5.467130000000000045e+00
7.146287369728088379e+01 7.752589999999999648e+00 5.478360000000000340e+00
7.147431540489196777e+01 7.778679999999999595e+00 5.489609999999999879e+00
7.148546600341796875e+01 7.804820000000000313e+00 5.500880000000000436e+00
7.149713563919067383e+01 7.831019999999999648e+00 5.512170000000000236e+00
7.150834393501281738e+01 7.857260000000000133e+00 5.523480000000000167e+00
7.151986455917358398e+01 7.883560000000000123e+00 5.534810000000000230e+00
7.153102064132690430e+01 7.909889999999999866e+00 5.546160000000000423e+00
7.154250502586364746e+01 7.936270000000000380e+00 5.557529999999999859e+00
7.155453276634216309e+01 7.962690000000000268e+00 5.568920000000000314e+00
7.156649208068847656e+01 7.989139999999999908e+00 5.580330000000000013e+00
7.157764697074890137e+01 8.015629999999999811e+00 5.591750000000000220e+00
7.158879852294921875e+01 8.042139999999999844e+00 5.603200000000000180e+00
7.160047101974487305e+01 8.068690000000000140e+00 5.614659999999999762e+00
7.161205792427062988e+01 8.095259999999999678e+00 5.626129999999999853e+00
7.162351703643798828e+01 8.121850000000000236e+00 5.637629999999999697e+00
7.163505768775939941e+01 8.148460000000000036e+00 5.649140000000000050e+00
7.164620923995971680e+01 8.175090000000000856e+00 5.660660000000000025e+00
7.165739560127258301e+01 8.201739999999999142e+00 5.672200000000000131e+00
7.166903042793273926e+01 8.228400000000000603e+00 5.683760000000000367e+00
7.168017768859863281e+01 8.255069999999999908e+00 5.695330000000000226e+00
7.169210791587829590e+01 8.281750000000000611e+00 5.706920000000000215e+00
7.170383358001708984e+01 8.308429999999999538e+00 5.718519999999999825e+00
7.171522808074951172e+01 8.335119999999999862e+00 5.730129999999999946e+00
7.172657632827758789e+01 8.361819999999999808e+00 5.741760000000000197e+00
7.173787164688110352e+01 8.388510000000000133e+00 5.753409999999999691e+00
7.174903964996337891e+01 8.415210000000000079e+00 5.765060000000000073e+00
7.176018691062927246e+01 8.441900000000000404e+00 5.776729999999999698e+00
7.177186584472656250e+01 8.468590000000000728e+00 5.788409999999999833e+00
7.178350949287414551e+01 8.495269999999999655e+00 5.800110000000000099e+00
7.179465174674987793e+01 8.521940000000000737e+00 5.811810000000000365e+00
7.180613613128662109e+01 8.548600000000000421e+00 5.823529999999999873e+00
7.181786751747131348e+01 8.575240000000000862e+00 5.835259999999999891e+00
7.182914280891418457e+01 8.601879999999999526e+00 5.847010000000000041e+00
7.184071016311645508e+01 8.628500000000000725e+00 5.858760000000000190e+00
7.185193562507629395e+01 8.655099999999999127e+00 5.870529999999999582e+00
7.186326289176940918e+01 8.681680000000000064e+00 5.882299999999999862e+00
7.187512040138244629e+01 8.708239999999999981e+00 5.894090000000000273e+00
7.188724207878112793e+01 8.734780000000000655e+00 5.905890000000000306e+00
7.189845609664916992e+01 8.761300000000000310e+00 5.917690000000000339e+00
7.190964508056640625e+01 8.787789999999999324e+00 5.929509999999999614e+00
7.192134475708007812e+01 8.814249999999999474e+00 5.941340000000000288e+00
7.193275094032287598e+01 8.840690000000000381e+00 5.953179999999999694e+00
7.194393897056579590e+01 8.867089999999999250e+00 5.965019999999999989e+00
7.195547986030578613e+01 8.893470000000000653e+00 5.976880000000000415e+00
7.196663165092468262e+01 8.919810000000000016e+00 5.988739999999999952e+00
7.197856426239013672e+01 8.946120000000000516e+00 6.000619999999999621e+00
7.198978137969970703e+01 8.972400000000000375e+00 6.012500000000000178e+00
7.200094461441040039e+01 8.998639999999999972e+00 6.024390000000000356e+00
7.201209521293640137e+01 9.024839999999999307e+00 6.036290000000000155e+00
7.202377891540527344e+01 9.051000000000000156e+00 6.048199999999999577e+00
7.203526926040649414e+01 9.077130000000000365e+00 6.060120000000000395e+00
7.204649901390075684e+01 9.103210000000000690e+00 6.072049999999999947e+00
7.205814671516418457e+01 9.129250000000000753e+00 6.083980000000000388e+00
7.206932711601257324e+01 9.155250000000000554e+00 6.095919999999999561e+00
7.208052802085876465e+01 9.181200000000000472e+00 6.107870000000000132e+00
7.209174013137817383e+01 9.207110000000000127e+00 6.119819999999999816e+00
7.210297417640686035e+01 9.232969999999999899e+00 6.131780000000000008e+00
7.211418843269348145e+01 9.258779999999999788e+00 6.143749999999999822e+00
7.212578964233398438e+01 9.284549999999999415e+00 6.155730000000000146e+00
7.213694119453430176e+01 9.310259999999999536e+00 6.167709999999999582e+00
7.214814329147338867e+01 9.335929999999999396e+00 6.179700000000000415e+00
7.215978908538818359e+01 9.361539999999999750e+00 6.191699999999999982e+00
7.217100381851196289e+01 9.387100000000000222e+00 6.203700000000000436e+00
7.218246150016784668e+01 9.412610000000000809e+00 6.215709999999999624e+00
7.219360327720642090e+01 9.438060000000000116e+00 6.227730000000000210e+00
7.220582056045532227e+01 9.463459999999999539e+00 6.239749999999999908e+00
7.221737813949584961e+01 9.488799999999999457e+00 6.251780000000000115e+00
7.222854661941528320e+01 9.514089999999999492e+00 6.263810000000000322e+00
7.223975467681884766e+01 9.539310000000000400e+00 6.275850000000000151e+00
7.225124788284301758e+01 9.564479999999999649e+00 6.287889999999999979e+00
7.226247429847717285e+01 9.589589999999999392e+00 6.299940000000000317e+00
7.227375173568725586e+01 9.614639999999999631e+00 6.312000000000000277e+00
7.228491544723510742e+01 9.639620000000000744e+00 6.324060000000000237e+00
7.229613804817199707e+01 9.664550000000000196e+00 6.336129999999999818e+00
7.230800652503967285e+01 9.689410000000000522e+00 6.348200000000000287e+00
7.231926679611206055e+01 9.714209999999999567e+00 6.360269999999999868e+00
7.233047127723693848e+01 9.738950000000000884e+00 6.372349999999999959e+00
7.234170818328857422e+01 9.763619999999999521e+00 6.384439999999999671e+00
7.235287141799926758e+01 9.788230000000000430e+00 6.396530000000000271e+00
7.236403322219848633e+01 9.812760000000000815e+00 6.408619999999999983e+00
7.237569618225097656e+01 9.837239999999999540e+00 6.420720000000000205e+00
7.238690018653869629e+01 9.861639999999999517e+00 6.432830000000000048e+00
7.239816665649414062e+01 9.885979999999999990e+00 6.444930000000000270e+00
7.240941333770751953e+01 9.910249999999999559e+00 6.457049999999999734e+00
7.242062306404113770e+01 9.934450000000000003e+00 6.469159999999999577e+00
7.243180394172668457e+01 9.958579999999999544e+00 6.481279999999999930e+00
7.244296979904174805e+01 9.982639999999999958e+00 6.493409999999999904e+00
7.245455431938171387e+01 1.000660000000000061e+01 6.505539999999999878e+00
7.246571803092956543e+01 1.003049999999999997e+01 6.517669999999999852e+00
7.247720623016357422e+01 1.005439999999999934e+01 6.529799999999999827e+00
7.248836326599121094e+01 1.007820000000000071e+01 6.541940000000000310e+00
7.249957418441772461e+01 1.010190000000000055e+01 6.554090000000000416e+00
7.251160120964050293e+01 1.012550000000000061e+01 6.566230000000000011e+00
7.252276134490966797e+01 1.014899999999999913e+01 6.578380000000000116e+00
7.253395271301269531e+01 1.017249999999999943e+01 6.590539999999999843e+00
7.254560542106628418e+01 1.019589999999999996e+01 6.602699999999999569e+00
7.255723166465759277e+01 1.021920000000000073e+01 6.614860000000000184e+00
7.256839632987976074e+01 1.024249999999999972e+01 6.627019999999999911e+00
7.257956910133361816e+01 1.026559999999999917e+01 6.639190000000000147e+00
7.259076595306396484e+01 1.028870000000000040e+01 6.651360000000000383e+00
7.260194969177246094e+01 1.031179999999999986e+01 6.663529999999999731e+00
7.261360979080200195e+01 1.033469999999999978e+01 6.675699999999999967e+00
7.262476825714111328e+01 1.035759999999999970e+01 6.687879999999999825e+00
7.263593125343322754e+01 1.038030000000000008e+01 6.700059999999999683e+00
7.264753746986389160e+01 1.040300000000000047e+01 6.712250000000000050e+00
7.265885066986083984e+01 1.042570000000000086e+01 6.724440000000000417e+00
7.267003154754638672e+01 1.044819999999999993e+01 6.736629999999999896e+00
7.268119835853576660e+01 1.047070000000000078e+01 6.748820000000000263e+00
7.269240498542785645e+01 1.049300000000000033e+01 6.761009999999999742e+00
7.270356369018554688e+01 1.051529999999999987e+01 6.773209999999999731e+00
7.271528053283691406e+01 1.053759999999999941e+01 6.785409999999999719e+00
7.272643041610717773e+01 1.055969999999999942e+01 6.797609999999999708e+00
7.273759388923645020e+01 1.058179999999999943e+01 6.809820000000000206e+00
7.274883484840393066e+01 1.060369999999999990e+01 6.822029999999999816e+00
7.276002049446105957e+01 1.062560000000000038e+01 6.834229999999999805e+00
7.277133560180664062e+01 1.064739999999999931e+01 6.846449999999999925e+00
7.278278493881225586e+01 1.066910000000000025e+01 6.858660000000000423e+00
7.279406046867370605e+01 1.069079999999999941e+01 6.870879999999999654e+00
7.280522322654724121e+01 1.071230000000000082e+01 6.883090000000000153e+00
7.281641030311584473e+01 1.073380000000000045e+01 6.895310000000000272e+00
7.282756924629211426e+01 1.075520000000000032e+01 6.907540000000000013e+00
7.283879184722900391e+01 1.077650000000000041e+01 6.919760000000000133e+00
7.285005593299865723e+01 1.079770000000000074e+01 6.931989999999999874e+00
7.286141657829284668e+01 1.081879999999999953e+01 6.944219999999999615e+00
7.287269043922424316e+01 1.083980000000000032e+01 6.956450000000000244e+00
7.288393068313598633e+01 1.086079999999999934e+01 6.968679999999999986e+00
7.289553499221801758e+01 1.088170000000000037e+01 6.980909999999999727e+00
7.290677356719970703e+01 1.090240000000000009e+01 6.993149999999999977e+00
7.291798901557922363e+01 1.092309999999999981e+01 7.005379999999999718e+00
7.292919564247131348e+01 1.094369999999999976e+01 7.017619999999999969e+00
7.294090151786804199e+01 1.096429999999999971e+01 7.029860000000000220e+00
7.295215034484863281e+01 1.098470000000000013e+01 7.042110000000000092e+00
7.296334815025329590e+01 1.100500000000000078e+01 7.054350000000000342e+00
7.297454643249511719e+01 1.102529999999999966e+01 7.066589999999999705e+00
7.298658347129821777e+01 1.104550000000000054e+01 7.078839999999999577e+00
7.299823093414306641e+01 1.106550000000000011e+01 7.091090000000000337e+00
7.300939941406250000e+01 1.108549999999999969e+01 7.103340000000000209e+00
7.302054142951965332e+01 1.110539999999999949e+01 7.115590000000000082e+00
7.303172922134399414e+01 1.112519999999999953e+01 7.127839999999999954e+00
7.304336285591125488e+01 1.114489999999999981e+01 7.140100000000000335e+00
7.305489420890808105e+01 1.116460000000000008e+01 7.152350000000000207e+00
7.306608223915100098e+01 1.118410000000000082e+01 7.164609999999999701e+00
7.307724523544311523e+01 1.120359999999999978e+01 7.176870000000000083e+00
7.308839535713195801e+01 1.122289999999999921e+01 7.189129999999999576e+00
7.310008192062377930e+01 1.124220000000000041e+01 7.201389999999999958e+00
7.311127853393554688e+01 1.126140000000000008e+01 7.213650000000000340e+00
7.312244105339050293e+01 1.128040000000000020e+01 7.225909999999999833e+00
7.313359713554382324e+01 1.129940000000000033e+01 7.238179999999999836e+00
7.314477181434631348e+01 1.131830000000000069e+01 7.250440000000000218e+00
7.315597128868103027e+01 1.133719999999999928e+01 7.262710000000000221e+00
7.316784954071044922e+01 1.135590000000000011e+01 7.274980000000000224e+00
7.317926120758056641e+01 1.137449999999999939e+01 7.287250000000000227e+00
7.319042754173278809e+01 1.139300000000000068e+01 7.299520000000000231e+00
7.320158028602600098e+01 1.141150000000000020e+01 7.311790000000000234e+00
7.321272325515747070e+01 1.142980000000000018e+01 7.324060000000000237e+00
7.322440075874328613e+01 1.144810000000000016e+01 7.336339999999999861e+00
7.323624992370605469e+01 1.146630000000000038e+01 7.348609999999999864e+00
7.324760580062866211e+01 1.148429999999999929e+01 7.360879999999999868e+00
7.325876736640930176e+01 1.150229999999999997e+01 7.373160000000000380e+00
7.327032685279846191e+01 1.152020000000000088e+01 7.385440000000000005e+00
7.328148818016052246e+01 1.153800000000000026e+01 7.397719999999999629e+00
7.329266905784606934e+01 1.155569999999999986e+01 7.409989999999999633e+00
7.330386376380920410e+01 1.157329999999999970e+01 7.422270000000000145e+00
7.331509542465209961e+01 1.159079999999999977e+01 7.434549999999999770e+00
7.332632923126220703e+01 1.160820000000000007e+01 7.446839999999999904e+00
7.333826422691345215e+01 1.162560000000000038e+01 7.459120000000000417e+00
7.334943389892578125e+01 1.164279999999999937e+01 7.471400000000000041e+00
7.336058616638183594e+01 1.165990000000000038e+01 7.483690000000000175e+00
7.337177920341491699e+01 1.167699999999999960e+01 7.495969999999999800e+00
7.338299942016601562e+01 1.169389999999999930e+01 7.508259999999999934e+00
7.339414787292480469e+01 1.171080000000000076e+01 7.520539999999999559e+00
7.340534830093383789e+01 1.172749999999999915e+01 7.532829999999999693e+00
7.341650271415710449e+01 1.174419999999999931e+01 7.545119999999999827e+00
7.342813563346862793e+01 1.176079999999999970e+01 7.557409999999999961e+00
7.343936777114868164e+01 1.177730000000000032e+01 7.569689999999999586e+00
7.345052886009216309e+01 1.179359999999999964e+01 7.581979999999999720e+00
7.346168351173400879e+01 1.180990000000000073e+01 7.594280000000000364e+00
7.347328805923461914e+01 1.182610000000000028e+01 7.606569999999999609e+00
7.348444223403930664e+01 1.184220000000000006e+01 7.618859999999999744e+00
7.349596905708312988e+01 1.185820000000000007e+01 7.631149999999999878e+00
7.350768661499023438e+01 1.187410000000000032e+01 7.643440000000000012e+00
7.351894593238830566e+01 1.188990000000000080e+01 7.655739999999999768e+00
7.353013992309570312e+01 1.190569999999999951e+01 7.668029999999999902e+00
7.354135203361511230e+01 1.192130000000000045e+01 7.680329999999999657e+00
7.355250573158264160e+01 1.193679999999999986e+01 7.692619999999999791e+00
7.356365990638732910e+01 1.195219999999999949e+01 7.704920000000000435e+00
7.357588887214660645e+01 1.196759999999999913e+01 7.717209999999999681e+00
7.358773183822631836e+01 1.198279999999999923e+01 7.729510000000000325e+00
7.359913372993469238e+01 1.199789999999999957e+01 7.741810000000000080e+00
7.361036849021911621e+01 1.201299999999999990e+01 7.754109999999999836e+00
7.362233185768127441e+01 1.202790000000000070e+01 7.766409999999999592e+00
7.363353085517883301e+01 1.204279999999999973e+01 7.778710000000000235e+00
7.364471745491027832e+01 1.205749999999999922e+01 7.791000000000000369e+00
7.365588521957397461e+01 1.207220000000000049e+01 7.803300000000000125e+00
7.366703820228576660e+01 1.208670000000000044e+01 7.815610000000000390e+00
7.367824935913085938e+01 1.210120000000000040e+01 7.827910000000000146e+00
7.368942236900329590e+01 1.211560000000000059e+01 7.840209999999999901e+00
7.370057559013366699e+01 1.212979999999999947e+01 7.852509999999999657e+00
7.371173024177551270e+01 1.214400000000000013e+01 7.864810000000000301e+00
7.372294068336486816e+01 1.215809999999999924e+01 7.877119999999999678e+00
7.373436546325683594e+01 1.217210000000000036e+01 7.889420000000000321e+00
7.374553990364074707e+01 1.218599999999999994e+01 7.901720000000000077e+00
7.375669360160827637e+01 1.219979999999999976e+01 7.914030000000000342e+00
7.376784515380859375e+01 1.221340000000000003e+01 7.926330000000000098e+00
7.377907872200012207e+01 1.222700000000000031e+01 7.938640000000000363e+00
7.379035019874572754e+01 1.224050000000000082e+01 7.950940000000000119e+00
7.380151605606079102e+01 1.225389999999999979e+01 7.963250000000000384e+00
7.381266546249389648e+01 1.226720000000000077e+01 7.975550000000000139e+00
7.382388710975646973e+01 1.228040000000000020e+01 7.987860000000000404e+00
7.383508729934692383e+01 1.229349999999999987e+01 8.000159999999999272e+00
7.384627485275268555e+01 1.230659999999999954e+01 8.012470000000000425e+00
7.385756492614746094e+01 1.231949999999999967e+01 8.024779999999999802e+00
7.386882114410400391e+01 1.233230000000000004e+01 8.037089999999999179e+00
7.388007831573486328e+01 1.234500000000000064e+01 8.049390000000000711e+00
7.389130282402038574e+01 1.235759999999999970e+01 8.061700000000000088e+00
7.390248990058898926e+01 1.237010000000000076e+01 8.074009999999999465e+00
7.391365647315979004e+01 1.238260000000000005e+01 8.086320000000000618e+00
7.392488598823547363e+01 1.239489999999999981e+01 8.098629999999999995e+00
7.393606352806091309e+01 1.240709999999999980e+01 8.110939999999999372e+00
7.394726991653442383e+01 1.241920000000000002e+01 8.123250000000000526e+00
7.395869088172912598e+01 1.243130000000000024e+01 8.135559999999999903e+00
7.396986484527587891e+01 1.244319999999999915e+01 8.147869999999999280e+00
7.398102569580078125e+01 1.245500000000000007e+01 8.160180000000000433e+00
7.399312376976013184e+01 1.246679999999999922e+01 8.172489999999999810e+00
7.400450992584228516e+01 1.247840000000000060e+01 8.184799999999999187e+00
7.401567506790161133e+01 1.249000000000000021e+01 8.197110000000000340e+00
7.402712941169738770e+01 1.250140000000000029e+01 8.209419999999999717e+00
7.403901791572570801e+01 1.251270000000000060e+01 8.221740000000000492e+00
7.405076527595520020e+01 1.252399999999999913e+01 8.234049999999999869e+00
7.406219244003295898e+01 1.253509999999999991e+01 8.246359999999999246e+00
7.407339406013488770e+01 1.254620000000000068e+01 8.258670000000000400e+00
7.408455824851989746e+01 1.255710000000000015e+01 8.270989999999999398e+00
7.409571719169616699e+01 1.256799999999999962e+01 8.283300000000000551e+00
7.410762643814086914e+01 1.257869999999999955e+01 8.295609999999999928e+00
7.411880350112915039e+01 1.258939999999999948e+01 8.307930000000000703e+00
7.413001346588134766e+01 1.259999999999999964e+01 8.320240000000000080e+00
7.414118552207946777e+01 1.261040000000000028e+01 8.332549999999999457e+00
7.415234112739562988e+01 1.262079999999999913e+01 8.344870000000000232e+00
7.416351485252380371e+01 1.263100000000000023e+01 8.357179999999999609e+00
7.417470884323120117e+01 1.264119999999999955e+01 8.369500000000000384e+00
7.418623089790344238e+01 1.265130000000000088e+01 8.381809999999999761e+00
7.419979333877563477e+01 1.266119999999999912e+01 8.394130000000000535e+00
7.421111273765563965e+01 1.267109999999999914e+01 8.406439999999999912e+00
7.422298264503479004e+01 1.268089999999999939e+01 8.418760000000000687e+00
7.423437428474426270e+01 1.269059999999999988e+01 8.431070000000000064e+00
7.424551081657409668e+01 1.270010000000000083e+01 8.443390000000000839e+00
7.425670003890991211e+01 1.270960000000000001e+01 8.455700000000000216e+00
7.426785969734191895e+01 1.271899999999999942e+01 8.468019999999999214e+00
7.427903461456298828e+01 1.272819999999999929e+01 8.480330000000000368e+00
7.429024362564086914e+01 1.273739999999999917e+01 8.492649999999999366e+00
7.430138015747070312e+01 1.274649999999999928e+01 8.504970000000000141e+00
7.431256437301635742e+01 1.275549999999999962e+01 8.517279999999999518e+00
7.432376003265380859e+01 1.276440000000000019e+01 8.529600000000000293e+00
7.433495950698852539e+01 1.277309999999999945e+01 8.541919999999999291e+00
7.434665751457214355e+01 1.278180000000000049e+01 8.554230000000000445e+00
7.435819792747497559e+01 1.279039999999999999e+01 8.566549999999999443e+00
7.436935019493103027e+01 1.279889999999999972e+01 8.578870000000000218e+00
7.438055658340454102e+01 1.280729999999999968e+01 8.591189999999999216e+00
7.439171814918518066e+01 1.281559999999999988e+01 8.603500000000000369e+00
7.440286540985107422e+01 1.282380000000000031e+01 8.615819999999999368e+00
7.441454100608825684e+01 1.283179999999999943e+01 8.628140000000000143e+00
7.442569756507873535e+01 1.283980000000000032e+01 8.640459999999999141e+00
7.443684887886047363e+01 1.284769999999999968e+01 8.652770000000000294e+00
7.444805288314819336e+01 1.285549999999999926e+01 8.665089999999999293e+00
7.445940780639648438e+01 1.286320000000000086e+01 8.677410000000000068e+00
7.447055578231811523e+01 1.287079999999999913e+01 8.689730000000000842e+00
7.448170208930969238e+01 1.287829999999999941e+01 8.702049999999999841e+00
7.449333262443542480e+01 1.288569999999999993e+01 8.714370000000000616e+00
7.450448942184448242e+01 1.289300000000000068e+01 8.726679999999999993e+00
7.451567244529724121e+01 1.290019999999999989e+01 8.739000000000000767e+00
7.452687549591064453e+01 1.290729999999999933e+01 8.751319999999999766e+00
7.453806877136230469e+01 1.291430000000000078e+01 8.763640000000000541e+00
7.454927325248718262e+01 1.292120000000000068e+01 8.775959999999999539e+00
7.456045556068420410e+01 1.292800000000000082e+01 8.788280000000000314e+00
7.457161331176757812e+01 1.293469999999999942e+01 8.800599999999999312e+00
7.458275938034057617e+01 1.294130000000000003e+01 8.812920000000000087e+00
7.459395670890808105e+01 1.294780000000000086e+01 8.825240000000000862e+00
7.460511183738708496e+01 1.295420000000000016e+01 8.837559999999999860e+00
7.461629223823547363e+01 1.296049999999999969e+01 8.849880000000000635e+00
7.462833523750305176e+01 1.296669999999999945e+01 8.862199999999999633e+00
7.463965964317321777e+01 1.297279999999999944e+01 8.874520000000000408e+00
7.465104126930236816e+01 1.297879999999999967e+01 8.886839999999999407e+00
7.466271066665649414e+01 1.298470000000000013e+01 8.899160000000000181e+00
7.467395091056823730e+01 1.299050000000000082e+01 8.911479999999999180e+00
7.468510603904724121e+01 1.299619999999999997e+01 8.923799999999999955e+00
7.469628357887268066e+01 1.300179999999999936e+01 8.936120000000000729e+00
7.470776081085205078e+01 1.300730000000000075e+01 8.948439999999999728e+00
7.471971416473388672e+01 1.301270000000000060e+01 8.960760000000000502e+00
7.473104357719421387e+01 1.301800000000000068e+01 8.973079999999999501e+00
7.474242329597473145e+01 1.302319999999999922e+01 8.985400000000000276e+00
7.475397729873657227e+01 1.302839999999999954e+01 8.997719999999999274e+00
7.476513695716857910e+01 1.303340000000000032e+01 9.010040000000000049e+00
7.477637147903442383e+01 1.303829999999999956e+01 9.022360000000000824e+00
7.478794407844543457e+01 1.304310000000000080e+01 9.034679999999999822e+00
7.479940676689147949e+01 1.304780000000000051e+01 9.047000000000000597e+00
7.481093502044677734e+01 1.305240000000000045e+01 9.059319999999999595e+00
7.482211804389953613e+01 1.305690000000000062e+01 9.071640000000000370e+00
7.483327341079711914e+01 1.306129999999999924e+01 9.083959999999999368e+00
7.484491920471191406e+01 1.306559999999999988e+01 9.096289999999999765e+00
7.485622763633728027e+01 1.306990000000000052e+01 9.108610000000000539e+00
7.486745762825012207e+01 1.307399999999999984e+01 9.120929999999999538e+00
7.487866163253784180e+01 1.307799999999999940e+01 9.133250000000000313e+00
7.489032912254333496e+01 1.308189999999999920e+01 9.145569999999999311e+00
7.490153193473815918e+01 1.308569999999999922e+01 9.157890000000000086e+00
7.491274571418762207e+01 1.308939999999999948e+01 9.170210000000000861e+00
7.492391180992126465e+01 1.309309999999999974e+01 9.182539999999999480e+00
7.493511056900024414e+01 1.309660000000000046e+01 9.194860000000000255e+00
7.494629478454589844e+01 1.309999999999999964e+01 9.207179999999999254e+00
7.495761680603027344e+01 1.310330000000000084e+01 9.219500000000000028e+00
7.496877002716064453e+01 1.310650000000000048e+01 9.231820000000000803e+00
7.497992038726806641e+01 1.310960000000000036e+01 9.244139999999999802e+00
7.499170708656311035e+01 1.311270000000000024e+01 9.256470000000000198e+00
7.500311088562011719e+01 1.311560000000000059e+01 9.268789999999999196e+00
7.501430058479309082e+01 1.311839999999999939e+01 9.281109999999999971e+00
7.502595543861389160e+01 1.312110000000000021e+01 9.293430000000000746e+00
7.503792548179626465e+01 1.312369999999999948e+01 9.305749999999999744e+00
7.504907870292663574e+01 1.312630000000000052e+01 9.318070000000000519e+00
7.506023359298706055e+01 1.312870000000000026e+01 9.330399999999999139e+00
7.507186675071716309e+01 1.313100000000000023e+01 9.342719999999999914e+00
7.508325338363647461e+01 1.313320000000000043e+01 9.355040000000000688e+00
7.509445095062255859e+01 1.313530000000000086e+01 9.367359999999999687e+00
7.510559558868408203e+01 1.313739999999999952e+01 9.379690000000000083e+00
7.511718654632568359e+01 1.313930000000000042e+01 9.392010000000000858e+00
7.512838053703308105e+01 1.314109999999999978e+01 9.404329999999999856e+00
7.513955378532409668e+01 1.314279999999999937e+01 9.416650000000000631e+00
7.515071177482604980e+01 1.314439999999999920e+01 9.428969999999999629e+00
7.516194534301757812e+01 1.314600000000000080e+01 9.441300000000000026e+00
7.517352581024169922e+01 1.314739999999999931e+01 9.453620000000000800e+00
7.518467712402343750e+01 1.314869999999999983e+01 9.465939999999999799e+00
7.519629669189453125e+01 1.314990000000000059e+01 9.478260000000000574e+00
7.520744109153747559e+01 1.315109999999999957e+01 9.490589999999999193e+00
7.521916389465332031e+01 1.315210000000000079e+01 9.502909999999999968e+00
7.523033285140991211e+01 1.315300000000000047e+01 9.515230000000000743e+00
7.524149513244628906e+01 1.315380000000000038e+01 9.527549999999999741e+00
7.525306034088134766e+01 1.315460000000000029e+01 9.539880000000000138e+00
7.526425671577453613e+01 1.315520000000000067e+01 9.552199999999999136e+00
7.527542853355407715e+01 1.315569999999999951e+01 9.564519999999999911e+00
7.528658628463745117e+01 1.315610000000000035e+01 9.576850000000000307e+00
7.529833841323852539e+01 1.315649999999999942e+01 9.589169999999999305e+00
7.530950903892517090e+01 1.315670000000000073e+01 9.601490000000000080e+00
7.532068324089050293e+01 1.315680000000000049e+01 9.613810000000000855e+00
7.533186244964599609e+01 1.315680000000000049e+01 9.626139999999999475e+00
7.534330058097839355e+01 1.315680000000000049e+01 9.638460000000000250e+00
7.535454154014587402e+01 1.315659999999999918e+01 9.650779999999999248e+00
7.536576962471008301e+01 1.315629999999999988e+01 9.663100000000000023e+00
7.537753558158874512e+01 1.315590000000000082e+01 9.675430000000000419e+00
7.538869500160217285e+01 1.315549999999999997e+01 9.687749999999999417e+00
7.539987492561340332e+01 1.315489999999999959e+01 9.700070000000000192e+00
7.541149950027465820e+01 1.315419999999999945e+01 9.712400000000000588e+00
7.542268753051757812e+01 1.315349999999999930e+01 9.724719999999999587e+00
7.543391823768615723e+01 1.315259999999999962e+01 9.737040000000000362e+00
7.544509220123291016e+01 1.315160000000000018e+01 9.749370000000000758e+00
7.545625948905944824e+01 1.315049999999999919e+01 9.761689999999999756e+00
7.546791839599609375e+01 1.314939999999999998e+01 9.774010000000000531e+00
7.547916197776794434e+01 1.314809999999999945e+01 9.786339999999999151e+00
7.549053621292114258e+01 1.314669999999999916e+01 9.798659999999999926e+00
7.550169777870178223e+01 1.314520000000000088e+01 9.810980000000000700e+00
7.551335263252258301e+01 1.314370000000000083e+01 9.823299999999999699e+00
7.552450633049011230e+01 1.314199999999999946e+01 9.835630000000000095e+00
7.553570365905761719e+01 1.314020000000000010e+01 9.847950000000000870e+00
7.554721736907958984e+01 1.313840000000000074e+01 9.860269999999999868e+00
7.555862617492675781e+01 1.313640000000000008e+01 9.872600000000000264e+00
7.557044005393981934e+01 1.313429999999999964e+01 9.884919999999999263e+00
7.558163523674011230e+01 1.313219999999999921e+01 9.897240000000000038e+00
7.559280800819396973e+01 1.312989999999999924e+01 9.909570000000000434e+00
7.560397052764892578e+01 1.312749999999999950e+01 9.921889999999999432e+00
7.561584544181823730e+01 1.312500000000000000e+01 9.934210000000000207e+00
7.562719774246215820e+01 1.312250000000000050e+01 9.946540000000000603e+00
7.563849568367004395e+01 1.311979999999999968e+01 9.958859999999999602e+00
7.564969873428344727e+01 1.311700000000000088e+01 9.971180000000000376e+00
7.566086721420288086e+01 1.311420000000000030e+01 9.983510000000000773e+00
7.567208766937255859e+01 1.311120000000000019e+01 9.995829999999999771e+00
7.568334841728210449e+01 1.310810000000000031e+01 1.000820000000000043e+01
7.569469451904296875e+01 1.310500000000000043e+01 1.002050000000000018e+01
7.570593929290771484e+01 1.310169999999999924e+01 1.003279999999999994e+01
7.571757578849792480e+01 1.309830000000000005e+01 1.004509999999999970e+01
7.572873663902282715e+01 1.309479999999999933e+01 1.005739999999999945e+01
7.573993277549743652e+01 1.309130000000000038e+01 1.006980000000000075e+01
7.575121808052062988e+01 1.308760000000000012e+01 1.008210000000000051e+01
7.576240038871765137e+01 1.308380000000000010e+01 1.009440000000000026e+01
7.577359151840209961e+01 1.308000000000000007e+01 1.010670000000000002e+01
7.578475904464721680e+01 1.307600000000000051e+01 1.011909999999999954e+01
7.579640483856201172e+01 1.307189999999999941e+01 1.013139999999999930e+01
7.580799818038940430e+01 1.306780000000000008e+01 1.014370000000000083e+01
7.581940817832946777e+01 1.306349999999999945e+01 1.015600000000000058e+01
7.583141040802001953e+01 1.305910000000000082e+01 1.016840000000000011e+01
7.584257841110229492e+01 1.305470000000000041e+01 1.018069999999999986e+01
7.585384464263916016e+01 1.305010000000000048e+01 1.019299999999999962e+01
7.586518597602844238e+01 1.304540000000000077e+01 1.020529999999999937e+01
7.587641429901123047e+01 1.304069999999999929e+01 1.021770000000000067e+01
7.588816523551940918e+01 1.303580000000000005e+01 1.023000000000000043e+01
7.589937496185302734e+01 1.303079999999999927e+01 1.024230000000000018e+01
7.591056323051452637e+01 1.302570000000000050e+01 1.025459999999999994e+01
7.592170929908752441e+01 1.302059999999999995e+01 1.026689999999999969e+01
7.593354272842407227e+01 1.301529999999999987e+01 1.027929999999999922e+01
7.594469547271728516e+01 1.300990000000000002e+01 1.029160000000000075e+01
7.595587944984436035e+01 1.300450000000000017e+01 1.030390000000000050e+01
7.596708226203918457e+01 1.299890000000000079e+01 1.031620000000000026e+01
7.597828674316406250e+01 1.299319999999999986e+01 1.032859999999999978e+01
7.598948740959167480e+01 1.298750000000000071e+01 1.034089999999999954e+01
7.600068426132202148e+01 1.298160000000000025e+01 1.035319999999999929e+01
7.601184558868408203e+01 1.297560000000000002e+01 1.036550000000000082e+01
7.602303004264831543e+01 1.296959999999999980e+01 1.037790000000000035e+01
7.603421258926391602e+01 1.296340000000000003e+01 1.039020000000000010e+01
7.604538702964782715e+01 1.295710000000000051e+01 1.040249999999999986e+01
7.605700850486755371e+01 1.295079999999999920e+01 1.041479999999999961e+01
7.606820702552795410e+01 1.294430000000000014e+01 1.042719999999999914e+01
7.607968044281005859e+01 1.293769999999999953e+01 1.043950000000000067e+01
7.609086275100708008e+01 1.293110000000000070e+01 1.045180000000000042e+01
7.610208082199096680e+01 1.292430000000000057e+01 1.046410000000000018e+01
7.611323714256286621e+01 1.291740000000000066e+01 1.047649999999999970e+01
7.612439370155334473e+01 1.291050000000000075e+01 1.048879999999999946e+01
7.613557887077331543e+01 1.290339999999999954e+01 1.050109999999999921e+01
7.614697647094726562e+01 1.289620000000000033e+01 1.051340000000000074e+01
7.615828824043273926e+01 1.288899999999999935e+01 1.052570000000000050e+01
7.617001056671142578e+01 1.288160000000000061e+01 1.053810000000000002e+01
7.618116545677185059e+01 1.287410000000000032e+01 1.055039999999999978e+01
7.619231057167053223e+01 1.286660000000000004e+01 1.056269999999999953e+01
7.620434927940368652e+01 1.285890000000000022e+01 1.057499999999999929e+01
7.621564102172851562e+01 1.285110000000000063e+01 1.058740000000000059e+01
7.622683763504028320e+01 1.284329999999999927e+01 1.059970000000000034e+01
7.623797774314880371e+01 1.283530000000000015e+01 1.061200000000000010e+01
7.624982976913452148e+01 1.282719999999999949e+01 1.062429999999999986e+01
7.626124620437622070e+01 1.281910000000000061e+01 1.063669999999999938e+01
7.627265501022338867e+01 1.281080000000000041e+01 1.064899999999999913e+01
7.628387546539306641e+01 1.280240000000000045e+01 1.066130000000000067e+01
7.629531931877136230e+01 1.279400000000000048e+01 1.067360000000000042e+01
7.630648493766784668e+01 1.278539999999999921e+01 1.068599999999999994e+01
7.631822299957275391e+01 1.277669999999999995e+01 1.069829999999999970e+01
7.632938575744628906e+01 1.276800000000000068e+01 1.071059999999999945e+01
7.634094429016113281e+01 1.275910000000000011e+01 1.072289999999999921e+01
7.635253620147705078e+01 1.275009999999999977e+01 1.073530000000000051e+01
7.636370515823364258e+01 1.274109999999999943e+01 1.074760000000000026e+01
7.637517619132995605e+01 1.273189999999999955e+01 1.075990000000000002e+01
7.638680887222290039e+01 1.272259999999999991e+01 1.077219999999999978e+01
7.639800333976745605e+01 1.271330000000000027e+01 1.078449999999999953e+01
7.640917801856994629e+01 1.270379999999999932e+01 1.079690000000000083e+01
7.642036247253417969e+01 1.269420000000000037e+01 1.080920000000000059e+01
7.643178296089172363e+01 1.268459999999999965e+01 1.082150000000000034e+01
7.644311761856079102e+01 1.267479999999999940e+01 1.083380000000000010e+01
7.645474982261657715e+01 1.266489999999999938e+01 1.084619999999999962e+01
7.646589279174804688e+01 1.265499999999999936e+01 1.085849999999999937e+01
7.647703647613525391e+01 1.264489999999999981e+01 1.087079999999999913e+01
7.648820972442626953e+01 1.263470000000000049e+01 1.088310000000000066e+01
7.649935078620910645e+01 1.262449999999999939e+01 1.089550000000000018e+01
7.651080513000488281e+01 1.261410000000000053e+01 1.090779999999999994e+01
7.652207159996032715e+01 1.260369999999999990e+01 1.092009999999999970e+01
7.653323602676391602e+01 1.259309999999999974e+01 1.093239999999999945e+01
7.654438400268554688e+01 1.258239999999999981e+01 1.094480000000000075e+01
7.655562853813171387e+01 1.257169999999999987e+01 1.095710000000000051e+01
7.656682467460632324e+01 1.256080000000000041e+01 1.096940000000000026e+01
7.657797765731811523e+01 1.254979999999999940e+01 1.098170000000000002e+01
7.658916783332824707e+01 1.253880000000000017e+01 1.099409999999999954e+01
7.660033464431762695e+01 1.252759999999999962e+01 1.100639999999999930e+01
7.661161637306213379e+01 1.251629999999999932e+01 1.101870000000000083e+01
7.662278699874877930e+01 1.250500000000000078e+01 1.103100000000000058e+01
7.663414168357849121e+01 1.249349999999999916e+01 1.104340000000000011e+01
7.664533329010009766e+01 1.248189999999999955e+01 1.105569999999999986e+01
7.665649843215942383e+01 1.247029999999999994e+01 1.106799999999999962e+01
7.666765642166137695e+01 1.245850000000000080e+01 1.108029999999999937e+01
7.667885565757751465e+01 1.244660000000000011e+01 1.109259999999999913e+01
7.669073534011840820e+01 1.243469999999999942e+01 1.110500000000000043e+01
7.670188736915588379e+01 1.242259999999999920e+01 1.111730000000000018e+01
7.671310400962829590e+01 1.241039999999999921e+01 1.112959999999999994e+01
7.672425031661987305e+01 1.239819999999999922e+01 1.114189999999999969e+01
7.673568964004516602e+01 1.238579999999999970e+01 1.115429999999999922e+01
7.674759173393249512e+01 1.237330000000000041e+01 1.116660000000000075e+01
7.675877261161804199e+01 1.236079999999999934e+01 1.117890000000000050e+01
7.676994776725769043e+01 1.234810000000000052e+01 1.119120000000000026e+01
7.678110313415527344e+01 1.233530000000000015e+01 1.120359999999999978e+01
7.679230046272277832e+01 1.232249999999999979e+01 1.121589999999999954e+01
7.680362868309020996e+01 1.230949999999999989e+01 1.122819999999999929e+01
7.681516742706298828e+01 1.229649999999999999e+01 1.124050000000000082e+01
7.682661318778991699e+01 1.228330000000000055e+01 1.125290000000000035e+01
7.683776760101318359e+01 1.226999999999999957e+01 1.126520000000000010e+01
7.684896945953369141e+01 1.225670000000000037e+01 1.127749999999999986e+01
7.686025857925415039e+01 1.224319999999999986e+01 1.128979999999999961e+01
7.687150359153747559e+01 1.222959999999999958e+01 1.130219999999999914e+01
7.688272166252136230e+01 1.221599999999999930e+01 1.131450000000000067e+01
7.689392280578613281e+01 1.220219999999999949e+01 1.132680000000000042e+01
7.690513062477111816e+01 1.218829999999999991e+01 1.133910000000000018e+01
7.691630172729492188e+01 1.217440000000000033e+01 1.135149999999999970e+01
7.692798209190368652e+01 1.216029999999999944e+01 1.136379999999999946e+01
7.693917417526245117e+01 1.214610000000000056e+01 1.137609999999999921e+01
7.695034098625183105e+01 1.213189999999999991e+01 1.138840000000000074e+01
7.696216320991516113e+01 1.211749999999999972e+01 1.140070000000000050e+01
7.697335338592529297e+01 1.210299999999999976e+01 1.141310000000000002e+01
7.698451805114746094e+01 1.208849999999999980e+01 1.142539999999999978e+01
7.699717831611633301e+01 1.207380000000000031e+01 1.143769999999999953e+01
7.700938296318054199e+01 1.205910000000000082e+01 1.144999999999999929e+01
7.702062177658081055e+01 1.204420000000000002e+01 1.146230000000000082e+01
7.703184795379638672e+01 1.202929999999999922e+01 1.147460000000000058e+01
7.704304718971252441e+01 1.201430000000000042e+01 1.148690000000000033e+01
7.705439209938049316e+01 1.199920000000000009e+01 1.149920000000000009e+01
7.706559109687805176e+01 1.198399999999999999e+01 1.151140000000000008e+01
7.707676362991333008e+01 1.196870000000000012e+01 1.152369999999999983e+01
7.708867001533508301e+01 1.195330000000000048e+01 1.153589999999999982e+01
7.710007071495056152e+01 1.193779999999999930e+01 1.154819999999999958e+01
7.711145210266113281e+01 1.192220000000000013e+01 1.156039999999999957e+01
7.712267112731933594e+01 1.190659999999999918e+01 1.157259999999999955e+01
7.713390135765075684e+01 1.189090000000000025e+01 1.158479999999999954e+01
7.714510273933410645e+01 1.187509999999999977e+01 1.159689999999999976e+01
7.715674233436584473e+01 1.185919999999999952e+01 1.160909999999999975e+01
7.716792893409729004e+01 1.184319999999999951e+01 1.162119999999999997e+01
7.717996835708618164e+01 1.182709999999999972e+01 1.163330000000000020e+01
7.719144129753112793e+01 1.181099999999999994e+01 1.164540000000000042e+01
7.720263600349426270e+01 1.179480000000000040e+01 1.165740000000000087e+01
7.721381855010986328e+01 1.177860000000000085e+01 1.166949999999999932e+01
7.722510123252868652e+01 1.176229999999999976e+01 1.168140000000000001e+01
7.723626470565795898e+01 1.174590000000000067e+01 1.169340000000000046e+01
7.724761867523193359e+01 1.172940000000000005e+01 1.170529999999999937e+01
7.725950169563293457e+01 1.171289999999999942e+01 1.171720000000000006e+01
7.727099704742431641e+01 1.169640000000000057e+01 1.172899999999999920e+01
7.728234243392944336e+01 1.167970000000000041e+01 1.174070000000000036e+01
7.729353284835815430e+01 1.166310000000000002e+01 1.175249999999999950e+01
7.730472135543823242e+01 1.164639999999999986e+01 1.176409999999999911e+01
7.731719923019409180e+01 1.162959999999999994e+01 1.177570000000000050e+01
7.732839035987854004e+01 1.161280000000000001e+01 1.178730000000000011e+01
7.733957290649414062e+01 1.159590000000000032e+01 1.179879999999999995e+01
7.735090374946594238e+01 1.157900000000000063e+01 1.181029999999999980e+01
7.736216521263122559e+01 1.156209999999999916e+01 1.182160000000000011e+01
7.737340426445007324e+01 1.154509999999999970e+01 1.183300000000000018e+01
7.738460373878479004e+01 1.152810000000000024e+01 1.184420000000000073e+01
7.739609074592590332e+01 1.151099999999999923e+01 1.185539999999999949e+01
7.740814089775085449e+01 1.149390000000000001e+01 1.186650000000000027e+01
7.741948795318603516e+01 1.147680000000000078e+01 1.187749999999999950e+01
7.743098163604736328e+01 1.145960000000000001e+01 1.188850000000000051e+01
7.744233536720275879e+01 1.144250000000000078e+01 1.189939999999999998e+01
7.745354628562927246e+01 1.142520000000000024e+01 1.191019999999999968e+01
7.746473956108093262e+01 1.140799999999999947e+01 1.192089999999999961e+01
7.747593307495117188e+01 1.139080000000000048e+01 1.193149999999999977e+01
7.748713874816894531e+01 1.137349999999999994e+01 1.194209999999999994e+01
7.749852395057678223e+01 1.135619999999999941e+01 1.195250000000000057e+01
7.750971794128417969e+01 1.133890000000000065e+01 1.196289999999999942e+01
7.752089500427246094e+01 1.132150000000000034e+01 1.197310000000000052e+01
7.753209257125854492e+01 1.130419999999999980e+01 1.198329999999999984e+01
7.754413962364196777e+01 1.128689999999999927e+01 1.199329999999999963e+01
7.755596780776977539e+01 1.126950000000000074e+01 1.200329999999999941e+01
7.756740045547485352e+01 1.125220000000000020e+01 1.201309999999999967e+01
7.757878947257995605e+01 1.123479999999999990e+01 1.202280000000000015e+01
7.758998775482177734e+01 1.121749999999999936e+01 1.203240000000000087e+01
7.760116219520568848e+01 1.120010000000000083e+01 1.204190000000000005e+01
7.761235570907592773e+01 1.118280000000000030e+01 1.205129999999999946e+01
7.762369513511657715e+01 1.116539999999999999e+01 1.206049999999999933e+01
7.763514566421508789e+01 1.114809999999999945e+01 1.206959999999999944e+01
7.764691448211669922e+01 1.113080000000000069e+01 1.207859999999999978e+01
7.765845084190368652e+01 1.111350000000000016e+01 1.208740000000000059e+01
7.766971540451049805e+01 1.109619999999999962e+01 1.209609999999999985e+01
7.768090486526489258e+01 1.107900000000000063e+01 1.210469999999999935e+01
7.769212794303894043e+01 1.106170000000000009e+01 1.211309999999999931e+01
7.770333552360534668e+01 1.104449999999999932e+01 1.212139999999999951e+01
7.771456170082092285e+01 1.102730000000000032e+01 1.212950000000000017e+01
7.772576999664306641e+01 1.101009999999999955e+01 1.213749999999999929e+01
7.773698973655700684e+01 1.099300000000000033e+01 1.214530000000000065e+01
7.774822354316711426e+01 1.097589999999999932e+01 1.215300000000000047e+01
7.775999474525451660e+01 1.095880000000000010e+01 1.216050000000000075e+01
7.777122879028320312e+01 1.094170000000000087e+01 1.216779999999999973e+01
7.778244161605834961e+01 1.092469999999999963e+01 1.217500000000000071e+01
7.779366064071655273e+01 1.090770000000000017e+01 1.218200000000000038e+01
7.780552744865417480e+01 1.089080000000000048e+01 1.218890000000000029e+01
7.781674098968505859e+01 1.087390000000000079e+01 1.219549999999999912e+01
7.782797789573669434e+01 1.085699999999999932e+01 1.220199999999999996e+01
7.783930850028991699e+01 1.084019999999999939e+01 1.220839999999999925e+01
7.785052299499511719e+01 1.082339999999999947e+01 1.221449999999999925e+01
7.786181402206420898e+01 1.080669999999999931e+01 1.222049999999999947e+01
7.787313985824584961e+01 1.078999999999999915e+01 1.222620000000000040e+01
7.788451051712036133e+01 1.077340000000000053e+01 1.223179999999999978e+01
7.789578080177307129e+01 1.075680000000000014e+01 1.223719999999999963e+01
7.790777254104614258e+01 1.074029999999999951e+01 1.224239999999999995e+01
7.791939043998718262e+01 1.072380000000000067e+01 1.224740000000000073e+01
7.793059659004211426e+01 1.070739999999999981e+01 1.225220000000000020e+01
7.794178128242492676e+01 1.069110000000000049e+01 1.225680000000000014e+01
7.795295476913452148e+01 1.067479999999999940e+01 1.226120000000000054e+01
7.796462297439575195e+01 1.065850000000000009e+01 1.226549999999999940e+01
7.797581648826599121e+01 1.064230000000000054e+01 1.226950000000000074e+01
7.798730349540710449e+01 1.062620000000000076e+01 1.227330000000000076e+01
7.799850940704345703e+01 1.061020000000000074e+01 1.227679999999999971e+01
7.801054978370666504e+01 1.059420000000000073e+01 1.228020000000000067e+01
7.802172899246215820e+01 1.057820000000000071e+01 1.228340000000000032e+01
7.803291082382202148e+01 1.056240000000000023e+01 1.228630000000000067e+01
7.804408478736877441e+01 1.054659999999999975e+01 1.228899999999999970e+01
7.805526876449584961e+01 1.053079999999999927e+01 1.229160000000000075e+01
7.806670379638671875e+01 1.051520000000000010e+01 1.229379999999999917e+01
7.807790017127990723e+01 1.049959999999999916e+01 1.229589999999999961e+01
7.808910131454467773e+01 1.048409999999999975e+01 1.229780000000000051e+01
7.810028195381164551e+01 1.046860000000000035e+01 1.229940000000000033e+01
7.811192345619201660e+01 1.045320000000000071e+01 1.230080000000000062e+01
7.812340259552001953e+01 1.043790000000000084e+01 1.230189999999999984e+01
7.813469624519348145e+01 1.042270000000000074e+01 1.230279999999999951e+01
7.814587330818176270e+01 1.040750000000000064e+01 1.230349999999999966e+01
7.815705800056457520e+01 1.039240000000000030e+01 1.230400000000000027e+01
7.816824746131896973e+01 1.037739999999999974e+01 1.230419999999999980e+01
7.817944645881652832e+01 1.036239999999999917e+01 1.230419999999999980e+01
7.819076633453369141e+01 1.034759999999999991e+01 1.230400000000000027e+01
7.820200324058532715e+01 1.033280000000000065e+01 1.230349999999999966e+01
7.821320247650146484e+01 1.031799999999999962e+01 1.230269999999999975e+01
7.822480893135070801e+01 1.030339999999999989e+01 1.230180000000000007e+01
7.823640847206115723e+01 1.028880000000000017e+01 1.230059999999999931e+01
7.824793577194213867e+01 1.027430000000000021e+01 1.229909999999999926e+01
7.825946354866027832e+01 1.025990000000000002e+01 1.229739999999999966e+01
7.827077507972717285e+01 1.024549999999999983e+01 1.229550000000000054e+01
7.828227424621582031e+01 1.023119999999999941e+01 1.229330000000000034e+01
7.829346323013305664e+01 1.021710000000000029e+01 1.229080000000000084e+01
7.830464911460876465e+01 1.020289999999999964e+01 1.228810000000000002e+01
7.831586766242980957e+01 1.018890000000000029e+01 1.228519999999999968e+01
7.832707452774047852e+01 1.017489999999999917e+01 1.228200000000000003e+01
7.833900785446166992e+01 1.016099999999999959e+01 1.227860000000000085e+01
7.835063385963439941e+01 1.014719999999999978e+01 1.227490000000000059e+01
7.836181855201721191e+01 1.013339999999999996e+01 1.227100000000000080e+01
7.837299799919128418e+01 1.011979999999999968e+01 1.226679999999999993e+01
7.838462972640991211e+01 1.010619999999999941e+01 1.226229999999999976e+01
7.839622735977172852e+01 1.009259999999999913e+01 1.225760000000000005e+01
7.840761995315551758e+01 1.007920000000000016e+01 1.225270000000000081e+01
7.841881442070007324e+01 1.006579999999999941e+01 1.224750000000000050e+01
7.843078374862670898e+01 1.005250000000000021e+01 1.224200000000000088e+01
7.844196724891662598e+01 1.003919999999999924e+01 1.223629999999999995e+01
7.845316529273986816e+01 1.002609999999999957e+01 1.223029999999999973e+01
7.846434450149536133e+01 1.001299999999999990e+01 1.222409999999999997e+01
7.847565031051635742e+01 9.999919999999999476e+00 1.221759999999999913e+01
7.848698306083679199e+01 9.986959999999999837e+00 1.221090000000000053e+01
7.849820899963378906e+01 9.974069999999999325e+00 1.220390000000000086e+01
7.850939869880676270e+01 9.961240000000000094e+00 1.219660000000000011e+01
7.852057743072509766e+01 9.948479999999999990e+00 1.218919999999999959e+01
7.853176951408386230e+01 9.935790000000000788e+00 1.218140000000000001e+01
7.854295563697814941e+01 9.923159999999999314e+00 1.217340000000000089e+01
7.855415630340576172e+01 9.910600000000000520e+00 1.216520000000000046e+01
7.856535792350769043e+01 9.898099999999999454e+00 1.215670000000000073e+01
7.857653760910034180e+01 9.885659999999999670e+00 1.214799999999999969e+01
7.858774042129516602e+01 9.873290000000000788e+00 1.213909999999999911e+01
7.859891724586486816e+01 9.860970000000000013e+00 1.212989999999999924e+01
7.861017775535583496e+01 9.848720000000000141e+00 1.212040000000000006e+01
7.862135791778564453e+01 9.836529999999999774e+00 1.211079999999999934e+01
7.863256049156188965e+01 9.824389999999999290e+00 1.210089999999999932e+01
7.864377117156982422e+01 9.812319999999999709e+00 1.209079999999999977e+01
7.865535378456115723e+01 9.800300000000000011e+00 1.208039999999999914e+01
7.866674733161926270e+01 9.788330000000000197e+00 1.206980000000000075e+01
7.867792105674743652e+01 9.776419999999999888e+00 1.205910000000000082e+01
7.868911123275756836e+01 9.764570000000000860e+00 1.204809999999999981e+01
7.870029330253601074e+01 9.752769999999999939e+00 1.203679999999999950e+01
7.871176791191101074e+01 9.741020000000000678e+00 1.202539999999999942e+01
7.872308039665222168e+01 9.729329999999999146e+00 1.201379999999999981e+01
7.873434329032897949e+01 9.717689999999999273e+00 1.200200000000000067e+01
7.874557590484619141e+01 9.706099999999999284e+00 1.198990000000000045e+01
7.875701928138732910e+01 9.694549999999999557e+00 1.197770000000000046e+01
7.876857233047485352e+01 9.683059999999999334e+00 1.196529999999999916e+01
7.877977132797241211e+01 9.671620000000000772e+00 1.195270000000000010e+01
7.879101562500000000e+01 9.660220000000000695e+00 1.193989999999999974e+01
7.880227375030517578e+01 9.648870000000000502e+00 1.192699999999999960e+01
7.881348586082458496e+01 9.637560000000000571e+00 1.191380000000000017e+01
7.882468914985656738e+01 9.626300000000000523e+00 1.190049999999999919e+01
7.883591365814208984e+01 9.615090000000000359e+00 1.188710000000000022e+01
7.884714198112487793e+01 9.603910000000000835e+00 1.187340000000000018e+01
7.885844087600708008e+01 9.592779999999999418e+00 1.185970000000000013e+01
7.887057685852050781e+01 9.581690000000000040e+00 1.184570000000000078e+01
7.888197112083435059e+01 9.570639999999999148e+00 1.183169999999999966e+01
7.889320254325866699e+01 9.559630000000000294e+00 1.181739999999999924e+01
7.890519213676452637e+01 9.548659999999999926e+00 1.180310000000000059e+01
7.891642522811889648e+01 9.537729999999999819e+00 1.178860000000000063e+01
7.892764139175415039e+01 9.526830000000000354e+00 1.177399999999999913e+01
7.893881058692932129e+01 9.515969999999999374e+00 1.175929999999999964e+01
7.895030140876770020e+01 9.505150000000000432e+00 1.174440000000000062e+01
7.896215415000915527e+01 9.494360000000000355e+00 1.172949999999999982e+01
7.897332167625427246e+01 9.483610000000000539e+00 1.171439999999999948e+01
7.898471164703369141e+01 9.472889999999999588e+00 1.169919999999999938e+01
7.899615550041198730e+01 9.462199999999999278e+00 1.168399999999999928e+01
7.900765919685363770e+01 9.451539999999999608e+00 1.166859999999999964e+01
7.901908254623413086e+01 9.440910000000000579e+00 1.165320000000000000e+01
7.903084707260131836e+01 9.430310000000000414e+00 1.163760000000000083e+01
7.904215002059936523e+01 9.419739999999999114e+00 1.162199999999999989e+01
7.905333352088928223e+01 9.409209999999999852e+00 1.160629999999999917e+01
7.906449151039123535e+01 9.398690000000000211e+00 1.159060000000000024e+01
7.907642960548400879e+01 9.388210000000000832e+00 1.157479999999999976e+01
7.908775615692138672e+01 9.377750000000000696e+00 1.155889999999999951e+01
7.909911513328552246e+01 9.367319999999999425e+00 1.154299999999999926e+01
7.911059045791625977e+01 9.356909999999999172e+00 1.152699999999999925e+01
7.912183809280395508e+01 9.346529999999999561e+00 1.151099999999999923e+01
7.913344383239746094e+01 9.336169999999999192e+00 1.149489999999999945e+01
7.914488792419433594e+01 9.325829999999999842e+00 1.147889999999999944e+01
7.915663480758666992e+01 9.315519999999999357e+00 1.146269999999999989e+01
7.916781687736511230e+01 9.305229999999999890e+00 1.144660000000000011e+01
7.917909121513366699e+01 9.294950000000000045e+00 1.143040000000000056e+01
7.919114065170288086e+01 9.284700000000000841e+00 1.141419999999999924e+01
7.920231938362121582e+01 9.274470000000000880e+00 1.139799999999999969e+01
7.921349573135375977e+01 9.264260000000000161e+00 1.138180000000000014e+01
7.922501468658447266e+01 9.254060000000000841e+00 1.136560000000000059e+01
7.923617935180664062e+01 9.243880000000000763e+00 1.134939999999999927e+01
7.924756550788879395e+01 9.233719999999999928e+00 1.133319999999999972e+01
7.925914430618286133e+01 9.223580000000000112e+00 1.131700000000000017e+01
7.927035975456237793e+01 9.213449999999999918e+00 1.130080000000000062e+01
7.928201389312744141e+01 9.203340000000000742e+00 1.128459999999999930e+01
7.929352164268493652e+01 9.193239999999999412e+00 1.126849999999999952e+01
7.930469799041748047e+01 9.183160000000000878e+00 1.125239999999999974e+01
7.931586599349975586e+01 9.173090000000000188e+00 1.123629999999999995e+01
7.932766914367675781e+01 9.163040000000000518e+00 1.122020000000000017e+01
7.933883905410766602e+01 9.153000000000000469e+00 1.120420000000000016e+01
7.935003638267517090e+01 9.142970000000000041e+00 1.118820000000000014e+01
7.936120796203613281e+01 9.132949999999999235e+00 1.117229999999999990e+01
7.937238407135009766e+01 9.122939999999999827e+00 1.115629999999999988e+01
7.938402390480041504e+01 9.112949999999999662e+00 1.114049999999999940e+01
7.939592528343200684e+01 9.102969999999999118e+00 1.112470000000000070e+01
7.940710210800170898e+01 9.092999999999999972e+00 1.110899999999999999e+01
7.941834688186645508e+01 9.083040000000000447e+00 1.109329999999999927e+01
7.942951798439025879e+01 9.073079999999999146e+00 1.107760000000000034e+01
7.944068169593811035e+01 9.063140000000000640e+00 1.106209999999999916e+01
7.945186829566955566e+01 9.053209999999999980e+00 1.104659999999999975e+01
7.946339726448059082e+01 9.043290000000000717e+00 1.103110000000000035e+01
7.947487688064575195e+01 9.033379999999999299e+00 1.101580000000000048e+01
7.948649048805236816e+01 9.023469999999999658e+00 1.100050000000000061e+01
7.949838185310363770e+01 9.013579999999999259e+00 1.098530000000000051e+01
7.950951576232910156e+01 9.003690000000000637e+00 1.097020000000000017e+01
7.952068400382995605e+01 8.993809999999999860e+00 1.095509999999999984e+01
7.953188371658325195e+01 8.983940000000000481e+00 1.094020000000000081e+01
7.954333376884460449e+01 8.974069999999999325e+00 1.092530000000000001e+01
7.955451583862304688e+01 8.964219999999999189e+00 1.091050000000000075e+01
7.956568813323974609e+01 8.954370000000000829e+00 1.089579999999999949e+01
7.957686710357666016e+01 8.944530000000000314e+00 1.088119999999999976e+01
7.958856391906738281e+01 8.934689999999999799e+00 1.086669999999999980e+01
7.959972834587097168e+01 8.924870000000000303e+00 1.085219999999999985e+01
7.961092329025268555e+01 8.915050000000000807e+00 1.083789999999999942e+01
7.962241220474243164e+01 8.905229999999999535e+00 1.082370000000000054e+01
7.963358759880065918e+01 8.895429999999999282e+00 1.080959999999999965e+01
7.964476203918457031e+01 8.885630000000000805e+00 1.079550000000000054e+01
7.965592861175537109e+01 8.875840000000000174e+00 1.078159999999999918e+01
7.966709971427917480e+01 8.866049999999999542e+00 1.076779999999999937e+01
7.967850685119628906e+01 8.856270000000000309e+00 1.075399999999999956e+01
7.969069862365722656e+01 8.846500000000000696e+00 1.074039999999999928e+01
7.970211052894592285e+01 8.836729999999999308e+00 1.072690000000000055e+01
7.971329283714294434e+01 8.826980000000000715e+00 1.071349999999999980e+01
7.972446584701538086e+01 8.817220000000000724e+00 1.070020000000000060e+01
7.973567938804626465e+01 8.807479999999999976e+00 1.068699999999999939e+01
7.974691653251647949e+01 8.797739999999999227e+00 1.067389999999999972e+01
7.975814199447631836e+01 8.788009999999999877e+00 1.066089999999999982e+01
7.976931071281433105e+01 8.778290000000000148e+00 1.064809999999999945e+01
7.978047776222229004e+01 8.768570000000000420e+00 1.063530000000000086e+01
7.979176759719848633e+01 8.758860000000000312e+00 1.062260000000000026e+01
7.980309033393859863e+01 8.749159999999999826e+00 1.061009999999999920e+01
7.981429481506347656e+01 8.739470000000000738e+00 1.059759999999999991e+01
7.982650089263916016e+01 8.729779999999999873e+00 1.058530000000000015e+01
7.983842277526855469e+01 8.720110000000000028e+00 1.057310000000000016e+01
7.984996294975280762e+01 8.710440000000000182e+00 1.056099999999999994e+01
7.986129999160766602e+01 8.700770000000000337e+00 1.054899999999999949e+01
7.987263321876525879e+01 8.691119999999999735e+00 1.053710000000000058e+01
7.988401889801025391e+01 8.681480000000000530e+00 1.052529999999999966e+01
7.989526271820068359e+01 8.671839999999999549e+00 1.051360000000000028e+01
7.990665459632873535e+01 8.662209999999999965e+00 1.050210000000000043e+01
7.991785383224487305e+01 8.652590000000000003e+00 1.049060000000000059e+01
7.992904901504516602e+01 8.642979999999999663e+00 1.047920000000000051e+01
7.994022727012634277e+01 8.633380000000000720e+00 1.046799999999999997e+01
7.995171141624450684e+01 8.623789999999999623e+00 1.045679999999999943e+01
7.996312808990478516e+01 8.614209999999999923e+00 1.044580000000000020e+01
7.997431588172912598e+01 8.604639999999999844e+00 1.043479999999999919e+01
7.998549413681030273e+01 8.595079999999999387e+00 1.042399999999999949e+01
7.999666428565979004e+01 8.585539999999999949e+00 1.041319999999999979e+01
8.000782465934753418e+01 8.576000000000000512e+00 1.040259999999999962e+01
8.001902008056640625e+01 8.566470000000000695e+00 1.039199999999999946e+01
8.003025078773498535e+01 8.556950000000000500e+00 1.038160000000000061e+01
8.004143381118774414e+01 8.547449999999999548e+00 1.037129999999999974e+01
8.005305695533752441e+01 8.537959999999999994e+00 1.036100000000000065e+01
8.006464838981628418e+01 8.528480000000000061e+00 1.035079999999999956e+01
8.007587504386901855e+01 8.519009999999999749e+00 1.034079999999999977e+01
8.008738660812377930e+01 8.509550000000000836e+00 1.033079999999999998e+01
8.009857439994812012e+01 8.500109999999999388e+00 1.032089999999999996e+01
8.010981273651123047e+01 8.490679999999999339e+00 1.031109999999999971e+01
8.012099885940551758e+01 8.481270000000000309e+00 1.030139999999999922e+01
8.013218808174133301e+01 8.471869999999999123e+00 1.029180000000000028e+01
8.014388179779052734e+01 8.462479999999999336e+00 1.028219999999999956e+01
8.015548205375671387e+01 8.453099999999999170e+00 1.027280000000000015e+01
8.016671442985534668e+01 8.443730000000000402e+00 1.026340000000000074e+01
8.017820620536804199e+01 8.434369999999999479e+00 1.025409999999999933e+01
8.018942713737487793e+01 8.425019999999999953e+00 1.024489999999999945e+01
8.020058035850524902e+01 8.415660000000000807e+00 1.023579999999999934e+01
8.021174979209899902e+01 8.406309999999999505e+00 1.022669999999999924e+01
8.022289538383483887e+01 8.396950000000000358e+00 1.021770000000000067e+01
8.023436594009399414e+01 8.387589999999999435e+00 1.020880000000000010e+01
8.024568152427673340e+01 8.378230000000000288e+00 1.019989999999999952e+01
8.025683403015136719e+01 8.368850000000000122e+00 1.019120000000000026e+01
8.026799440383911133e+01 8.359469999999999956e+00 1.018249999999999922e+01
8.027959394454956055e+01 8.350070000000000547e+00 1.017379999999999995e+01
8.029106998443603516e+01 8.340659999999999741e+00 1.016520000000000046e+01
8.030224585533142090e+01 8.331229999999999691e+00 1.015670000000000073e+01
8.031341338157653809e+01 8.321790000000000020e+00 1.014830000000000076e+01
8.032458114624023438e+01 8.312350000000000350e+00 1.013990000000000080e+01
8.033572554588317871e+01 8.302889999999999660e+00 1.013150000000000084e+01
8.034725689888000488e+01 8.293419999999999348e+00 1.012320000000000064e+01
8.035842227935791016e+01 8.283939999999999415e+00 1.011500000000000021e+01
8.037005352973937988e+01 8.274449999999999861e+00 1.010679999999999978e+01
8.038163805007934570e+01 8.264960000000000306e+00 1.009869999999999912e+01
8.039280128479003906e+01 8.255459999999999354e+00 1.009050000000000047e+01
8.040394687652587891e+01 8.245960000000000178e+00 1.008249999999999957e+01
8.041551637649536133e+01 8.236449999999999605e+00 1.007440000000000069e+01
8.042700457572937012e+01 8.226929999999999410e+00 1.006639999999999979e+01
8.043917560577392578e+01 8.217420000000000613e+00 1.005840000000000067e+01
8.045051145553588867e+01 8.207900000000000418e+00 1.005049999999999955e+01
8.046168637275695801e+01 8.198380000000000223e+00 1.004250000000000043e+01
8.047285866737365723e+01 8.188850000000000406e+00 1.003459999999999930e+01
8.048403167724609375e+01 8.179330000000000211e+00 1.002669999999999995e+01
8.049537634849548340e+01 8.169810000000000016e+00 1.001890000000000036e+01
8.050657677650451660e+01 8.160289999999999822e+00 1.001099999999999923e+01
8.051774978637695312e+01 8.150769999999999627e+00 1.000319999999999965e+01
8.052891564369201660e+01 8.141260000000000829e+00 9.995369999999999422e+00
8.054009008407592773e+01 8.131750000000000256e+00 9.987569999999999837e+00
8.055125427246093750e+01 8.122239999999999682e+00 9.979789999999999495e+00
8.056242346763610840e+01 8.112740000000000506e+00 9.972020000000000550e+00
8.057369804382324219e+01 8.103239999999999554e+00 9.964259999999999451e+00
8.058484959602355957e+01 8.093750000000000000e+00 9.956509999999999749e+00
8.059602642059326172e+01 8.084270000000000067e+00 9.948769999999999669e+00
8.060765743255615234e+01 8.074790000000000134e+00 9.941039999999999210e+00
8.061884713172912598e+01 8.065329999999999444e+00 9.933310000000000528e+00
8.063003802299499512e+01 8.055870000000000530e+00 9.925589999999999691e+00
8.064120984077453613e+01 8.046419999999999462e+00 9.917870000000000630e+00
8.065239310264587402e+01 8.036979999999999791e+00 9.910159999999999414e+00
8.066355943679809570e+01 8.027549999999999741e+00 9.902440000000000353e+00
8.067471671104431152e+01 8.018129999999999313e+00 9.894729999999999137e+00
8.068586158752441406e+01 8.008729999999999905e+00 9.887010000000000076e+00
8.069704794883728027e+01 7.999340000000000117e+00 9.879289999999999239e+00
8.070839810371398926e+01 7.989959999999999951e+00 9.871570000000000178e+00
8.071969223022460938e+01 7.980590000000000295e+00 9.863839999999999719e+00
8.073090982437133789e+01 7.971239999999999881e+00 9.856109999999999260e+00
8.074209213256835938e+01 7.961899999999999977e+00 9.848369999999999180e+00
8.075328278541564941e+01 7.952569999999999695e+00 9.840630000000000877e+00
8.076489830017089844e+01 7.943260000000000431e+00 9.832869999999999777e+00
8.077606272697448730e+01 7.933970000000000411e+00 9.825110000000000454e+00
8.078722786903381348e+01 7.924690000000000012e+00 9.817330000000000112e+00
8.079836630821228027e+01 7.915429999999999744e+00 9.809549999999999770e+00
8.080953574180603027e+01 7.906179999999999986e+00 9.801750000000000185e+00
8.082069396972656250e+01 7.896959999999999980e+00 9.793939999999999202e+00
8.083187890052795410e+01 7.887749999999999595e+00 9.786110000000000753e+00
8.084306502342224121e+01 7.878560000000000230e+00 9.778269999999999129e+00
8.085426759719848633e+01 7.869390000000000107e+00 9.770410000000000039e+00
8.086638474464416504e+01 7.860240000000000116e+00 9.762539999999999552e+00
8.087778520584106445e+01 7.851110000000000255e+00 9.754649999999999821e+00
8.088907265663146973e+01 7.841999999999999638e+00 9.746740000000000848e+00
8.090043473243713379e+01 7.832900000000000418e+00 9.738810000000000855e+00
8.091164517402648926e+01 7.823830000000000062e+00 9.730869999999999465e+00
8.092281603813171387e+01 7.814779999999999838e+00 9.722899999999999210e+00
8.093400120735168457e+01 7.805740000000000123e+00 9.714909999999999712e+00
8.094519162178039551e+01 7.796730000000000160e+00 9.706910000000000593e+00
8.095640850067138672e+01 7.787740000000000329e+00 9.698880000000000834e+00
8.096756649017333984e+01 7.778760000000000119e+00 9.690830000000000055e+00
8.097873783111572266e+01 7.769809999999999661e+00 9.682750000000000412e+00
8.098990607261657715e+01 7.760880000000000223e+00 9.674659999999999371e+00
8.100120520591735840e+01 7.751970000000000027e+00 9.666539999999999466e+00
8.101264262199401855e+01 7.743079999999999963e+00 9.658400000000000318e+00
8.102387070655822754e+01 7.734219999999999651e+00 9.650240000000000151e+00
8.103540110588073730e+01 7.725369999999999848e+00 9.642049999999999343e+00
8.104665064811706543e+01 7.716549999999999798e+00 9.633839999999999293e+00
8.105781197547912598e+01 7.707760000000000389e+00 9.625609999999999999e+00
8.106896209716796875e+01 7.698979999999999713e+00 9.617350000000000065e+00
8.108016276359558105e+01 7.690229999999999677e+00 9.609069999999999112e+00
8.109135794639587402e+01 7.681499999999999773e+00 9.600759999999999295e+00
8.110289669036865234e+01 7.672789999999999999e+00 9.592420000000000613e+00
8.111441636085510254e+01 7.664109999999999978e+00 9.584070000000000533e+00
8.112569832801818848e+01 7.655450000000000088e+00 9.575680000000000192e+00
8.113686299324035645e+01 7.646810000000000329e+00 9.567270000000000607e+00
8.114803171157836914e+01 7.638200000000000323e+00 9.558840000000000003e+00
8.115918588638305664e+01 7.629609999999999559e+00 9.550380000000000535e+00
8.117039537429809570e+01 7.621039999999999814e+00 9.541900000000000048e+00
8.118152809143066406e+01 7.612499999999999822e+00 9.533390000000000697e+00
8.119269657135009766e+01 7.603979999999999961e+00 9.524860000000000326e+00
8.120390224456787109e+01 7.595480000000000231e+00 9.516299999999999315e+00
8.121575546264648438e+01 7.587010000000000254e+00 9.507720000000000837e+00
8.122715592384338379e+01 7.578560000000000407e+00 9.499119999999999564e+00
8.123834824562072754e+01 7.570140000000000313e+00 9.490489999999999426e+00
8.124950671195983887e+01 7.561740000000000350e+00 9.481830000000000425e+00
8.126120781898498535e+01 7.553359999999999630e+00 9.473160000000000025e+00
8.127235388755798340e+01 7.545010000000000439e+00 9.464460000000000761e+00
8.128387022018432617e+01 7.536690000000000111e+00 9.455740000000000478e+00
8.129504847526550293e+01 7.528380000000000294e+00 9.446989999999999554e+00
8.130675625801086426e+01 7.520100000000000229e+00 9.438230000000000786e+00
8.131792283058166504e+01 7.511849999999999916e+00 9.429439999999999600e+00
8.132911992073059082e+01 7.503619999999999735e+00 9.420629999999999171e+00
8.134029006958007812e+01 7.495409999999999684e+00 9.411799999999999500e+00
8.135144925117492676e+01 7.487230000000000274e+00 9.402950000000000585e+00
8.136262226104736328e+01 7.479070000000000107e+00 9.394080000000000652e+00
8.137384390830993652e+01 7.470939999999999692e+00 9.385189999999999699e+00
8.138501644134521484e+01 7.462819999999999787e+00 9.376279999999999504e+00
8.139637732505798340e+01 7.454740000000000144e+00 9.367350000000000065e+00
8.140762519836425781e+01 7.446670000000000122e+00 9.358399999999999608e+00
8.141906929016113281e+01 7.438629999999999853e+00 9.349439999999999529e+00
8.143025994300842285e+01 7.430620000000000225e+00 9.340460000000000207e+00
8.144146013259887695e+01 7.422620000000000218e+00 9.331459999999999866e+00
8.145261049270629883e+01 7.414649999999999963e+00 9.322449999999999903e+00
8.146381258964538574e+01 7.406699999999999839e+00 9.313420000000000698e+00
8.147501349449157715e+01 7.398780000000000356e+00 9.304370000000000474e+00
8.148618721961975098e+01 7.390880000000000116e+00 9.295320000000000249e+00
8.149734616279602051e+01 7.383009999999999629e+00 9.286239999999999384e+00
8.150851702690124512e+01 7.375149999999999650e+00 9.277160000000000295e+00
8.152014970779418945e+01 7.367329999999999934e+00 9.268060000000000187e+00
8.153133225440979004e+01 7.359519999999999840e+00 9.258950000000000458e+00
8.154253172874450684e+01 7.351740000000000386e+00 9.249819999999999709e+00
8.155376124382019043e+01 7.343989999999999796e+00 9.240690000000000737e+00
8.156523394584655762e+01 7.336249999999999716e+00 9.231540000000000745e+00
8.157641267776489258e+01 7.328540000000000276e+00 9.222390000000000754e+00
8.158760333061218262e+01 7.320850000000000080e+00 9.213229999999999364e+00
8.159885072708129883e+01 7.313180000000000014e+00 9.204050000000000509e+00
8.161016488075256348e+01 7.305530000000000079e+00 9.194869999999999877e+00
8.162133693695068359e+01 7.297909999999999897e+00 9.185679999999999623e+00
8.163254070281982422e+01 7.290320000000000356e+00 9.176489999999999370e+00
8.164374542236328125e+01 7.282740000000000435e+00 9.167289999999999495e+00
8.165527081489562988e+01 7.275190000000000268e+00 9.158079999999999998e+00
8.166643881797790527e+01 7.267660000000000231e+00 9.148860000000000881e+00
8.167761635780334473e+01 7.260150000000000325e+00 9.139649999999999608e+00
8.168879270553588867e+01 7.252659999999999663e+00 9.130430000000000490e+00
8.170000433921813965e+01 7.245199999999999640e+00 9.121199999999999974e+00
8.171118474006652832e+01 7.237759999999999749e+00 9.111980000000000857e+00
8.172235822677612305e+01 7.230339999999999989e+00 9.102750000000000341e+00
8.173350977897644043e+01 7.222940000000000360e+00 9.093519999999999825e+00
8.174468302726745605e+01 7.215569999999999595e+00 9.084289999999999310e+00
8.175585842132568359e+01 7.208219999999999850e+00 9.075060000000000571e+00
8.176763677597045898e+01 7.200890000000000235e+00 9.065830000000000055e+00
8.177884697914123535e+01 7.193579999999999863e+00 9.056599999999999540e+00
8.179001092910766602e+01 7.186300000000000132e+00 9.047380000000000422e+00
8.180119180679321289e+01 7.179030000000000022e+00 9.038149999999999906e+00
8.181235909461975098e+01 7.171789999999999665e+00 9.028930000000000788e+00
8.182385849952697754e+01 7.164570000000000327e+00 9.019719999999999516e+00
8.183503556251525879e+01 7.157370000000000232e+00 9.010500000000000398e+00
8.184620118141174316e+01 7.150190000000000268e+00 9.001289999999999125e+00
8.185749197006225586e+01 7.143030000000000435e+00 8.992089999999999250e+00
8.186909389495849609e+01 7.135889999999999844e+00 8.982879999999999754e+00
8.188049554824829102e+01 7.128770000000000273e+00 8.973689999999999500e+00
8.189171910285949707e+01 7.121669999999999945e+00 8.964489999999999625e+00
8.190308451652526855e+01 7.114600000000000257e+00 8.955299999999999372e+00
8.191510367393493652e+01 7.107540000000000191e+00 8.946120000000000516e+00
8.192651700973510742e+01 7.100500000000000256e+00 8.936949999999999505e+00
8.193770956993103027e+01 7.093479999999999563e+00 8.927780000000000271e+00
8.194888544082641602e+01 7.086479999999999890e+00 8.918630000000000280e+00
8.196006107330322266e+01 7.079489999999999839e+00 8.909480000000000288e+00
8.197122669219970703e+01 7.072530000000000427e+00 8.900339999999999918e+00
8.198240661621093750e+01 7.065590000000000259e+00 8.891209999999999170e+00
8.199357247352600098e+01 7.058659999999999712e+00 8.882089999999999819e+00
8.200473856925964355e+01 7.051759999999999806e+00 8.872989999999999711e+00
8.201640057563781738e+01 7.044870000000000410e+00 8.863889999999999603e+00
8.202797913551330566e+01 7.038000000000000256e+00 8.854810000000000514e+00
8.203950309753417969e+01 7.031150000000000233e+00 8.845739999999999270e+00
8.205090093612670898e+01 7.024309999999999832e+00 8.836690000000000822e+00
8.206269860267639160e+01 7.017500000000000071e+00 8.827650000000000219e+00
8.207429671287536621e+01 7.010690000000000310e+00 8.818630000000000635e+00
8.208545589447021484e+01 7.003910000000000302e+00 8.809620000000000672e+00
8.209661746025085449e+01 6.997139999999999915e+00 8.800620000000000331e+00
8.210779404640197754e+01 6.990389999999999660e+00 8.791650000000000631e+00
8.211926627159118652e+01 6.983649999999999913e+00 8.782679999999999154e+00
8.213066458702087402e+01 6.976930000000000298e+00 8.773730000000000473e+00
8.214190173149108887e+01 6.970229999999999926e+00 8.764799999999999258e+00
8.215337967872619629e+01 6.963540000000000063e+00 8.755879999999999441e+00
8.216453790664672852e+01 6.956879999999999953e+00 8.746980000000000643e+00
8.217587232589721680e+01 6.950230000000000352e+00 8.738089999999999691e+00
8.218758583068847656e+01 6.943599999999999994e+00 8.729219999999999757e+00
8.219903326034545898e+01 6.936989999999999768e+00 8.720370000000000843e+00
8.221017503738403320e+01 6.930390000000000050e+00 8.711529999999999774e+00
8.222137045860290527e+01 6.923820000000000086e+00 8.702719999999999345e+00
8.223255038261413574e+01 6.917259999999999742e+00 8.693920000000000314e+00
8.224371600151062012e+01 6.910720000000000418e+00 8.685150000000000148e+00
8.225551438331604004e+01 6.904200000000000337e+00 8.676389999999999603e+00
8.226675605773925781e+01 6.897689999999999877e+00 8.667659999999999698e+00
8.227815747261047363e+01 6.891210000000000058e+00 8.658939999999999415e+00
8.228965163230895996e+01 6.884750000000000369e+00 8.650249999999999773e+00
8.230081486701965332e+01 6.878300000000000303e+00 8.641590000000000771e+00
8.231197810173034668e+01 6.871870000000000367e+00 8.632939999999999614e+00
8.232314610481262207e+01 6.865459999999999674e+00 8.624320000000000874e+00
8.233451986312866211e+01 6.859070000000000000e+00 8.615729999999999222e+00
8.234568381309509277e+01 6.852699999999999569e+00 8.607169999999999987e+00
8.235733342170715332e+01 6.846339999999999648e+00 8.598620000000000374e+00
8.236848092079162598e+01 6.840010000000000367e+00 8.590109999999999246e+00
8.238012146949768066e+01 6.833689999999999820e+00 8.581619999999999138e+00
8.239167451858520508e+01 6.827390000000000292e+00 8.573159999999999670e+00
8.240300846099853516e+01 6.821110000000000007e+00 8.564730000000000842e+00
8.241459774971008301e+01 6.814849999999999852e+00 8.556319999999999482e+00
8.242578172683715820e+01 6.808609999999999829e+00 8.547940000000000538e+00
8.243693757057189941e+01 6.802380000000000315e+00 8.539590000000000458e+00
8.244828200340270996e+01 6.796170000000000044e+00 8.531269999999999243e+00
8.245974755287170410e+01 6.789979999999999905e+00 8.522980000000000445e+00
8.247090697288513184e+01 6.783800000000000274e+00 8.514709999999999113e+00
8.248208403587341309e+01 6.777639999999999887e+00 8.506479999999999819e+00
8.249323296546936035e+01 6.771499999999999631e+00 8.498279999999999390e+00
8.250438904762268066e+01 6.765369999999999884e+00 8.490099999999999980e+00
8.251599216461181641e+01 6.759260000000000268e+00 8.481960000000000832e+00
8.252716088294982910e+01 6.753169999999999895e+00 8.473839999999999151e+00
8.253876233100891113e+01 6.747099999999999653e+00 8.465749999999999886e+00
8.255023980140686035e+01 6.741039999999999921e+00 8.457689999999999486e+00
8.256140112876892090e+01 6.735000000000000320e+00 8.449659999999999727e+00
8.257256722450256348e+01 6.728979999999999961e+00 8.441660000000000608e+00
8.258375906944274902e+01 6.722979999999999734e+00 8.433690000000000353e+00
8.259491872787475586e+01 6.716999999999999638e+00 8.425739999999999341e+00
8.260660004615783691e+01 6.711039999999999672e+00 8.417820000000000746e+00
8.261820054054260254e+01 6.705099999999999838e+00 8.409929999999999239e+00
8.262936735153198242e+01 6.699169999999999625e+00 8.402070000000000149e+00
8.264054346084594727e+01 6.693270000000000053e+00 8.394230000000000302e+00
8.265172123908996582e+01 6.687380000000000102e+00 8.386419999999999320e+00
8.266292715072631836e+01 6.681510000000000282e+00 8.378640000000000754e+00
8.267432522773742676e+01 6.675659999999999705e+00 8.370879999999999654e+00
8.268549728393554688e+01 6.669819999999999638e+00 8.363149999999999196e+00
8.269665980339050293e+01 6.664010000000000211e+00 8.355449999999999378e+00
8.270782876014709473e+01 6.658210000000000406e+00 8.347770000000000579e+00
8.271942329406738281e+01 6.652429999999999843e+00 8.340120000000000644e+00
8.273080825805664062e+01 6.646670000000000300e+00 8.332499999999999574e+00
8.274199223518371582e+01 6.640930000000000000e+00 8.324899999999999523e+00
8.275316739082336426e+01 6.635200000000000209e+00 8.317330000000000112e+00
8.276477026939392090e+01 6.629500000000000171e+00 8.309779999999999944e+00
8.277593636512756348e+01 6.623800000000000132e+00 8.302260000000000417e+00
8.278731179237365723e+01 6.618120000000000225e+00 8.294769999999999754e+00
8.279847717285156250e+01 6.612459999999999560e+00 8.287300000000000111e+00
8.281011605262756348e+01 6.606819999999999915e+00 8.279849999999999710e+00
8.282128310203552246e+01 6.601189999999999891e+00 8.272429999999999950e+00
8.283244800567626953e+01 6.595570000000000377e+00 8.265040000000000830e+00
8.284362101554870605e+01 6.589970000000000105e+00 8.257659999999999556e+00
8.285492849349975586e+01 6.584389999999999965e+00 8.250310000000000699e+00
8.286675262451171875e+01 6.578820000000000334e+00 8.242990000000000705e+00
8.287819051742553711e+01 6.573269999999999946e+00 8.235689999999999955e+00
8.288942074775695801e+01 6.567730000000000068e+00 8.228410000000000224e+00
8.290064120292663574e+01 6.562210000000000321e+00 8.221159999999999357e+00
8.291188073158264160e+01 6.556700000000000195e+00 8.213929999999999509e+00
8.292325329780578613e+01 6.551199999999999690e+00 8.206730000000000302e+00
8.293488979339599609e+01 6.545720000000000205e+00 8.199550000000000338e+00
8.294636034965515137e+01 6.540250000000000341e+00 8.192389999999999617e+00
8.295750617980957031e+01 6.534790000000000099e+00 8.185269999999999158e+00
8.296913242340087891e+01 6.529349999999999987e+00 8.178160000000000096e+00
8.298029446601867676e+01 6.523920000000000385e+00 8.171079999999999899e+00
8.299152660369873047e+01 6.518500000000000405e+00 8.164020000000000721e+00
8.300284695625305176e+01 6.513090000000000046e+00 8.156990000000000407e+00
8.301433730125427246e+01 6.507699999999999818e+00 8.149979999999999336e+00
8.302550816535949707e+01 6.502320000000000100e+00 8.142989999999999284e+00
8.303666019439697266e+01 6.496950000000000003e+00 8.136020000000000252e+00
8.304828476905822754e+01 6.491600000000000037e+00 8.129070000000000462e+00
8.305952858924865723e+01 6.486259999999999692e+00 8.122149999999999537e+00
8.307114028930664062e+01 6.480940000000000367e+00 8.115249999999999631e+00
8.308259844779968262e+01 6.475629999999999775e+00 8.108359999999999346e+00
8.309375739097595215e+01 6.470340000000000202e+00 8.101499999999999702e+00
8.310492396354675293e+01 6.465049999999999741e+00 8.094659999999999300e+00
8.311652970314025879e+01 6.459780000000000300e+00 8.087839999999999918e+00
8.312770390510559082e+01 6.454519999999999591e+00 8.081030000000000157e+00
8.313938188552856445e+01 6.449279999999999902e+00 8.074249999999999261e+00
8.315054202079772949e+01 6.444040000000000212e+00 8.067489999999999384e+00
8.316183829307556152e+01 6.438819999999999766e+00 8.060750000000000526e+00
8.317301535606384277e+01 6.433609999999999829e+00 8.054029999999999134e+00
8.318418979644775391e+01 6.428420000000000023e+00 8.047330000000000538e+00
8.319541001319885254e+01 6.423230000000000217e+00 8.040639999999999787e+00
8.320708084106445312e+01 6.418059999999999654e+00 8.033970000000000056e+00
8.321829414367675781e+01 6.412899999999999601e+00 8.027329999999999188e+00
8.322946667671203613e+01 6.407750000000000057e+00 8.020690000000000097e+00
8.324063658714294434e+01 6.402610000000000134e+00 8.014079999999999870e+00
8.325184202194213867e+01 6.397479999999999833e+00 8.007490000000000663e+00
8.326333403587341309e+01 6.392360000000000042e+00 8.000909999999999300e+00
8.327484059333801270e+01 6.387260000000000382e+00 7.994340000000000224e+00
8.328598380088806152e+01 6.382159999999999833e+00 7.987790000000000390e+00
8.329713702201843262e+01 6.377080000000000304e+00 7.981259999999999799e+00
8.330829310417175293e+01 6.372010000000000396e+00 7.974739999999999718e+00
8.331949973106384277e+01 6.366950000000000109e+00 7.968239999999999768e+00
8.333070540428161621e+01 6.361900000000000333e+00 7.961750000000000327e+00
8.334185743331909180e+01 6.356860000000000177e+00 7.955269999999999619e+00
8.335304260253906250e+01 6.351840000000000153e+00 7.948809999999999931e+00
8.336419606208801270e+01 6.346829999999999750e+00 7.942359999999999864e+00
8.337538647651672363e+01 6.341829999999999856e+00 7.935920000000000307e+00
8.338706302642822266e+01 6.336839999999999584e+00 7.929490000000000371e+00
8.339846897125244141e+01 6.331870000000000331e+00 7.923070000000000057e+00
8.341007328033447266e+01 6.326900000000000190e+00 7.916669999999999874e+00
8.342123913764953613e+01 6.321959999999999802e+00 7.910269999999999690e+00
8.343238949775695801e+01 6.317020000000000302e+00 7.903889999999999638e+00
8.344379472732543945e+01 6.312100000000000044e+00 7.897520000000000095e+00
8.345529460906982422e+01 6.307179999999999787e+00 7.891160000000000174e+00
8.346679902076721191e+01 6.302279999999999660e+00 7.884809999999999874e+00
8.347809147834777832e+01 6.297390000000000043e+00 7.878470000000000084e+00
8.348925685882568359e+01 6.292519999999999669e+00 7.872139999999999915e+00
8.350042104721069336e+01 6.287650000000000183e+00 7.865829999999999878e+00
8.351158714294433594e+01 6.282799999999999940e+00 7.859519999999999840e+00
8.352279448509216309e+01 6.277960000000000207e+00 7.853229999999999933e+00
8.353394508361816406e+01 6.273119999999999585e+00 7.846940000000000026e+00
8.354551696777343750e+01 6.268309999999999604e+00 7.840670000000000250e+00
8.355666065216064453e+01 6.263499999999999623e+00 7.834399999999999586e+00
8.356782317161560059e+01 6.258700000000000152e+00 7.828149999999999942e+00
8.357915019989013672e+01 6.253910000000000302e+00 7.821900000000000297e+00
8.359071493148803711e+01 6.249130000000000074e+00 7.815660000000000274e+00
8.360240769386291504e+01 6.244360000000000355e+00 7.809440000000000381e+00
8.361357855796813965e+01 6.239600000000000257e+00 7.803219999999999601e+00
8.362474846839904785e+01 6.234860000000000291e+00 7.796999999999999709e+00
8.363591408729553223e+01 6.230120000000000324e+00 7.790799999999999947e+00
8.364706969261169434e+01 6.225399999999999601e+00 7.784600000000000186e+00
8.365842103958129883e+01 6.220690000000000275e+00 7.778419999999999668e+00
8.366958093643188477e+01 6.215989999999999682e+00 7.772230000000000416e+00
8.368075966835021973e+01 6.211299999999999599e+00 7.766060000000000407e+00
8.369193935394287109e+01 6.206620000000000026e+00 7.759879999999999889e+00
8.370311117172241211e+01 6.201950000000000074e+00 7.753720000000000390e+00
8.371428489685058594e+01 6.197300000000000253e+00 7.747560000000000002e+00
8.372544026374816895e+01 6.192660000000000053e+00 7.741410000000000124e+00
8.373661184310913086e+01 6.188030000000000364e+00 7.735260000000000247e+00
8.374856519699096680e+01 6.183410000000000295e+00 7.729110000000000369e+00
8.375977563858032227e+01 6.178810000000000358e+00 7.722979999999999734e+00
8.377093887329101562e+01 6.174220000000000041e+00 7.716840000000000366e+00
8.378212046623229980e+01 6.169640000000000235e+00 7.710720000000000240e+00
8.379330515861511230e+01 6.165070000000000050e+00 7.704589999999999606e+00
8.380447292327880859e+01 6.160519999999999996e+00 7.698470000000000368e+00
8.381563305854797363e+01 6.155979999999999563e+00 7.692359999999999864e+00
8.382678914070129395e+01 6.151449999999999640e+00 7.686250000000000249e+00
8.383882379531860352e+01 6.146939999999999849e+00 7.680139999999999745e+00
8.385095715522766113e+01 6.142450000000000188e+00 7.674039999999999750e+00
8.386227369308471680e+01 6.137959999999999638e+00 7.667939999999999756e+00
8.387361621856689453e+01 6.133490000000000109e+00 7.661850000000000271e+00
8.388496732711791992e+01 6.129039999999999822e+00 7.655759999999999899e+00
8.389619970321655273e+01 6.124600000000000044e+00 7.649670000000000414e+00
8.390744280815124512e+01 6.120169999999999888e+00 7.643589999999999662e+00
8.391880249977111816e+01 6.115750000000000242e+00 7.637509999999999799e+00
8.393049240112304688e+01 6.111349999999999838e+00 7.631429999999999936e+00
8.394165968894958496e+01 6.106959999999999944e+00 7.625359999999999694e+00
8.395331001281738281e+01 6.102590000000000181e+00 7.619290000000000340e+00
8.396448493003845215e+01 6.098230000000000040e+00 7.613220000000000098e+00
8.397617173194885254e+01 6.093880000000000408e+00 7.607149999999999856e+00
8.398758053779602051e+01 6.089540000000000397e+00 7.601090000000000124e+00
8.399876737594604492e+01 6.085219999999999629e+00 7.595030000000000392e+00
8.401013827323913574e+01 6.080919999999999881e+00 7.588980000000000281e+00
8.402132010459899902e+01 6.076620000000000132e+00 7.582930000000000170e+00
8.403249907493591309e+01 6.072330000000000005e+00 7.576880000000000059e+00
8.404415416717529297e+01 6.068060000000000009e+00 7.570829999999999949e+00
8.405536675453186035e+01 6.063799999999999635e+00 7.564790000000000347e+00
8.406653356552124023e+01 6.059560000000000279e+00 7.558749999999999858e+00
8.407770276069641113e+01 6.055329999999999657e+00 7.552710000000000257e+00
8.408885097503662109e+01 6.051110000000000433e+00 7.546669999999999767e+00
8.410006570816040039e+01 6.046899999999999942e+00 7.540639999999999787e+00
8.411162233352661133e+01 6.042709999999999582e+00 7.534609999999999808e+00
8.412303209304809570e+01 6.038529999999999731e+00 7.528590000000000337e+00
8.413426733016967773e+01 6.034360000000000390e+00 7.522560000000000358e+00
8.414544653892517090e+01 6.030199999999999783e+00 7.516539999999999999e+00
8.415662622451782227e+01 6.026049999999999685e+00 7.510530000000000150e+00
8.416788125038146973e+01 6.021919999999999717e+00 7.504520000000000302e+00
8.417903113365173340e+01 6.017789999999999750e+00 7.498509999999999565e+00
8.419020605087280273e+01 6.013679999999999914e+00 7.492510000000000225e+00
8.420181131362915039e+01 6.009570000000000078e+00 7.486519999999999619e+00
8.421297717094421387e+01 6.005480000000000373e+00 7.480529999999999902e+00
8.422416234016418457e+01 6.001400000000000290e+00 7.474540000000000184e+00
8.423576116561889648e+01 5.997320000000000206e+00 7.468560000000000088e+00
8.424703168869018555e+01 5.993260000000000254e+00 7.462579999999999991e+00
8.425823783874511719e+01 5.989209999999999923e+00 7.456610000000000404e+00
8.426942229270935059e+01 5.985159999999999592e+00 7.450639999999999930e+00
8.428060483932495117e+01 5.981119999999999770e+00 7.444679999999999964e+00
8.429177021980285645e+01 5.977089999999999570e+00 7.438719999999999999e+00
8.430349826812744141e+01 5.973069999999999879e+00 7.432769999999999655e+00
8.431466698646545410e+01 5.969050000000000189e+00 7.426820000000000199e+00
8.432583808898925781e+01 5.965049999999999741e+00 7.420869999999999855e+00
8.433701515197753906e+01 5.961039999999999672e+00 7.414930000000000021e+00
8.434818840026855469e+01 5.957049999999999734e+00 7.408999999999999808e+00
8.435970950126647949e+01 5.953059999999999796e+00 7.403069999999999595e+00
8.437137222290039062e+01 5.949089999999999989e+00 7.397140000000000271e+00
8.438253426551818848e+01 5.945109999999999673e+00 7.391219999999999679e+00
8.439375376701354980e+01 5.941150000000000375e+00 7.385309999999999597e+00
8.440491771697998047e+01 5.937190000000000190e+00 7.379389999999999894e+00
8.441610503196716309e+01 5.933230000000000004e+00 7.373490000000000322e+00
8.442750644683837891e+01 5.929289999999999949e+00 7.367580000000000240e+00
8.443868947029113770e+01 5.925360000000000404e+00 7.361679999999999779e+00
8.444991326332092285e+01 5.921429999999999971e+00 7.355769999999999698e+00
8.446108436584472656e+01 5.917510000000000048e+00 7.349870000000000125e+00
8.447226190567016602e+01 5.913599999999999746e+00 7.343969999999999665e+00
8.448355174064636230e+01 5.909699999999999953e+00 7.338070000000000093e+00
8.449471974372863770e+01 5.905809999999999782e+00 7.332169999999999632e+00
8.450647830963134766e+01 5.901930000000000121e+00 7.326279999999999681e+00
8.451802182197570801e+01 5.898060000000000080e+00 7.320380000000000109e+00
8.452921700477600098e+01 5.894190000000000040e+00 7.314490000000000158e+00
8.454040241241455078e+01 5.890329999999999622e+00 7.308600000000000207e+00
8.455160999298095703e+01 5.886490000000000222e+00 7.302710000000000257e+00
8.456279015541076660e+01 5.882649999999999935e+00 7.296820000000000306e+00
8.457397651672363281e+01 5.878820000000000157e+00 7.290930000000000355e+00
8.458514809608459473e+01 5.875000000000000000e+00 7.285040000000000404e+00
8.459632349014282227e+01 5.871190000000000353e+00 7.279149999999999565e+00
8.460749816894531250e+01 5.867390000000000327e+00 7.273270000000000124e+00
8.461893367767333984e+01 5.863599999999999923e+00 7.267389999999999795e+00
8.463015627861022949e+01 5.859820000000000029e+00 7.261510000000000353e+00
8.464134097099304199e+01 5.856049999999999756e+00 7.255630000000000024e+00
8.465253329277038574e+01 5.852289999999999992e+00 7.249749999999999694e+00
8.466371512413024902e+01 5.848550000000000360e+00 7.243870000000000253e+00
8.467488861083984375e+01 5.844820000000000348e+00 7.238000000000000433e+00
8.468605947494506836e+01 5.841090000000000337e+00 7.232129999999999725e+00
8.469724559783935547e+01 5.837379999999999569e+00 7.226259999999999906e+00
8.470890688896179199e+01 5.833680000000000199e+00 7.220399999999999707e+00
8.472012996673583984e+01 5.829989999999999561e+00 7.214540000000000397e+00
8.473141241073608398e+01 5.826310000000000322e+00 7.208680000000000199e+00
8.474290037155151367e+01 5.822639999999999816e+00 7.202829999999999622e+00
8.475474333763122559e+01 5.818979999999999819e+00 7.196990000000000443e+00
8.476600933074951172e+01 5.815330000000000332e+00 7.191150000000000375e+00
8.477719879150390625e+01 5.811689999999999579e+00 7.185310000000000308e+00
8.478838706016540527e+01 5.808060000000000223e+00 7.179479999999999862e+00
8.479988503456115723e+01 5.804439999999999600e+00 7.173650000000000304e+00
8.481147980690002441e+01 5.800830000000000375e+00 7.167830000000000368e+00
8.482263684272766113e+01 5.797229999999999883e+00 7.162010000000000431e+00
8.483383417129516602e+01 5.793639999999999901e+00 7.156200000000000117e+00
8.484571313858032227e+01 5.790049999999999919e+00 7.150400000000000311e+00
8.485694694519042969e+01 5.786480000000000068e+00 7.144599999999999618e+00
8.486826252937316895e+01 5.782910000000000217e+00 7.138810000000000322e+00
8.487955260276794434e+01 5.779349999999999987e+00 7.133020000000000138e+00
8.489077568054199219e+01 5.775809999999999889e+00 7.127239999999999576e+00
8.490215563774108887e+01 5.772269999999999790e+00 7.121459999999999901e+00
8.491415858268737793e+01 5.768749999999999822e+00 7.115689999999999849e+00
8.492536234855651855e+01 5.765229999999999855e+00 7.109919999999999796e+00
8.493659877777099609e+01 5.761730000000000018e+00 7.104160000000000252e+00
8.494779276847839355e+01 5.758230000000000182e+00 7.098399999999999821e+00
8.495897245407104492e+01 5.754739999999999966e+00 7.092649999999999899e+00
8.497012305259704590e+01 5.751260000000000261e+00 7.086909999999999599e+00
8.498131299018859863e+01 5.747790000000000177e+00 7.081170000000000186e+00
8.499247789382934570e+01 5.744320000000000093e+00 7.075440000000000396e+00
8.500394225120544434e+01 5.740870000000000140e+00 7.069720000000000226e+00
8.501517844200134277e+01 5.737420000000000186e+00 7.064000000000000057e+00
8.502655601501464844e+01 5.733979999999999855e+00 7.058279999999999887e+00
8.503834486007690430e+01 5.730550000000000033e+00 7.052579999999999849e+00
8.504950499534606934e+01 5.727129999999999832e+00 7.046879999999999811e+00
8.506100726127624512e+01 5.723720000000000141e+00 7.041190000000000282e+00
8.507216095924377441e+01 5.720309999999999562e+00 7.035499999999999865e+00
8.508365797996520996e+01 5.716910000000000380e+00 7.029829999999999579e+00
8.509527134895324707e+01 5.713519999999999932e+00 7.024160000000000181e+00
8.510646891593933105e+01 5.710130000000000372e+00 7.018500000000000405e+00
8.511764717102050781e+01 5.706750000000000433e+00 7.012850000000000250e+00
8.512882566452026367e+01 5.703380000000000116e+00 7.007200000000000095e+00
8.514049053192138672e+01 5.700020000000000309e+00 7.001559999999999562e+00
8.515169405937194824e+01 5.696659999999999613e+00 6.995930000000000426e+00
8.516288208961486816e+01 5.693319999999999936e+00 6.990310000000000024e+00
8.517409038543701172e+01 5.689980000000000260e+00 6.984689999999999621e+00
8.518592357635498047e+01 5.686639999999999695e+00 6.979079999999999728e+00
8.519708108901977539e+01 5.683320000000000149e+00 6.973489999999999966e+00
8.520825242996215820e+01 5.679999999999999716e+00 6.967900000000000205e+00
8.522041702270507812e+01 5.676680000000000170e+00 6.962320000000000064e+00
8.523159861564636230e+01 5.673370000000000246e+00 6.956750000000000433e+00
8.524301314353942871e+01 5.670069999999999943e+00 6.951190000000000424e+00
8.525417375564575195e+01 5.666780000000000150e+00 6.945640000000000036e+00
8.526534652709960938e+01 5.663490000000000357e+00 6.940109999999999779e+00
8.527651286125183105e+01 5.660210000000000186e+00 6.934580000000000410e+00
8.528803396224975586e+01 5.656939999999999635e+00 6.929059999999999775e+00
8.529923343658447266e+01 5.653669999999999973e+00 6.923560000000000159e+00
8.531092286109924316e+01 5.650409999999999933e+00 6.918070000000000164e+00
8.532214117050170898e+01 5.647160000000000402e+00 6.912589999999999790e+00
8.533333373069763184e+01 5.643909999999999982e+00 6.907119999999999926e+00
8.534487414360046387e+01 5.640679999999999694e+00 6.901659999999999684e+00
8.535605096817016602e+01 5.637450000000000294e+00 6.896209999999999951e+00
8.536721706390380859e+01 5.634229999999999627e+00 6.890780000000000349e+00
8.537890458106994629e+01 5.631009999999999849e+00 6.885360000000000369e+00
8.539012289047241211e+01 5.627810000000000201e+00 6.879950000000000010e+00
8.540130496025085449e+01 5.624609999999999665e+00 6.874550000000000161e+00
8.541248655319213867e+01 5.621419999999999639e+00 6.869170000000000442e+00
8.542366743087768555e+01 5.618229999999999613e+00 6.863800000000000345e+00
8.543484377861022949e+01 5.615059999999999718e+00 6.858439999999999870e+00
8.544604778289794922e+01 5.611889999999999823e+00 6.853100000000000414e+00
8.545722365379333496e+01 5.608740000000000059e+00 6.847760000000000069e+00
8.546907663345336914e+01 5.605590000000000295e+00 6.842439999999999856e+00
8.548026275634765625e+01 5.602450000000000152e+00 6.837130000000000152e+00
8.549170207977294922e+01 5.599319999999999631e+00 6.831830000000000069e+00
8.550366449356079102e+01 5.596199999999999619e+00 6.826539999999999608e+00
8.551482272148132324e+01 5.593090000000000117e+00 6.821270000000000167e+00
8.552627849578857422e+01 5.589990000000000236e+00 6.816010000000000346e+00
8.553746008872985840e+01 5.586899999999999977e+00 6.810760000000000147e+00
8.554864764213562012e+01 5.583820000000000228e+00 6.805519999999999570e+00
8.555989646911621094e+01 5.580739999999999590e+00 6.800290000000000390e+00
8.557141208648681641e+01 5.577679999999999971e+00 6.795079999999999565e+00
8.558259534835815430e+01 5.574629999999999974e+00 6.789869999999999628e+00
8.559425783157348633e+01 5.571579999999999977e+00 6.784679999999999822e+00
8.560544872283935547e+01 5.568550000000000111e+00 6.779490000000000016e+00
8.561660599708557129e+01 5.565520000000000245e+00 6.774320000000000341e+00
8.562793684005737305e+01 5.562500000000000000e+00 6.769160000000000288e+00
8.563945555686950684e+01 5.559499999999999886e+00 6.764009999999999856e+00
8.565093874931335449e+01 5.556490000000000151e+00 6.758869999999999933e+00
8.566209244728088379e+01 5.553499999999999659e+00 6.753750000000000142e+00
8.567328858375549316e+01 5.550510000000000055e+00 6.748639999999999972e+00
8.568494510650634766e+01 5.547530000000000072e+00 6.743540000000000312e+00
8.569611859321594238e+01 5.544559999999999711e+00 6.738450000000000273e+00
8.570757079124450684e+01 5.541599999999999859e+00 6.733369999999999855e+00
8.571946501731872559e+01 5.538640000000000008e+00 6.728309999999999569e+00
8.573063206672668457e+01 5.535689999999999777e+00 6.723250000000000171e+00
8.574179244041442871e+01 5.532750000000000057e+00 6.718210000000000015e+00
8.575321626663208008e+01 5.529810000000000336e+00 6.713180000000000369e+00
8.576437878608703613e+01 5.526880000000000237e+00 6.708160000000000345e+00
8.577555251121520996e+01 5.523959999999999759e+00 6.703149999999999942e+00
8.578700280189514160e+01 5.521040000000000170e+00 6.698159999999999670e+00
8.579824066162109375e+01 5.518130000000000202e+00 6.693179999999999907e+00
8.580944609642028809e+01 5.515220000000000233e+00 6.688209999999999766e+00
8.582062149047851562e+01 5.512319999999999887e+00 6.683250000000000135e+00
8.583179569244384766e+01 5.509430000000000049e+00 6.678300000000000125e+00
8.584363865852355957e+01 5.506540000000000212e+00 6.673359999999999737e+00
8.585497260093688965e+01 5.503659999999999997e+00 6.668429999999999858e+00
8.586624646186828613e+01 5.500790000000000290e+00 6.663520000000000110e+00
8.587801194190979004e+01 5.497919999999999696e+00 6.658610000000000362e+00
8.588929104804992676e+01 5.495059999999999611e+00 6.653719999999999857e+00
8.590051102638244629e+01 5.492200000000000415e+00 6.648830000000000240e+00
8.591172337532043457e+01 5.489349999999999952e+00 6.643959999999999866e+00
8.592303562164306641e+01 5.486500000000000377e+00 6.639100000000000001e+00
8.593476819992065430e+01 5.483660000000000423e+00 6.634249999999999758e+00
8.594597697257995605e+01 5.480819999999999581e+00 6.629410000000000025e+00
8.595716071128845215e+01 5.477999999999999758e+00 6.624570000000000292e+00
8.596870803833007812e+01 5.475170000000000314e+00 6.619749999999999801e+00
8.597993206977844238e+01 5.472360000000000113e+00 6.614939999999999820e+00
8.599137973785400391e+01 5.469549999999999912e+00 6.610129999999999839e+00
8.600275397300720215e+01 5.466739999999999711e+00 6.605330000000000368e+00
8.601392173767089844e+01 5.463940000000000019e+00 6.600550000000000139e+00
8.602509593963623047e+01 5.461149999999999949e+00 6.595769999999999911e+00
8.603656172752380371e+01 5.458359999999999879e+00 6.591009999999999813e+00
8.604792618751525879e+01 5.455580000000000318e+00 6.586249999999999716e+00
8.605914330482482910e+01 5.452799999999999869e+00 6.581509999999999749e+00
8.607055115699768066e+01 5.450020000000000309e+00 6.576769999999999783e+00
8.608172631263732910e+01 5.447250000000000369e+00 6.572040000000000326e+00
8.609353733062744141e+01 5.444490000000000052e+00 6.567319999999999602e+00
8.610471916198730469e+01 5.441729999999999734e+00 6.562610000000000277e+00
8.611589622497558594e+01 5.438979999999999926e+00 6.557900000000000063e+00
8.612729668617248535e+01 5.436230000000000118e+00 6.553209999999999980e+00
8.613846564292907715e+01 5.433489999999999931e+00 6.548519999999999897e+00
8.614964413642883301e+01 5.430749999999999744e+00 6.543849999999999945e+00
8.616082620620727539e+01 5.428020000000000067e+00 6.539179999999999993e+00
8.617201042175292969e+01 5.425290000000000390e+00 6.534530000000000172e+00
8.618317532539367676e+01 5.422570000000000334e+00 6.529880000000000351e+00
8.619478392601013184e+01 5.419850000000000279e+00 6.525229999999999642e+00
8.620595264434814453e+01 5.417139999999999844e+00 6.520599999999999952e+00
8.621713304519653320e+01 5.414439999999999920e+00 6.515970000000000262e+00
8.622876811027526855e+01 5.411739999999999995e+00 6.511350000000000193e+00
8.623998785018920898e+01 5.409049999999999692e+00 6.506730000000000125e+00
8.625191569328308105e+01 5.406360000000000277e+00 6.502119999999999678e+00
8.626308226585388184e+01 5.403669999999999973e+00 6.497510000000000119e+00
8.627429437637329102e+01 5.400999999999999801e+00 6.492910000000000181e+00
8.628590416908264160e+01 5.398320000000000007e+00 6.488310000000000244e+00
8.629790544509887695e+01 5.395649999999999835e+00 6.483719999999999928e+00
8.630910682678222656e+01 5.392979999999999663e+00 6.479119999999999990e+00
8.632029318809509277e+01 5.390320000000000000e+00 6.474529999999999674e+00
8.633145213127136230e+01 5.387669999999999959e+00 6.469940000000000246e+00
8.634358739852905273e+01 5.385019999999999918e+00 6.465340000000000309e+00
8.635478091239929199e+01 5.382369999999999877e+00 6.460749999999999993e+00
8.636595964431762695e+01 5.379739999999999966e+00 6.456159999999999677e+00
8.637714672088623047e+01 5.377100000000000435e+00 6.451559999999999739e+00
8.638831543922424316e+01 5.374480000000000146e+00 6.446970000000000312e+00
8.639947748184204102e+01 5.371850000000000236e+00 6.442379999999999995e+00
8.641065979003906250e+01 5.369239999999999569e+00 6.437800000000000189e+00
8.642213702201843262e+01 5.366629999999999789e+00 6.433209999999999873e+00
8.643328738212585449e+01 5.364020000000000010e+00 6.428619999999999557e+00
8.644487857818603516e+01 5.361419999999999852e+00 6.424039999999999750e+00
8.645603442192077637e+01 5.358830000000000204e+00 6.419450000000000323e+00
8.646749877929687500e+01 5.356239999999999668e+00 6.414869999999999628e+00
8.647932863235473633e+01 5.353670000000000151e+00 6.410280000000000200e+00
8.649057531356811523e+01 5.351090000000000124e+00 6.405700000000000394e+00
8.650174355506896973e+01 5.348530000000000229e+00 6.401119999999999699e+00
8.651291561126708984e+01 5.345970000000000333e+00 6.396539999999999893e+00
8.652406120300292969e+01 5.343410000000000437e+00 6.391960000000000086e+00
8.653521084785461426e+01 5.340869999999999784e+00 6.387389999999999901e+00
8.654642200469970703e+01 5.338330000000000020e+00 6.382819999999999716e+00
8.655757093429565430e+01 5.335790000000000255e+00 6.378260000000000041e+00
8.656872081756591797e+01 5.333269999999999733e+00 6.373700000000000365e+00
8.658032655715942383e+01 5.330750000000000099e+00 6.369139999999999802e+00
8.659147047996520996e+01 5.328229999999999578e+00 6.364600000000000257e+00
8.660262775421142578e+01 5.325730000000000075e+00 6.360050000000000203e+00
8.661378741264343262e+01 5.323229999999999684e+00 6.355520000000000280e+00
8.662494945526123047e+01 5.320739999999999803e+00 6.350990000000000357e+00
8.663631224632263184e+01 5.318260000000000431e+00 6.346470000000000056e+00
8.664783668518066406e+01 5.315780000000000172e+00 6.341949999999999754e+00
8.665909171104431152e+01 5.313310000000000421e+00 6.337449999999999584e+00
8.667048025131225586e+01 5.310850000000000293e+00 6.332959999999999923e+00
8.668166065216064453e+01 5.308399999999999785e+00 6.328470000000000262e+00
8.669282150268554688e+01 5.305950000000000166e+00 6.323999999999999844e+00
8.670399332046508789e+01 5.303510000000000169e+00 6.319530000000000314e+00
8.671561241149902344e+01 5.301079999999999792e+00 6.315080000000000027e+00
8.672685241699218750e+01 5.298650000000000304e+00 6.310640000000000249e+00
8.673813962936401367e+01 5.296230000000000437e+00 6.306210000000000093e+00
8.674932289123535156e+01 5.293820000000000192e+00 6.301800000000000068e+00
8.676050090789794922e+01 5.291409999999999947e+00 6.297390000000000043e+00
8.677166891098022461e+01 5.289019999999999833e+00 6.293000000000000149e+00
8.678289747238159180e+01 5.286629999999999718e+00 6.288610000000000255e+00
8.679420685768127441e+01 5.284250000000000114e+00 6.284239999999999604e+00
8.680535817146301270e+01 5.281880000000000130e+00 6.279880000000000351e+00
8.681722187995910645e+01 5.279519999999999769e+00 6.275529999999999831e+00
8.682838559150695801e+01 5.277169999999999916e+00 6.271180000000000199e+00
8.683955383300781250e+01 5.274829999999999686e+00 6.266849999999999810e+00
8.685116457939147949e+01 5.272499999999999964e+00 6.262529999999999930e+00
8.686247706413269043e+01 5.270179999999999865e+00 6.258230000000000182e+00
8.687383294105529785e+01 5.267870000000000275e+00 6.253930000000000433e+00
8.688584136962890625e+01 5.265570000000000306e+00 6.249640000000000306e+00
8.689705276489257812e+01 5.263270000000000337e+00 6.245370000000000310e+00
8.690825152397155762e+01 5.260989999999999611e+00 6.241109999999999935e+00
8.691991257667541504e+01 5.258720000000000283e+00 6.236860000000000070e+00
8.693107557296752930e+01 5.256459999999999688e+00 6.232630000000000337e+00
8.694232487678527832e+01 5.254209999999999603e+00 6.228410000000000224e+00
8.695353794097900391e+01 5.251970000000000027e+00 6.224210000000000242e+00
8.696469163894653320e+01 5.249740000000000073e+00 6.220019999999999882e+00
8.697586536407470703e+01 5.247510000000000119e+00 6.215840000000000032e+00
8.698718476295471191e+01 5.245309999999999917e+00 6.211680000000000312e+00
8.699870324134826660e+01 5.243109999999999715e+00 6.207539999999999836e+00
8.700984787940979004e+01 5.240920000000000023e+00 6.203409999999999869e+00
8.702147579193115234e+01 5.238739999999999952e+00 6.199290000000000411e+00
8.703261971473693848e+01 5.236580000000000013e+00 6.195199999999999818e+00
8.704376816749572754e+01 5.234420000000000073e+00 6.191119999999999735e+00
8.705492997169494629e+01 5.232280000000000264e+00 6.187050000000000161e+00
8.706611752510070801e+01 5.230150000000000077e+00 6.183010000000000339e+00
8.707743072509765625e+01 5.228019999999999889e+00 6.178980000000000139e+00
8.708861565589904785e+01 5.225909999999999833e+00 6.174959999999999560e+00
8.709977197647094727e+01 5.223810000000000286e+00 6.170969999999999622e+00
8.711096453666687012e+01 5.221720000000000361e+00 6.166979999999999684e+00
8.712218976020812988e+01 5.219640000000000057e+00 6.163020000000000387e+00
8.713334918022155762e+01 5.217570000000000263e+00 6.159069999999999823e+00
8.714483952522277832e+01 5.215510000000000090e+00 6.155129999999999768e+00
8.715603256225585938e+01 5.213460000000000427e+00 6.151220000000000354e+00
8.716719532012939453e+01 5.211420000000000385e+00 6.147310000000000052e+00
8.717834949493408203e+01 5.209380000000000344e+00 6.143430000000000391e+00
8.718951964378356934e+01 5.207360000000000433e+00 6.139560000000000350e+00
8.720067548751831055e+01 5.205350000000000144e+00 6.135710000000000441e+00
8.721183872222900391e+01 5.203350000000000364e+00 6.131870000000000154e+00
8.722301363945007324e+01 5.201360000000000205e+00 6.128049999999999997e+00
8.723428463935852051e+01 5.199379999999999669e+00 6.124240000000000350e+00
8.724543595314025879e+01 5.197409999999999641e+00 6.120440000000000325e+00
8.725750303268432617e+01 5.195450000000000124e+00 6.116660000000000430e+00
8.726865100860595703e+01 5.193500000000000227e+00 6.112890000000000157e+00
8.727988219261169434e+01 5.191569999999999574e+00 6.109130000000000393e+00
8.729144358634948730e+01 5.189639999999999809e+00 6.105380000000000251e+00
8.730259466171264648e+01 5.187730000000000175e+00 6.101650000000000240e+00
8.731373786926269531e+01 5.185830000000000162e+00 6.097929999999999851e+00
8.732561039924621582e+01 5.183939999999999770e+00 6.094229999999999592e+00
8.733675718307495117e+01 5.182059999999999889e+00 6.090539999999999843e+00
8.734833335876464844e+01 5.180200000000000138e+00 6.086859999999999715e+00
8.735952377319335938e+01 5.178340000000000387e+00 6.083190000000000097e+00
8.737096357345581055e+01 5.176499999999999879e+00 6.079539999999999722e+00
8.738215231895446777e+01 5.174669999999999881e+00 6.075910000000000366e+00
8.739332556724548340e+01 5.172860000000000014e+00 6.072289999999999743e+00
8.740447449684143066e+01 5.171050000000000146e+00 6.068679999999999630e+00
8.741562795639038086e+01 5.169260000000000410e+00 6.065089999999999648e+00
8.742707896232604980e+01 5.167480000000000295e+00 6.061510000000000176e+00
8.743880486488342285e+01 5.165709999999999802e+00 6.057949999999999946e+00
8.745000362396240234e+01 5.163949999999999818e+00 6.054400000000000226e+00
8.746121764183044434e+01 5.162209999999999965e+00 6.050869999999999749e+00
8.747303223609924316e+01 5.160479999999999734e+00 6.047349999999999781e+00
8.748471617698669434e+01 5.158760000000000012e+00 6.043849999999999945e+00
8.749588727951049805e+01 5.157049999999999912e+00 6.040359999999999729e+00
8.750702929496765137e+01 5.155350000000000321e+00 6.036889999999999645e+00
8.751844263076782227e+01 5.153660000000000352e+00 6.033430000000000071e+00
8.752961325645446777e+01 5.151989999999999625e+00 6.029980000000000118e+00
8.754075384140014648e+01 5.150330000000000297e+00 6.026550000000000296e+00
8.755190944671630859e+01 5.148679999999999701e+00 6.023130000000000095e+00
8.756307673454284668e+01 5.147039999999999615e+00 6.019730000000000025e+00
8.757422780990600586e+01 5.145419999999999661e+00 6.016339999999999577e+00
8.758537507057189941e+01 5.143799999999999706e+00 6.012959999999999638e+00
8.759749722480773926e+01 5.142210000000000392e+00 6.009599999999999831e+00
8.760864090919494629e+01 5.140620000000000189e+00 6.006249999999999645e+00
8.761979341506958008e+01 5.139050000000000118e+00 6.002909999999999968e+00
8.763140439987182617e+01 5.137489999999999668e+00 5.999579999999999913e+00
8.764259624481201172e+01 5.135950000000000237e+00 5.996269999999999989e+00
8.765415143966674805e+01 5.134420000000000428e+00 5.992969999999999686e+00
8.766641950607299805e+01 5.132900000000000240e+00 5.989679999999999893e+00
8.767757534980773926e+01 5.131389999999999674e+00 5.986410000000000231e+00
8.768880248069763184e+01 5.129900000000000126e+00 5.983150000000000190e+00
8.770044350624084473e+01 5.128420000000000201e+00 5.979899999999999771e+00
8.771161270141601562e+01 5.126960000000000406e+00 5.976670000000000371e+00
8.772276949882507324e+01 5.125510000000000232e+00 5.973449999999999704e+00
8.773394513130187988e+01 5.124069999999999681e+00 5.970240000000000435e+00
8.774511146545410156e+01 5.122639999999999638e+00 5.967050000000000409e+00
8.775632858276367188e+01 5.121229999999999727e+00 5.963870000000000005e+00
8.776749873161315918e+01 5.119839999999999947e+00 5.960709999999999731e+00
8.777870464324951172e+01 5.118450000000000166e+00 5.957559999999999967e+00
8.778986597061157227e+01 5.117079999999999629e+00 5.954419999999999824e+00
8.780106949806213379e+01 5.115719999999999601e+00 5.951299999999999812e+00
8.781222462654113770e+01 5.114379999999999704e+00 5.948199999999999932e+00
8.782337427139282227e+01 5.113050000000000317e+00 5.945109999999999673e+00
8.783454585075378418e+01 5.111740000000000173e+00 5.942029999999999923e+00
8.784570956230163574e+01 5.110430000000000028e+00 5.938970000000000304e+00
8.785737681388854980e+01 5.109140000000000015e+00 5.935920000000000307e+00
8.786894822120666504e+01 5.107859999999999623e+00 5.932890000000000441e+00
8.788021683692932129e+01 5.106600000000000250e+00 5.929870000000000196e+00
8.789141678810119629e+01 5.105349999999999611e+00 5.926859999999999573e+00
8.790260624885559082e+01 5.104110000000000369e+00 5.923869999999999969e+00
8.791439986228942871e+01 5.102879999999999860e+00 5.920889999999999986e+00
8.792609310150146484e+01 5.101670000000000371e+00 5.917930000000000135e+00
8.793728685379028320e+01 5.100469999999999615e+00 5.914979999999999905e+00
8.794843769073486328e+01 5.099280000000000257e+00 5.912040000000000184e+00
8.795959496498107910e+01 5.098099999999999632e+00 5.909110000000000085e+00
8.797076511383056641e+01 5.096930000000000405e+00 5.906200000000000117e+00
8.798195934295654297e+01 5.095780000000000420e+00 5.903299999999999770e+00
8.799311256408691406e+01 5.094630000000000436e+00 5.900409999999999933e+00
8.800462102890014648e+01 5.093510000000000204e+00 5.897540000000000227e+00
8.801577091217041016e+01 5.092389999999999972e+00 5.894680000000000142e+00
8.802696704864501953e+01 5.091280000000000250e+00 5.891820000000000057e+00
8.803915739059448242e+01 5.090189999999999770e+00 5.888980000000000103e+00
8.805035376548767090e+01 5.089109999999999800e+00 5.886149999999999771e+00
8.806183576583862305e+01 5.088040000000000340e+00 5.883329999999999949e+00
8.807301831245422363e+01 5.086979999999999613e+00 5.880519999999999747e+00
8.808416414260864258e+01 5.085939999999999905e+00 5.877720000000000056e+00
8.809580636024475098e+01 5.084909999999999819e+00 5.874939999999999607e+00
8.810724091529846191e+01 5.083890000000000242e+00 5.872160000000000046e+00
8.811875844001770020e+01 5.082880000000000287e+00 5.869390000000000107e+00
8.812992000579833984e+01 5.081879999999999953e+00 5.866640000000000299e+00
8.814109516143798828e+01 5.080899999999999750e+00 5.863889999999999603e+00
8.815224480628967285e+01 5.079920000000000435e+00 5.861159999999999926e+00
8.816339755058288574e+01 5.078960000000000363e+00 5.858439999999999870e+00
8.817455911636352539e+01 5.078009999999999913e+00 5.855719999999999814e+00
8.818570876121520996e+01 5.077069999999999972e+00 5.853019999999999889e+00
8.819719195365905762e+01 5.076139999999999652e+00 5.850329999999999586e+00
8.820874929428100586e+01 5.075230000000000352e+00 5.847649999999999793e+00
8.821991372108459473e+01 5.074320000000000164e+00 5.844979999999999620e+00
8.823141932487487793e+01 5.073430000000000106e+00 5.842319999999999958e+00
8.824340963363647461e+01 5.072540000000000049e+00 5.839669999999999916e+00
8.825490403175354004e+01 5.071670000000000122e+00 5.837040000000000006e+00
8.826607275009155273e+01 5.070800000000000196e+00 5.834410000000000096e+00
8.827727341651916504e+01 5.069950000000000401e+00 5.831789999999999807e+00
8.828843760490417480e+01 5.069110000000000227e+00 5.829180000000000028e+00
8.829959845542907715e+01 5.068270000000000053e+00 5.826579999999999870e+00
8.831077218055725098e+01 5.067450000000000010e+00 5.823999999999999844e+00
8.832225370407104492e+01 5.066629999999999967e+00 5.821419999999999817e+00
8.833341336250305176e+01 5.065830000000000055e+00 5.818850000000000300e+00
8.834501314163208008e+01 5.065030000000000143e+00 5.816290000000000404e+00
8.835623168945312500e+01 5.064250000000000362e+00 5.813749999999999751e+00
8.836776900291442871e+01 5.063469999999999693e+00 5.811209999999999987e+00
8.837907552719116211e+01 5.062700000000000422e+00 5.808670000000000222e+00
8.839027762413024902e+01 5.061950000000000394e+00 5.806149999999999700e+00
8.840187382698059082e+01 5.061200000000000365e+00 5.803639999999999688e+00
8.841303563117980957e+01 5.060459999999999958e+00 5.801140000000000185e+00
8.842418813705444336e+01 5.059730000000000061e+00 5.798639999999999795e+00
8.843562865257263184e+01 5.059009999999999785e+00 5.796160000000000423e+00
8.844772577285766602e+01 5.058300000000000018e+00 5.793680000000000163e+00
8.845891404151916504e+01 5.057590000000000252e+00 5.791210000000000413e+00
8.847017884254455566e+01 5.056890000000000107e+00 5.788759999999999906e+00
8.848133587837219238e+01 5.056199999999999584e+00 5.786310000000000286e+00
8.849313282966613770e+01 5.055519999999999570e+00 5.783859999999999779e+00
8.850430512428283691e+01 5.054850000000000065e+00 5.781430000000000291e+00
8.851550602912902832e+01 5.054190000000000182e+00 5.778999999999999915e+00
8.852666997909545898e+01 5.053530000000000300e+00 5.776580000000000048e+00
8.853782725334167480e+01 5.052880000000000038e+00 5.774180000000000312e+00
8.854897880554199219e+01 5.052229999999999777e+00 5.771770000000000067e+00
8.856015348434448242e+01 5.051599999999999646e+00 5.769379999999999953e+00
8.857147645950317383e+01 5.050970000000000404e+00 5.767000000000000348e+00
8.858262848854064941e+01 5.050349999999999895e+00 5.764619999999999855e+00
8.859392523765563965e+01 5.049730000000000274e+00 5.762249999999999872e+00
8.860508012771606445e+01 5.049120000000000275e+00 5.759890000000000398e+00
8.861622905731201172e+01 5.048519999999999897e+00 5.757539999999999658e+00
8.862813425064086914e+01 5.047930000000000028e+00 5.755189999999999806e+00
8.863957715034484863e+01 5.047340000000000160e+00 5.752849999999999575e+00
8.865130281448364258e+01 5.046759999999999913e+00 5.750519999999999854e+00
8.866246175765991211e+01 5.046190000000000175e+00 5.748199999999999754e+00
8.867370200157165527e+01 5.045620000000000438e+00 5.745879999999999654e+00
8.868485927581787109e+01 5.045049999999999812e+00 5.743570000000000064e+00
8.869606757164001465e+01 5.044500000000000206e+00 5.741270000000000095e+00
8.870755219459533691e+01 5.043949999999999712e+00 5.738970000000000127e+00
8.871906328201293945e+01 5.043409999999999727e+00 5.736690000000000289e+00
8.873066163063049316e+01 5.042869999999999742e+00 5.734409999999999563e+00
8.874180960655212402e+01 5.042340000000000266e+00 5.732140000000000235e+00
8.875295066833496094e+01 5.041809999999999903e+00 5.729879999999999640e+00
8.876409935951232910e+01 5.041299999999999670e+00 5.727619999999999933e+00
8.877599096298217773e+01 5.040779999999999816e+00 5.725380000000000358e+00
8.878729104995727539e+01 5.040280000000000094e+00 5.723139999999999894e+00
8.879847216606140137e+01 5.039780000000000371e+00 5.720900000000000318e+00
8.880961966514587402e+01 5.039290000000000269e+00 5.718679999999999986e+00
8.882077336311340332e+01 5.038800000000000168e+00 5.716459999999999653e+00
8.883258152008056641e+01 5.038319999999999688e+00 5.714260000000000339e+00
8.884374070167541504e+01 5.037849999999999717e+00 5.712049999999999628e+00
8.885492825508117676e+01 5.037379999999999747e+00 5.709859999999999935e+00
8.886678004264831543e+01 5.036920000000000286e+00 5.707679999999999865e+00
8.887833929061889648e+01 5.036459999999999937e+00 5.705499999999999794e+00
8.888953495025634766e+01 5.036010000000000097e+00 5.703330000000000233e+00
8.890146017074584961e+01 5.035569999999999879e+00 5.701170000000000293e+00
8.891263580322265625e+01 5.035129999999999661e+00 5.699010000000000353e+00
8.892382526397705078e+01 5.034699999999999953e+00 5.696869999999999656e+00
8.893502902984619141e+01 5.034279999999999866e+00 5.694729999999999848e+00
8.894640684127807617e+01 5.033859999999999779e+00 5.692599999999999660e+00
8.895757675170898438e+01 5.033450000000000202e+00 5.690479999999999983e+00
8.896876573562622070e+01 5.033039999999999736e+00 5.688360000000000305e+00
8.897993826866149902e+01 5.032639999999999780e+00 5.686259999999999870e+00
8.899138307571411133e+01 5.032239999999999824e+00 5.684160000000000323e+00
8.900300240516662598e+01 5.031850000000000378e+00 5.682070000000000398e+00
8.901416015625000000e+01 5.031469999999999665e+00 5.679990000000000094e+00
8.902532482147216797e+01 5.031089999999999840e+00 5.677909999999999791e+00
8.903655862808227539e+01 5.030719999999999636e+00 5.675849999999999618e+00
8.904772758483886719e+01 5.030359999999999943e+00 5.673790000000000333e+00
8.905890059471130371e+01 5.030000000000000249e+00 5.671739999999999782e+00
8.907036280632019043e+01 5.029650000000000176e+00 5.669699999999999740e+00
8.908156275749206543e+01 5.029300000000000104e+00 5.667659999999999698e+00
8.909272766113281250e+01 5.028959999999999653e+00 5.665639999999999787e+00
8.910388827323913574e+01 5.028629999999999711e+00 5.663619999999999877e+00
8.911506390571594238e+01 5.028299999999999770e+00 5.661609999999999587e+00
8.912652659416198730e+01 5.027980000000000338e+00 5.659609999999999808e+00
8.913879704475402832e+01 5.027660000000000018e+00 5.657619999999999649e+00
8.915024805068969727e+01 5.027350000000000207e+00 5.655630000000000379e+00
8.916140794754028320e+01 5.027040000000000397e+00 5.653660000000000352e+00
8.917258667945861816e+01 5.026740000000000208e+00 5.651690000000000325e+00
8.918375706672668457e+01 5.026449999999999640e+00 5.649740000000000428e+00
8.919524860382080078e+01 5.026159999999999961e+00 5.647789999999999644e+00
8.920681667327880859e+01 5.025879999999999903e+00 5.645850000000000257e+00
8.921804928779602051e+01 5.025599999999999845e+00 5.643919999999999604e+00
8.922921085357666016e+01 5.025330000000000297e+00 5.642000000000000348e+00
8.924038338661193848e+01 5.025070000000000370e+00 5.640089999999999826e+00
8.925153279304504395e+01 5.024799999999999933e+00 5.638180000000000192e+00
8.926287388801574707e+01 5.024549999999999628e+00 5.636289999999999800e+00
8.927456355094909668e+01 5.024300000000000210e+00 5.634409999999999918e+00
8.928572297096252441e+01 5.024049999999999905e+00 5.632530000000000037e+00
8.929687619209289551e+01 5.023810000000000109e+00 5.630670000000000286e+00
8.930808115005493164e+01 5.023570000000000313e+00 5.628809999999999647e+00
8.931936740875244141e+01 5.023340000000000138e+00 5.626970000000000027e+00
8.933057546615600586e+01 5.023119999999999585e+00 5.625130000000000408e+00
8.934175467491149902e+01 5.022890000000000299e+00 5.623300000000000409e+00
8.935291695594787598e+01 5.022680000000000256e+00 5.621480000000000032e+00
8.936410522460937500e+01 5.022470000000000212e+00 5.619670000000000165e+00
8.937526845932006836e+01 5.022260000000000169e+00 5.617869999999999919e+00
8.938719081878662109e+01 5.022059999999999746e+00 5.616080000000000183e+00
8.939836335182189941e+01 5.021860000000000213e+00 5.614300000000000068e+00
8.940952682495117188e+01 5.021670000000000300e+00 5.612519999999999953e+00
8.942068147659301758e+01 5.021480000000000388e+00 5.610759999999999970e+00
8.943184065818786621e+01 5.021300000000000097e+00 5.608999999999999986e+00
8.944300651550292969e+01 5.021119999999999806e+00 5.607260000000000133e+00
8.945443296432495117e+01 5.020940000000000403e+00 5.605520000000000280e+00
8.946557927131652832e+01 5.020769999999999733e+00 5.603790000000000049e+00
8.947719740867614746e+01 5.020609999999999573e+00 5.602070000000000327e+00
8.948834228515625000e+01 5.020450000000000301e+00 5.600360000000000227e+00
8.949961042404174805e+01 5.020290000000000141e+00 5.598659999999999748e+00
8.951077771186828613e+01 5.020139999999999603e+00 5.596969999999999779e+00
8.952191996574401855e+01 5.019989999999999952e+00 5.595290000000000319e+00
8.953307127952575684e+01 5.019849999999999923e+00 5.593609999999999971e+00
8.954421663284301758e+01 5.019709999999999894e+00 5.591949999999999754e+00
8.955544543266296387e+01 5.019569999999999865e+00 5.590290000000000425e+00
8.956682300567626953e+01 5.019440000000000346e+00 5.588639999999999830e+00
8.957821226119995117e+01 5.019309999999999938e+00 5.586999999999999744e+00
8.958936595916748047e+01 5.019190000000000040e+00 5.585370000000000168e+00
8.960064077377319336e+01 5.019070000000000142e+00 5.583750000000000213e+00
8.961182403564453125e+01 5.018959999999999866e+00 5.582139999999999880e+00
8.962322545051574707e+01 5.018849999999999589e+00 5.580530000000000435e+00
8.963441038131713867e+01 5.018740000000000201e+00 5.578929999999999723e+00
8.964556694030761719e+01 5.018640000000000434e+00 5.577350000000000030e+00
8.965670990943908691e+01 5.018539999999999779e+00 5.575770000000000337e+00
8.966785454750061035e+01 5.018440000000000012e+00 5.574189999999999756e+00
8.967953062057495117e+01 5.018349999999999866e+00 5.572630000000000194e+00
8.969067692756652832e+01 5.018259999999999721e+00 5.571080000000000254e+00
8.970182275772094727e+01 5.018180000000000085e+00 5.569530000000000314e+00
8.971298050880432129e+01 5.018099999999999561e+00 5.567989999999999995e+00
8.972413969039916992e+01 5.018019999999999925e+00 5.566460000000000186e+00
8.973529958724975586e+01 5.017940000000000289e+00 5.564939999999999998e+00
8.974708580970764160e+01 5.017870000000000275e+00 5.563419999999999810e+00
8.975854134559631348e+01 5.017800000000000260e+00 5.561910000000000132e+00
8.976968741416931152e+01 5.017739999999999867e+00 5.560410000000000075e+00
8.978085041046142578e+01 5.017680000000000362e+00 5.558919999999999639e+00
8.979200196266174316e+01 5.017619999999999969e+00 5.557439999999999714e+00
8.980324792861938477e+01 5.017559999999999576e+00 5.555959999999999788e+00
8.981460833549499512e+01 5.017509999999999692e+00 5.554490000000000371e+00
8.982579922676086426e+01 5.017459999999999809e+00 5.553029999999999688e+00
8.983738470077514648e+01 5.017409999999999926e+00 5.551580000000000403e+00
8.984933733940124512e+01 5.017369999999999663e+00 5.550130000000000230e+00
8.986058259010314941e+01 5.017330000000000290e+00 5.548689999999999678e+00
8.987180495262145996e+01 5.017290000000000028e+00 5.547259999999999636e+00
8.988302111625671387e+01 5.017249999999999766e+00 5.545829999999999593e+00
8.989419841766357422e+01 5.017220000000000013e+00 5.544410000000000061e+00
8.990538287162780762e+01 5.017179999999999751e+00 5.543000000000000149e+00
8.991655683517456055e+01 5.017159999999999620e+00 5.541599999999999859e+00
8.992770719528198242e+01 5.017129999999999868e+00 5.540199999999999569e+00
8.993885731697082520e+01 5.017100000000000115e+00 5.538809999999999789e+00
8.995025706291198730e+01 5.017079999999999984e+00 5.537420000000000009e+00
8.996140575408935547e+01 5.017059999999999853e+00 5.536039999999999850e+00
8.997254967689514160e+01 5.017039999999999722e+00 5.534670000000000201e+00
8.998373866081237793e+01 5.017030000000000101e+00 5.533310000000000173e+00
8.999488449096679688e+01 5.017009999999999970e+00 5.531950000000000145e+00
9.000602984428405762e+01 5.017000000000000348e+00 5.530590000000000117e+00
9.001719188690185547e+01 5.016989999999999839e+00 5.529239999999999711e+00
9.002833914756774902e+01 5.016980000000000217e+00 5.527899999999999814e+00
9.003952717781066895e+01 5.016980000000000217e+00 5.526570000000000427e+00
9.005069804191589355e+01 5.016969999999999708e+00 5.525240000000000151e+00
9.006185340881347656e+01 5.016969999999999708e+00 5.523909999999999876e+00
9.007299780845642090e+01 5.016969999999999708e+00 5.522590000000000110e+00
9.008416295051574707e+01 5.016969999999999708e+00 5.521279999999999966e+00
9.009530687332153320e+01 5.016969999999999708e+00 5.519969999999999821e+00
9.010679650306701660e+01 5.016969999999999708e+00 5.518670000000000186e+00
9.011840701103210449e+01 5.016980000000000217e+00 5.517369999999999663e+00
9.012955069541931152e+01 5.016989999999999839e+00 5.516079999999999650e+00
9.014069724082946777e+01 5.016989999999999839e+00 5.514800000000000146e+00
9.015188908576965332e+01 5.017000000000000348e+00 5.513510000000000133e+00
9.016321301460266113e+01 5.017019999999999591e+00 5.512240000000000251e+00
9.017440557479858398e+01 5.017039999999999722e+00 5.510970000000000368e+00
9.018555235862731934e+01 5.017059999999999853e+00 5.509699999999999598e+00
9.019716501235961914e+01 5.017109999999999737e+00 5.508440000000000225e+00
9.020830440521240234e+01 5.017159999999999620e+00 5.507179999999999964e+00
9.021961784362792969e+01 5.017229999999999634e+00 5.505930000000000213e+00
9.023155188560485840e+01 5.017319999999999780e+00 5.504679999999999573e+00
9.024297475814819336e+01 5.017439999999999678e+00 5.503440000000000332e+00
9.025457358360290527e+01 5.017570000000000086e+00 5.502200000000000202e+00
9.026572132110595703e+01 5.017730000000000246e+00 5.500960000000000072e+00
9.027710771560668945e+01 5.017920000000000158e+00 5.499729999999999563e+00
9.028860664367675781e+01 5.018139999999999823e+00 5.498509999999999565e+00
9.029975199699401855e+01 5.018379999999999619e+00 5.497289999999999566e+00
9.031143927574157715e+01 5.018650000000000055e+00 5.496080000000000076e+00
9.032259702682495117e+01 5.018939999999999735e+00 5.494880000000000209e+00
9.033373689651489258e+01 5.019250000000000433e+00 5.493689999999999962e+00
9.034584736824035645e+01 5.019589999999999996e+00 5.492510000000000225e+00
9.035701107978820801e+01 5.019949999999999690e+00 5.491349999999999731e+00
9.036817502975463867e+01 5.020340000000000025e+00 5.490190000000000126e+00
9.037981295585632324e+01 5.020749999999999602e+00 5.489060000000000272e+00
9.039096903800964355e+01 5.021169999999999689e+00 5.487930000000000419e+00
9.040263199806213379e+01 5.021620000000000417e+00 5.486819999999999808e+00
9.041413497924804688e+01 5.022090000000000387e+00 5.485730000000000217e+00
9.042527890205383301e+01 5.022579999999999600e+00 5.484650000000000247e+00
9.043642210960388184e+01 5.023089999999999833e+00 5.483579999999999899e+00
9.044809627532958984e+01 5.023620000000000196e+00 5.482520000000000060e+00
9.045929646492004395e+01 5.024160000000000181e+00 5.481469999999999843e+00
9.047070169448852539e+01 5.024729999999999919e+00 5.480439999999999756e+00
9.048219799995422363e+01 5.025310000000000166e+00 5.479420000000000179e+00
9.049409532546997070e+01 5.025909999999999656e+00 5.478410000000000224e+00
9.050525808334350586e+01 5.026519999999999655e+00 5.477420000000000400e+00
9.051641511917114258e+01 5.027149999999999785e+00 5.476429999999999687e+00
9.052758312225341797e+01 5.027800000000000047e+00 5.475459999999999994e+00
9.053874087333679199e+01 5.028459999999999930e+00 5.474499999999999922e+00
9.054989004135131836e+01 5.029130000000000322e+00 5.473550000000000360e+00
9.056111001968383789e+01 5.029819999999999958e+00 5.472610000000000419e+00
9.057227659225463867e+01 5.030520000000000103e+00 5.471680000000000099e+00
9.058347463607788086e+01 5.031240000000000379e+00 5.470760000000000289e+00
9.059489250183105469e+01 5.031970000000000276e+00 5.469859999999999722e+00
9.060604906082153320e+01 5.032709999999999795e+00 5.468960000000000043e+00
9.061721229553222656e+01 5.033459999999999823e+00 5.468079999999999607e+00
9.062839055061340332e+01 5.034220000000000361e+00 5.467209999999999681e+00
9.063955521583557129e+01 5.035000000000000142e+00 5.466350000000000264e+00
9.065097784996032715e+01 5.035779999999999923e+00 5.465489999999999959e+00
9.066260790824890137e+01 5.036579999999999835e+00 5.464649999999999785e+00
9.067381787300109863e+01 5.037379999999999747e+00 5.463820000000000121e+00
9.068496632575988770e+01 5.038190000000000168e+00 5.463000000000000078e+00
9.069615149497985840e+01 5.039019999999999833e+00 5.462189999999999657e+00
9.070756602287292480e+01 5.039850000000000385e+00 5.461389999999999745e+00
9.071874475479125977e+01 5.040689999999999671e+00 5.460600000000000342e+00
9.072995853424072266e+01 5.041540000000000354e+00 5.459819999999999673e+00
9.074112510681152344e+01 5.042399999999999771e+00 5.459050000000000402e+00
9.075229573249816895e+01 5.043260000000000076e+00 5.458280000000000243e+00
9.076347398757934570e+01 5.044139999999999624e+00 5.457530000000000214e+00
9.077464127540588379e+01 5.045020000000000060e+00 5.456780000000000186e+00
9.078579854965209961e+01 5.045899999999999608e+00 5.456039999999999779e+00
9.079697155952453613e+01 5.046800000000000175e+00 5.455309999999999881e+00
9.080813097953796387e+01 5.047699999999999854e+00 5.454589999999999606e+00
9.081929945945739746e+01 5.048610000000000042e+00 5.453870000000000218e+00
9.083069825172424316e+01 5.049520000000000231e+00 5.453170000000000073e+00
9.084188175201416016e+01 5.050440000000000040e+00 5.452469999999999928e+00
9.085311341285705566e+01 5.051370000000000360e+00 5.451780000000000292e+00
9.086439061164855957e+01 5.052290000000000170e+00 5.451100000000000279e+00
9.087562394142150879e+01 5.053219999999999601e+00 5.450440000000000396e+00
9.088682270050048828e+01 5.054160000000000430e+00 5.449779999999999625e+00
9.089854860305786133e+01 5.055100000000000371e+00 5.449119999999999742e+00
9.090977907180786133e+01 5.056040000000000312e+00 5.448479999999999990e+00
9.092095589637756348e+01 5.056989999999999874e+00 5.447849999999999859e+00
9.093215441703796387e+01 5.057940000000000325e+00 5.447230000000000238e+00
9.094341182708740234e+01 5.058889999999999887e+00 5.446609999999999729e+00
9.095456528663635254e+01 5.059840000000000337e+00 5.446010000000000240e+00
9.096571421623229980e+01 5.060789999999999900e+00 5.445409999999999862e+00
9.097685623168945312e+01 5.061749999999999972e+00 5.444829999999999615e+00
9.098800754547119141e+01 5.062700000000000422e+00 5.444259999999999877e+00
9.099920821189880371e+01 5.063659999999999606e+00 5.443699999999999761e+00
9.101035571098327637e+01 5.064619999999999678e+00 5.443150000000000155e+00
9.102150130271911621e+01 5.065579999999999750e+00 5.442610000000000170e+00
9.103267431259155273e+01 5.066530000000000200e+00 5.442079999999999806e+00
9.104382276535034180e+01 5.067490000000000272e+00 5.441569999999999574e+00
9.105497288703918457e+01 5.068450000000000344e+00 5.441069999999999851e+00
9.106628561019897461e+01 5.069410000000000416e+00 5.440590000000000259e+00
9.107742953300476074e+01 5.070359999999999978e+00 5.440120000000000289e+00
9.108859658241271973e+01 5.071320000000000050e+00 5.439669999999999561e+00
9.109977006912231445e+01 5.072269999999999612e+00 5.439230000000000231e+00
9.111095905303955078e+01 5.073220000000000063e+00 5.438799999999999635e+00
9.112234783172607422e+01 5.074169999999999625e+00 5.438390000000000057e+00
9.113349556922912598e+01 5.075120000000000076e+00 5.437990000000000101e+00
9.114463949203491211e+01 5.076069999999999638e+00 5.437599999999999767e+00
9.115628623962402344e+01 5.077020000000000088e+00 5.437229999999999563e+00
9.116785001754760742e+01 5.077969999999999651e+00 5.436869999999999870e+00
9.117899489402770996e+01 5.078920000000000101e+00 5.436519999999999797e+00
9.119045448303222656e+01 5.079869999999999663e+00 5.436180000000000234e+00
9.120175099372863770e+01 5.080820000000000114e+00 5.435859999999999914e+00
9.121289849281311035e+01 5.081769999999999676e+00 5.435539999999999594e+00
9.122420907020568848e+01 5.082729999999999748e+00 5.435240000000000293e+00
9.123571538925170898e+01 5.083680000000000199e+00 5.434949999999999726e+00
9.124696326255798340e+01 5.084640000000000271e+00 5.434680000000000177e+00
9.125813603401184082e+01 5.085589999999999833e+00 5.434409999999999741e+00
9.126929140090942383e+01 5.086549999999999905e+00 5.434149999999999814e+00
9.128045439720153809e+01 5.087509999999999977e+00 5.433910000000000018e+00
9.129160571098327637e+01 5.088479999999999670e+00 5.433679999999999843e+00
9.130279350280761719e+01 5.089439999999999742e+00 5.433449999999999669e+00
9.131393480300903320e+01 5.090410000000000323e+00 5.433239999999999625e+00
9.132508301734924316e+01 5.091370000000000395e+00 5.433040000000000092e+00
9.133624005317687988e+01 5.092340000000000089e+00 5.432850000000000179e+00
9.134738636016845703e+01 5.093300000000000161e+00 5.432669999999999888e+00
9.135859060287475586e+01 5.094269999999999854e+00 5.432500000000000107e+00
9.136972904205322266e+01 5.095240000000000435e+00 5.432349999999999568e+00
9.138087010383605957e+01 5.096210000000000129e+00 5.432199999999999918e+00
9.139203763008117676e+01 5.097179999999999822e+00 5.432059999999999889e+00
9.140345883369445801e+01 5.098150000000000404e+00 5.431939999999999991e+00
9.141460275650024414e+01 5.099120000000000097e+00 5.431820000000000093e+00
9.142608237266540527e+01 5.100089999999999790e+00 5.431720000000000326e+00
9.143777608871459961e+01 5.101060000000000372e+00 5.431619999999999671e+00
9.144891095161437988e+01 5.102030000000000065e+00 5.431530000000000413e+00
9.146009898185729980e+01 5.102999999999999758e+00 5.431449999999999889e+00
9.147143959999084473e+01 5.103970000000000340e+00 5.431379999999999875e+00
9.148258757591247559e+01 5.104940000000000033e+00 5.431320000000000370e+00
9.149375605583190918e+01 5.105900000000000105e+00 5.431259999999999977e+00
9.150491881370544434e+01 5.106869999999999798e+00 5.431199999999999584e+00
9.151607728004455566e+01 5.107829999999999870e+00 5.431149999999999700e+00
9.152743840217590332e+01 5.108789999999999942e+00 5.431110000000000326e+00
9.153936672210693359e+01 5.109750000000000014e+00 5.431070000000000064e+00
9.155073404312133789e+01 5.110699999999999577e+00 5.431040000000000312e+00
9.156191301345825195e+01 5.111659999999999648e+00 5.431009999999999671e+00
9.157310152053833008e+01 5.112610000000000099e+00 5.430979999999999919e+00
9.158424305915832520e+01 5.113550000000000040e+00 5.430959999999999788e+00
9.159547686576843262e+01 5.114499999999999602e+00 5.430939999999999657e+00
9.160662531852722168e+01 5.115450000000000053e+00 5.430920000000000414e+00
9.161779260635375977e+01 5.116389999999999993e+00 5.430900000000000283e+00
9.162893795967102051e+01 5.117329999999999934e+00 5.430880000000000152e+00
9.164054703712463379e+01 5.118269999999999875e+00 5.430869999999999642e+00
9.165171122550964355e+01 5.119209999999999816e+00 5.430850000000000399e+00
9.166327404975891113e+01 5.120140000000000136e+00 5.430839999999999890e+00
9.167451047897338867e+01 5.121080000000000076e+00 5.430830000000000268e+00
9.168565726280212402e+01 5.122010000000000396e+00 5.430810000000000137e+00
9.169726848602294922e+01 5.122939999999999827e+00 5.430799999999999628e+00
9.170841288566589355e+01 5.123870000000000147e+00 5.430780000000000385e+00
9.171958088874816895e+01 5.124789999999999957e+00 5.430769999999999875e+00
9.173109602928161621e+01 5.125720000000000276e+00 5.430749999999999744e+00
9.174255466461181641e+01 5.126640000000000086e+00 5.430740000000000123e+00
9.175374507904052734e+01 5.127559999999999896e+00 5.430719999999999992e+00
9.176492476463317871e+01 5.128479999999999706e+00 5.430710000000000370e+00
9.177607846260070801e+01 5.129389999999999894e+00 5.430699999999999861e+00
9.178775191307067871e+01 5.130300000000000082e+00 5.430690000000000239e+00
9.179939699172973633e+01 5.131210000000000271e+00 5.430679999999999730e+00
9.181082439422607422e+01 5.132109999999999950e+00 5.430670000000000108e+00
9.182200598716735840e+01 5.133009999999999629e+00 5.430670000000000108e+00
9.183317303657531738e+01 5.133910000000000196e+00 5.430659999999999599e+00
9.184435558319091797e+01 5.134800000000000253e+00 5.430649999999999977e+00
9.185555601119995117e+01 5.135699999999999932e+00 5.430640000000000356e+00
9.186761760711669922e+01 5.136589999999999989e+00 5.430629999999999846e+00
9.187884283065795898e+01 5.137480000000000047e+00 5.430609999999999715e+00
9.189058780670166016e+01 5.138370000000000104e+00 5.430600000000000094e+00
9.190177035331726074e+01 5.139260000000000161e+00 5.430579999999999963e+00
9.191295003890991211e+01 5.140150000000000219e+00 5.430559999999999832e+00
9.192449378967285156e+01 5.141029999999999767e+00 5.430539999999999701e+00
9.193567895889282227e+01 5.141919999999999824e+00 5.430509999999999948e+00
9.194686222076416016e+01 5.142800000000000260e+00 5.430480000000000196e+00
9.195853304862976074e+01 5.143679999999999808e+00 5.430450000000000443e+00
9.197031760215759277e+01 5.144569999999999865e+00 5.430410000000000181e+00
9.198148512840270996e+01 5.145450000000000301e+00 5.430380000000000429e+00
9.199265360832214355e+01 5.146329999999999849e+00 5.430340000000000167e+00
9.200381779670715332e+01 5.147199999999999775e+00 5.430290000000000283e+00
9.201548004150390625e+01 5.148080000000000211e+00 5.430250000000000021e+00
9.202675867080688477e+01 5.148950000000000138e+00 5.430200000000000138e+00
9.203791499137878418e+01 5.149820000000000064e+00 5.430139999999999745e+00
9.204906988143920898e+01 5.150689999999999991e+00 5.430089999999999861e+00
9.206024694442749023e+01 5.151559999999999917e+00 5.430030000000000356e+00
9.207139897346496582e+01 5.152420000000000222e+00 5.429969999999999963e+00
9.208277750015258789e+01 5.153290000000000148e+00 5.429899999999999949e+00
9.209399199485778809e+01 5.154149999999999565e+00 5.429829999999999934e+00
9.210516142845153809e+01 5.155020000000000380e+00 5.429759999999999920e+00
9.211632275581359863e+01 5.155879999999999797e+00 5.429669999999999774e+00
9.212820601463317871e+01 5.156740000000000101e+00 5.429590000000000138e+00
9.213935565948486328e+01 5.157600000000000406e+00 5.429499999999999993e+00
9.215058827400207520e+01 5.158450000000000202e+00 5.429400000000000226e+00
9.216219925880432129e+01 5.159309999999999619e+00 5.429299999999999571e+00
9.217338275909423828e+01 5.160169999999999924e+00 5.429190000000000182e+00
9.218454027175903320e+01 5.161030000000000229e+00 5.429079999999999906e+00
9.219581341743469238e+01 5.161889999999999645e+00 5.428960000000000008e+00
9.220777773857116699e+01 5.162749999999999950e+00 5.428840000000000110e+00
9.221909856796264648e+01 5.163610000000000255e+00 5.428709999999999702e+00
9.223060011863708496e+01 5.164480000000000182e+00 5.428569999999999673e+00
9.224180555343627930e+01 5.165339999999999598e+00 5.428429999999999644e+00
9.225295329093933105e+01 5.166199999999999903e+00 5.428279999999999994e+00
9.226442337036132812e+01 5.167060000000000208e+00 5.428130000000000344e+00
9.227574348449707031e+01 5.167919999999999625e+00 5.427979999999999805e+00
9.228688931465148926e+01 5.168790000000000440e+00 5.427819999999999645e+00
9.229805850982666016e+01 5.169649999999999856e+00 5.427649999999999864e+00
9.230921411514282227e+01 5.170510000000000161e+00 5.427480000000000082e+00
9.232036662101745605e+01 5.171369999999999578e+00 5.427299999999999791e+00
9.233151149749755859e+01 5.172220000000000262e+00 5.427109999999999879e+00
9.234330272674560547e+01 5.173079999999999679e+00 5.426929999999999588e+00
9.235503125190734863e+01 5.173930000000000362e+00 5.426730000000000054e+00
9.236632895469665527e+01 5.174780000000000157e+00 5.426529999999999632e+00
9.237751650810241699e+01 5.175629999999999953e+00 5.426330000000000098e+00
9.238869786262512207e+01 5.176470000000000127e+00 5.426120000000000054e+00
9.239986538887023926e+01 5.177310000000000301e+00 5.425910000000000011e+00
9.241102147102355957e+01 5.178160000000000096e+00 5.425690000000000346e+00
9.242241191864013672e+01 5.178989999999999760e+00 5.425469999999999793e+00
9.243356657028198242e+01 5.179829999999999934e+00 5.425250000000000128e+00
9.244472765922546387e+01 5.180659999999999599e+00 5.425019999999999953e+00
9.245654010772705078e+01 5.181499999999999773e+00 5.424780000000000157e+00
9.246768856048583984e+01 5.182319999999999816e+00 5.424549999999999983e+00
9.247902989387512207e+01 5.183150000000000368e+00 5.424310000000000187e+00
9.249039506912231445e+01 5.183970000000000411e+00 5.424059999999999881e+00
9.250149250030517578e+01 5.184789999999999566e+00 5.423820000000000086e+00
9.251265120506286621e+01 5.185609999999999609e+00 5.423569999999999780e+00
9.252379631996154785e+01 5.186429999999999652e+00 5.423309999999999853e+00
9.253512048721313477e+01 5.187240000000000073e+00 5.423060000000000436e+00
9.254674029350280762e+01 5.188060000000000116e+00 5.422799999999999621e+00
9.255823540687561035e+01 5.188869999999999649e+00 5.422530000000000072e+00
9.256939888000488281e+01 5.189689999999999692e+00 5.422270000000000145e+00
9.258056545257568359e+01 5.190500000000000114e+00 5.421999999999999709e+00
9.259174132347106934e+01 5.191309999999999647e+00 5.421719999999999651e+00
9.260287904739379883e+01 5.192109999999999559e+00 5.421450000000000102e+00
9.261428189277648926e+01 5.192919999999999980e+00 5.421170000000000044e+00
9.262542843818664551e+01 5.193730000000000402e+00 5.420889999999999986e+00
9.263658666610717773e+01 5.194530000000000314e+00 5.420609999999999928e+00
9.264850950241088867e+01 5.195339999999999847e+00 5.420329999999999870e+00
9.265966939926147461e+01 5.196139999999999759e+00 5.420040000000000191e+00
9.267091989517211914e+01 5.196939999999999671e+00 5.419760000000000133e+00
9.268232655525207520e+01 5.197729999999999961e+00 5.419469999999999565e+00
9.269347453117370605e+01 5.198529999999999873e+00 5.419179999999999886e+00
9.270474028587341309e+01 5.199320000000000164e+00 5.418890000000000207e+00
9.271591448783874512e+01 5.200109999999999566e+00 5.418599999999999639e+00
9.272718262672424316e+01 5.200890000000000235e+00 5.418309999999999960e+00
9.273860669136047363e+01 5.201679999999999637e+00 5.418029999999999902e+00
9.275025081634521484e+01 5.202460000000000306e+00 5.417740000000000222e+00
9.276140141487121582e+01 5.203240000000000087e+00 5.417449999999999655e+00
9.277254414558410645e+01 5.204010000000000247e+00 5.417159999999999975e+00
9.278373360633850098e+01 5.204780000000000406e+00 5.416879999999999917e+00
9.279498553276062012e+01 5.205549999999999677e+00 5.416590000000000238e+00
9.280612993240356445e+01 5.206310000000000215e+00 5.416299999999999670e+00
9.281729865074157715e+01 5.207069999999999865e+00 5.416019999999999612e+00
9.282846546173095703e+01 5.207830000000000403e+00 5.415729999999999933e+00
9.283991003036499023e+01 5.208580000000000432e+00 5.415449999999999875e+00
9.285108661651611328e+01 5.209329999999999572e+00 5.415169999999999817e+00
9.286232972145080566e+01 5.210069999999999979e+00 5.414889999999999759e+00
9.287355518341064453e+01 5.210810000000000386e+00 5.414620000000000211e+00
9.288479757308959961e+01 5.211540000000000283e+00 5.414340000000000153e+00
9.289598631858825684e+01 5.212270000000000181e+00 5.414069999999999716e+00
9.290740704536437988e+01 5.213000000000000078e+00 5.413809999999999789e+00
9.291908311843872070e+01 5.213720000000000354e+00 5.413540000000000241e+00
9.293031287193298340e+01 5.214430000000000121e+00 5.413280000000000314e+00
9.294146847724914551e+01 5.215139999999999887e+00 5.413020000000000387e+00
9.295264649391174316e+01 5.215849999999999653e+00 5.412770000000000081e+00
9.296379971504211426e+01 5.216549999999999798e+00 5.412510000000000154e+00
9.297496175765991211e+01 5.217259999999999565e+00 5.412259999999999849e+00
9.298689675331115723e+01 5.217959999999999710e+00 5.412010000000000431e+00
9.299809169769287109e+01 5.218659999999999854e+00 5.411760000000000126e+00
9.300923800468444824e+01 5.219350000000000378e+00 5.411509999999999820e+00
9.302040028572082520e+01 5.220049999999999635e+00 5.411260000000000403e+00
9.303155016899108887e+01 5.220749999999999780e+00 5.411010000000000097e+00
9.304302382469177246e+01 5.221440000000000303e+00 5.410759999999999792e+00
9.305501317977905273e+01 5.222139999999999560e+00 5.410510000000000375e+00
9.306620264053344727e+01 5.222839999999999705e+00 5.410260000000000069e+00
9.307785916328430176e+01 5.223539999999999850e+00 5.410009999999999764e+00
9.308931612968444824e+01 5.224230000000000373e+00 5.409760000000000346e+00
9.310046219825744629e+01 5.224929999999999630e+00 5.409519999999999662e+00
9.311161351203918457e+01 5.225629999999999775e+00 5.409270000000000245e+00
9.312313079833984375e+01 5.226320000000000299e+00 5.409029999999999561e+00
9.313429403305053711e+01 5.227020000000000444e+00 5.408789999999999765e+00
9.314545011520385742e+01 5.227710000000000079e+00 5.408559999999999590e+00
9.315706968307495117e+01 5.228399999999999714e+00 5.408330000000000304e+00
9.316822624206542969e+01 5.229090000000000238e+00 5.408100000000000129e+00
9.317966771125793457e+01 5.229779999999999873e+00 5.407879999999999576e+00
9.319112730026245117e+01 5.230470000000000397e+00 5.407659999999999911e+00
9.320232415199279785e+01 5.231160000000000032e+00 5.407449999999999868e+00
9.321350622177124023e+01 5.231849999999999667e+00 5.407239999999999824e+00
9.322465944290161133e+01 5.232540000000000191e+00 5.407020000000000159e+00
9.323581099510192871e+01 5.233229999999999826e+00 5.406819999999999737e+00
9.324768447875976562e+01 5.233920000000000350e+00 5.406609999999999694e+00
9.325887203216552734e+01 5.234609999999999985e+00 5.406399999999999650e+00
9.327053117752075195e+01 5.235310000000000130e+00 5.406200000000000117e+00
9.328212356567382812e+01 5.235999999999999766e+00 5.405990000000000073e+00
9.329328107833862305e+01 5.236699999999999910e+00 5.405789999999999651e+00
9.330486583709716797e+01 5.237400000000000055e+00 5.405590000000000117e+00
9.331646800041198730e+01 5.238100000000000200e+00 5.405389999999999695e+00
9.332767248153686523e+01 5.238809999999999967e+00 5.405179999999999652e+00
9.333914089202880859e+01 5.239519999999999733e+00 5.404980000000000118e+00
9.335099148750305176e+01 5.240230000000000388e+00 5.404770000000000074e+00
9.336235189437866211e+01 5.240949999999999775e+00 5.404569999999999652e+00
9.337351298332214355e+01 5.241670000000000051e+00 5.404359999999999609e+00
9.338469862937927246e+01 5.242399999999999949e+00 5.404149999999999565e+00
9.339585566520690918e+01 5.243120000000000225e+00 5.403950000000000031e+00
9.340744614601135254e+01 5.243850000000000122e+00 5.403739999999999988e+00
9.341926074028015137e+01 5.244589999999999641e+00 5.403529999999999944e+00
9.343065166473388672e+01 5.245320000000000427e+00 5.403330000000000410e+00
9.344187307357788086e+01 5.246059999999999945e+00 5.403129999999999988e+00
9.345305085182189941e+01 5.246800000000000352e+00 5.402929999999999566e+00
9.346420764923095703e+01 5.247539999999999871e+00 5.402739999999999654e+00
9.347536611557006836e+01 5.248280000000000278e+00 5.402549999999999741e+00
9.348695826530456543e+01 5.249019999999999797e+00 5.402370000000000339e+00
9.349815440177917480e+01 5.249760000000000204e+00 5.402190000000000047e+00
9.350934863090515137e+01 5.250510000000000232e+00 5.402020000000000266e+00
9.352051830291748047e+01 5.251249999999999751e+00 5.401860000000000106e+00
9.353193259239196777e+01 5.251990000000000158e+00 5.401699999999999946e+00
9.354341053962707520e+01 5.252729999999999677e+00 5.401559999999999917e+00
9.355525612831115723e+01 5.253470000000000084e+00 5.401430000000000398e+00
9.356644368171691895e+01 5.254209999999999603e+00 5.401299999999999990e+00
9.357759690284729004e+01 5.254950000000000010e+00 5.401189999999999714e+00
9.358920240402221680e+01 5.255679999999999907e+00 5.401089999999999947e+00
9.360035252571105957e+01 5.256420000000000314e+00 5.400990000000000180e+00
9.361154723167419434e+01 5.257150000000000212e+00 5.400909999999999656e+00
9.362292671203613281e+01 5.257880000000000109e+00 5.400839999999999641e+00
9.363428068161010742e+01 5.258610000000000007e+00 5.400769999999999627e+00
9.364545822143554688e+01 5.259330000000000283e+00 5.400719999999999743e+00
9.365779876708984375e+01 5.260060000000000180e+00 5.400669999999999860e+00
9.366894841194152832e+01 5.260790000000000077e+00 5.400629999999999598e+00
9.368010830879211426e+01 5.261519999999999975e+00 5.400590000000000224e+00
9.369171357154846191e+01 5.262240000000000251e+00 5.400559999999999583e+00
9.370320773124694824e+01 5.262970000000000148e+00 5.400540000000000340e+00
9.371547198295593262e+01 5.263690000000000424e+00 5.400529999999999831e+00
9.372666382789611816e+01 5.264420000000000321e+00 5.400520000000000209e+00
9.373785114288330078e+01 5.265139999999999709e+00 5.400520000000000209e+00
9.374901866912841797e+01 5.265869999999999607e+00 5.400520000000000209e+00
9.376016521453857422e+01 5.266589999999999883e+00 5.400529999999999831e+00
9.377131438255310059e+01 5.267310000000000159e+00 5.400549999999999962e+00
9.378309249877929688e+01 5.268030000000000435e+00 5.400570000000000093e+00
9.379444479942321777e+01 5.268749999999999822e+00 5.400590000000000224e+00
9.380558705329895020e+01 5.269459999999999589e+00 5.400619999999999976e+00
9.381675028800964355e+01 5.270179999999999865e+00 5.400660000000000238e+00
9.382790398597717285e+01 5.270889999999999631e+00 5.400699999999999612e+00
9.383907580375671387e+01 5.271600000000000286e+00 5.400739999999999874e+00
9.385026431083679199e+01 5.272300000000000431e+00 5.400789999999999758e+00
9.386152577400207520e+01 5.272999999999999687e+00 5.400850000000000151e+00
9.387275123596191406e+01 5.273699999999999832e+00 5.400909999999999656e+00
9.388448977470397949e+01 5.274399999999999977e+00 5.400979999999999670e+00
9.389569044113159180e+01 5.275089999999999613e+00 5.401049999999999685e+00
9.390709662437438965e+01 5.275780000000000136e+00 5.401119999999999699e+00
9.391880154609680176e+01 5.276460000000000150e+00 5.401200000000000223e+00
9.392996263504028320e+01 5.277140000000000164e+00 5.401279999999999859e+00
9.394111847877502441e+01 5.277809999999999668e+00 5.401370000000000005e+00
9.395226359367370605e+01 5.278489999999999682e+00 5.401460000000000150e+00
9.396356511116027832e+01 5.279160000000000075e+00 5.401550000000000296e+00
9.397533464431762695e+01 5.279819999999999958e+00 5.401650000000000063e+00
9.398751068115234375e+01 5.280490000000000350e+00 5.401749999999999829e+00
9.399875783920288086e+01 5.281150000000000233e+00 5.401849999999999596e+00
9.400989747047424316e+01 5.281810000000000116e+00 5.401959999999999873e+00
9.402106642723083496e+01 5.282469999999999999e+00 5.402079999999999771e+00
9.403220343589782715e+01 5.283120000000000260e+00 5.402190000000000047e+00
9.404386329650878906e+01 5.283769999999999634e+00 5.402309999999999945e+00
9.405501556396484375e+01 5.284419999999999895e+00 5.402440000000000353e+00
9.406627416610717773e+01 5.285070000000000157e+00 5.402569999999999872e+00
9.407743096351623535e+01 5.285720000000000418e+00 5.402700000000000280e+00
9.408858561515808105e+01 5.286369999999999791e+00 5.402829999999999799e+00
9.409973168373107910e+01 5.287010000000000431e+00 5.402969999999999828e+00
9.411113095283508301e+01 5.287659999999999805e+00 5.403109999999999857e+00
9.412228441238403320e+01 5.288299999999999557e+00 5.403249999999999886e+00
9.413343620300292969e+01 5.288929999999999687e+00 5.403400000000000425e+00
9.414457917213439941e+01 5.289570000000000327e+00 5.403550000000000075e+00
9.415575218200683594e+01 5.290199999999999569e+00 5.403710000000000235e+00
9.416708159446716309e+01 5.290820000000000078e+00 5.403859999999999886e+00
9.417824435234069824e+01 5.291450000000000209e+00 5.404020000000000046e+00
9.418941783905029297e+01 5.292069999999999830e+00 5.404189999999999827e+00
9.420057654380798340e+01 5.292690000000000339e+00 5.404349999999999987e+00
9.421173310279846191e+01 5.293309999999999960e+00 5.404530000000000278e+00
9.422289538383483887e+01 5.293919999999999959e+00 5.404700000000000060e+00
9.423435854911804199e+01 5.294520000000000337e+00 5.404880000000000351e+00
9.424549770355224609e+01 5.295119999999999827e+00 5.405059999999999754e+00
9.425757431983947754e+01 5.295720000000000205e+00 5.405249999999999666e+00
9.426875853538513184e+01 5.296310000000000073e+00 5.405439999999999579e+00
9.427994370460510254e+01 5.296899999999999942e+00 5.405630000000000379e+00
9.429131436347961426e+01 5.297480000000000189e+00 5.405820000000000292e+00
9.430273938179016113e+01 5.298070000000000057e+00 5.406019999999999825e+00
9.431476497650146484e+01 5.298650000000000304e+00 5.406220000000000248e+00
9.432626581192016602e+01 5.299220000000000041e+00 5.406419999999999781e+00
9.433741068840026855e+01 5.299789999999999779e+00 5.406620000000000203e+00
9.434855008125305176e+01 5.300360000000000404e+00 5.406830000000000247e+00
9.435972285270690918e+01 5.300919999999999632e+00 5.407040000000000290e+00
9.437113451957702637e+01 5.301479999999999748e+00 5.407239999999999824e+00
9.438260650634765625e+01 5.302030000000000243e+00 5.407449999999999868e+00
9.439375329017639160e+01 5.302579999999999849e+00 5.407659999999999911e+00
9.440511178970336914e+01 5.303130000000000344e+00 5.407879999999999576e+00
9.441626882553100586e+01 5.303679999999999950e+00 5.408089999999999620e+00
9.442791819572448730e+01 5.304219999999999935e+00 5.408299999999999663e+00
9.443964028358459473e+01 5.304759999999999920e+00 5.408520000000000216e+00
9.445114398002624512e+01 5.305299999999999905e+00 5.408730000000000260e+00
9.446231675148010254e+01 5.305830000000000268e+00 5.408949999999999925e+00
9.447347450256347656e+01 5.306359999999999744e+00 5.409169999999999590e+00
9.448462796211242676e+01 5.306890000000000107e+00 5.409390000000000143e+00
9.449587893486022949e+01 5.307419999999999582e+00 5.409609999999999808e+00
9.450745558738708496e+01 5.307940000000000325e+00 5.409830000000000361e+00
9.451860690116882324e+01 5.308460000000000178e+00 5.410050000000000026e+00
9.452977538108825684e+01 5.308980000000000032e+00 5.410269999999999690e+00
9.454096508026123047e+01 5.309490000000000265e+00 5.410479999999999734e+00
9.455213165283203125e+01 5.310010000000000119e+00 5.410689999999999777e+00
9.456352615356445312e+01 5.310529999999999973e+00 5.410899999999999821e+00
9.457492423057556152e+01 5.311049999999999827e+00 5.411109999999999864e+00
9.458612251281738281e+01 5.311560000000000059e+00 5.411310000000000286e+00
9.459729814529418945e+01 5.312079999999999913e+00 5.411509999999999820e+00
9.460845685005187988e+01 5.312590000000000146e+00 5.411699999999999733e+00
9.461964702606201172e+01 5.313100000000000378e+00 5.411889999999999645e+00
9.463083314895629883e+01 5.313609999999999722e+00 5.412079999999999558e+00
9.464199090003967285e+01 5.314129999999999576e+00 5.412270000000000358e+00
9.465315604209899902e+01 5.314639999999999809e+00 5.412449999999999761e+00
9.466477656364440918e+01 5.315150000000000041e+00 5.412630000000000052e+00
9.467594194412231445e+01 5.315669999999999895e+00 5.412810000000000343e+00
9.468712091445922852e+01 5.316180000000000128e+00 5.412980000000000125e+00
9.469827795028686523e+01 5.316709999999999603e+00 5.413160000000000416e+00
9.470943689346313477e+01 5.317230000000000345e+00 5.413319999999999688e+00
9.472063255310058594e+01 5.317759999999999820e+00 5.413490000000000357e+00
9.473179960250854492e+01 5.318299999999999805e+00 5.413649999999999629e+00
9.474300169944763184e+01 5.318830000000000169e+00 5.413809999999999789e+00
9.475423383712768555e+01 5.319379999999999775e+00 5.413960000000000328e+00
9.476584553718566895e+01 5.319930000000000270e+00 5.414119999999999600e+00
9.477700996398925781e+01 5.320479999999999876e+00 5.414270000000000138e+00
9.478819060325622559e+01 5.321039999999999992e+00 5.414410000000000167e+00
9.479939341545104980e+01 5.321600000000000108e+00 5.414550000000000196e+00
9.481085324287414551e+01 5.322169999999999845e+00 5.414690000000000225e+00
9.482249355316162109e+01 5.322750000000000092e+00 5.414819999999999744e+00
9.483408021926879883e+01 5.323339999999999961e+00 5.414950000000000152e+00
9.484529352188110352e+01 5.323920000000000208e+00 5.415079999999999671e+00
9.485651612281799316e+01 5.324519999999999698e+00 5.415210000000000079e+00
9.486869049072265625e+01 5.325120000000000076e+00 5.415329999999999977e+00
9.487992858886718750e+01 5.325719999999999565e+00 5.415460000000000385e+00
9.489147210121154785e+01 5.326329999999999565e+00 5.415580000000000283e+00
9.490318274497985840e+01 5.326950000000000074e+00 5.415700000000000180e+00
9.491467261314392090e+01 5.327560000000000073e+00 5.415820000000000078e+00
9.492589569091796875e+01 5.328190000000000204e+00 5.415939999999999976e+00
9.493755364418029785e+01 5.328809999999999825e+00 5.416059999999999874e+00
9.494872951507568359e+01 5.329439999999999955e+00 5.416179999999999772e+00
9.496038103103637695e+01 5.330079999999999707e+00 5.416310000000000180e+00
9.497180747985839844e+01 5.330709999999999837e+00 5.416430000000000078e+00
9.498331475257873535e+01 5.331349999999999589e+00 5.416549999999999976e+00
9.499492859840393066e+01 5.331999999999999851e+00 5.416669999999999874e+00
9.500711655616760254e+01 5.332639999999999603e+00 5.416789999999999772e+00
9.501859045028686523e+01 5.333289999999999864e+00 5.416920000000000179e+00
9.502975344657897949e+01 5.333940000000000126e+00 5.417040000000000077e+00
9.504137110710144043e+01 5.334590000000000387e+00 5.417159999999999975e+00
9.505256152153015137e+01 5.335239999999999760e+00 5.417290000000000383e+00
9.506376528739929199e+01 5.335890000000000022e+00 5.417410000000000281e+00
9.507496237754821777e+01 5.336540000000000283e+00 5.417530000000000179e+00
9.508644628524780273e+01 5.337200000000000166e+00 5.417650000000000077e+00
9.509813714027404785e+01 5.337850000000000428e+00 5.417769999999999975e+00
9.510930895805358887e+01 5.338499999999999801e+00 5.417889999999999873e+00
9.512048792839050293e+01 5.339150000000000063e+00 5.418009999999999771e+00
9.513167762756347656e+01 5.339800000000000324e+00 5.418120000000000047e+00
9.514360022544860840e+01 5.340440000000000076e+00 5.418239999999999945e+00
9.515480613708496094e+01 5.341090000000000337e+00 5.418350000000000222e+00
9.516598391532897949e+01 5.341730000000000089e+00 5.418459999999999610e+00
9.517715048789978027e+01 5.342369999999999841e+00 5.418569999999999887e+00
9.518832230567932129e+01 5.343009999999999593e+00 5.418680000000000163e+00
9.519996333122253418e+01 5.343639999999999723e+00 5.418779999999999930e+00
9.521112489700317383e+01 5.344269999999999854e+00 5.418879999999999697e+00
9.522228908538818359e+01 5.344909999999999606e+00 5.418980000000000352e+00
9.523347616195678711e+01 5.345539999999999736e+00 5.419080000000000119e+00
9.524464631080627441e+01 5.346169999999999867e+00 5.419170000000000265e+00
9.525581574440002441e+01 5.346799999999999997e+00 5.419249999999999901e+00
9.526700615882873535e+01 5.347430000000000128e+00 5.419330000000000425e+00
9.527846670150756836e+01 5.348060000000000258e+00 5.419400000000000439e+00
9.528965258598327637e+01 5.348690000000000389e+00 5.419469999999999565e+00
9.530169796943664551e+01 5.349319999999999631e+00 5.419539999999999580e+00
9.531286120414733887e+01 5.349949999999999761e+00 5.419599999999999973e+00
9.532402420043945312e+01 5.350579999999999892e+00 5.419649999999999856e+00
9.533628392219543457e+01 5.351210000000000022e+00 5.419699999999999740e+00
9.534744739532470703e+01 5.351840000000000153e+00 5.419749999999999623e+00
9.535862541198730469e+01 5.352470000000000283e+00 5.419789999999999885e+00
9.536980819702148438e+01 5.353089999999999904e+00 5.419830000000000148e+00
9.538097620010375977e+01 5.353720000000000034e+00 5.419870000000000410e+00
9.539214396476745605e+01 5.354339999999999655e+00 5.419909999999999783e+00
9.540377831459045410e+01 5.354960000000000164e+00 5.419950000000000045e+00
9.541497969627380371e+01 5.355579999999999785e+00 5.419979999999999798e+00
9.542670202255249023e+01 5.356189999999999785e+00 5.420020000000000060e+00
9.543794298171997070e+01 5.356799999999999784e+00 5.420049999999999812e+00
9.544912171363830566e+01 5.357409999999999783e+00 5.420090000000000074e+00
9.546029019355773926e+01 5.358010000000000161e+00 5.420139999999999958e+00
9.547148942947387695e+01 5.358609999999999651e+00 5.420180000000000220e+00
9.548300480842590332e+01 5.359200000000000408e+00 5.420230000000000103e+00
9.549482536315917969e+01 5.359790000000000276e+00 5.420279999999999987e+00
9.550632286071777344e+01 5.360369999999999635e+00 5.420340000000000380e+00
9.551749396324157715e+01 5.360940000000000261e+00 5.420399999999999885e+00
9.552865028381347656e+01 5.361509999999999998e+00 5.420460000000000278e+00
9.553980374336242676e+01 5.362079999999999735e+00 5.420519999999999783e+00
9.555214262008666992e+01 5.362639999999999851e+00 5.420589999999999797e+00
9.556363177299499512e+01 5.363199999999999967e+00 5.420659999999999812e+00
9.557482457160949707e+01 5.363739999999999952e+00 5.420729999999999826e+00
9.558602809906005859e+01 5.364289999999999559e+00 5.420799999999999841e+00
9.559721446037292480e+01 5.364819999999999922e+00 5.420880000000000365e+00
9.560837411880493164e+01 5.365350000000000286e+00 5.420960000000000001e+00
9.561970949172973633e+01 5.365879999999999761e+00 5.421039999999999637e+00
9.563100051879882812e+01 5.366399999999999615e+00 5.421120000000000161e+00
9.564215826988220215e+01 5.366909999999999847e+00 5.421199999999999797e+00
9.565376925468444824e+01 5.367420000000000080e+00 5.421289999999999942e+00
9.566492795944213867e+01 5.367919999999999803e+00 5.421369999999999578e+00
9.567609024047851562e+01 5.368409999999999904e+00 5.421450000000000102e+00
9.568748903274536133e+01 5.368890000000000384e+00 5.421540000000000248e+00
9.569866919517517090e+01 5.369369999999999976e+00 5.421619999999999884e+00
9.570982265472412109e+01 5.369839999999999947e+00 5.421710000000000029e+00
9.572099757194519043e+01 5.370309999999999917e+00 5.421789999999999665e+00
9.573215579986572266e+01 5.370759999999999756e+00 5.421879999999999811e+00
9.574330496788024902e+01 5.371209999999999596e+00 5.421960000000000335e+00
9.575488448143005371e+01 5.371660000000000323e+00 5.422049999999999592e+00
9.576714134216308594e+01 5.372090000000000032e+00 5.422139999999999738e+00
9.577834892272949219e+01 5.372519999999999740e+00 5.422220000000000262e+00
9.578950452804565430e+01 5.372939999999999827e+00 5.422310000000000407e+00
9.580066800117492676e+01 5.373359999999999914e+00 5.422390000000000043e+00
9.581183433532714844e+01 5.373770000000000380e+00 5.422480000000000189e+00
9.582300996780395508e+01 5.374170000000000336e+00 5.422559999999999825e+00
9.583441352844238281e+01 5.374559999999999782e+00 5.422649999999999970e+00
9.584557175636291504e+01 5.374950000000000117e+00 5.422729999999999606e+00
9.585679531097412109e+01 5.375329999999999941e+00 5.422819999999999752e+00
9.586876869201660156e+01 5.375700000000000145e+00 5.422900000000000276e+00
9.587999987602233887e+01 5.376070000000000348e+00 5.422979999999999912e+00
9.589118361473083496e+01 5.376430000000000042e+00 5.423070000000000057e+00
9.590238237380981445e+01 5.376780000000000115e+00 5.423149999999999693e+00
9.591351294517517090e+01 5.377119999999999678e+00 5.423230000000000217e+00
9.592466616630554199e+01 5.377460000000000129e+00 5.423309999999999853e+00
9.593590307235717773e+01 5.377799999999999692e+00 5.423390000000000377e+00
9.594730997085571289e+01 5.378120000000000012e+00 5.423470000000000013e+00
9.595860242843627930e+01 5.378440000000000332e+00 5.423549999999999649e+00
9.596980524063110352e+01 5.378759999999999764e+00 5.423630000000000173e+00
9.598099112510681152e+01 5.379069999999999574e+00 5.423709999999999809e+00
9.599217557907104492e+01 5.379369999999999763e+00 5.423790000000000333e+00
9.600360918045043945e+01 5.379660000000000331e+00 5.423879999999999590e+00
9.601483368873596191e+01 5.379950000000000010e+00 5.423960000000000115e+00
9.602612853050231934e+01 5.380230000000000068e+00 5.424039999999999750e+00
9.603792691230773926e+01 5.380499999999999616e+00 5.424129999999999896e+00
9.604910063743591309e+01 5.380770000000000053e+00 5.424220000000000041e+00
9.606028938293457031e+01 5.381029999999999980e+00 5.424299999999999677e+00
9.607171320915222168e+01 5.381289999999999907e+00 5.424389999999999823e+00
9.608292913436889648e+01 5.381540000000000212e+00 5.424479999999999968e+00
9.609522223472595215e+01 5.381789999999999630e+00 5.424579999999999735e+00
9.610641050338745117e+01 5.382030000000000314e+00 5.424669999999999881e+00
9.611760950088500977e+01 5.382270000000000110e+00 5.424760000000000026e+00
9.612879800796508789e+01 5.382500000000000284e+00 5.424859999999999793e+00
9.614000415802001953e+01 5.382729999999999571e+00 5.424949999999999939e+00
9.615128374099731445e+01 5.382950000000000124e+00 5.425049999999999706e+00
9.616247940063476562e+01 5.383169999999999789e+00 5.425139999999999851e+00
9.617374873161315918e+01 5.383390000000000342e+00 5.425239999999999618e+00
9.618493223190307617e+01 5.383600000000000385e+00 5.425340000000000273e+00
9.619675302505493164e+01 5.383810000000000429e+00 5.425440000000000040e+00
9.620809078216552734e+01 5.384019999999999584e+00 5.425539999999999807e+00
9.621931219100952148e+01 5.384229999999999627e+00 5.425639999999999574e+00
9.623049187660217285e+01 5.384430000000000049e+00 5.425740000000000229e+00
9.624171471595764160e+01 5.384629999999999583e+00 5.425849999999999618e+00
9.625288653373718262e+01 5.384830000000000005e+00 5.425950000000000273e+00
9.626419043540954590e+01 5.385030000000000427e+00 5.426059999999999661e+00
9.627561306953430176e+01 5.385220000000000340e+00 5.426179999999999559e+00
9.628696775436401367e+01 5.385419999999999874e+00 5.426289999999999836e+00
9.629816699028015137e+01 5.385609999999999786e+00 5.426400000000000112e+00
9.630934786796569824e+01 5.385799999999999699e+00 5.426520000000000010e+00
9.632051753997802734e+01 5.385979999999999990e+00 5.426639999999999908e+00
9.633171486854553223e+01 5.386160000000000281e+00 5.426759999999999806e+00
9.634289956092834473e+01 5.386339999999999684e+00 5.426870000000000083e+00
9.635441064834594727e+01 5.386510000000000353e+00 5.426989999999999981e+00
9.636558628082275391e+01 5.386680000000000135e+00 5.427109999999999879e+00
9.637681126594543457e+01 5.386849999999999916e+00 5.427240000000000286e+00
9.638799834251403809e+01 5.387010000000000076e+00 5.427360000000000184e+00
9.639919686317443848e+01 5.387170000000000236e+00 5.427480000000000082e+00
9.641069388389587402e+01 5.387330000000000396e+00 5.427609999999999602e+00
9.642192864418029785e+01 5.387489999999999668e+00 5.427730000000000388e+00
9.643310809135437012e+01 5.387640000000000207e+00 5.427859999999999907e+00
9.644475054740905762e+01 5.387789999999999857e+00 5.427979999999999805e+00
9.645593047142028809e+01 5.387929999999999886e+00 5.428110000000000213e+00
9.646725440025329590e+01 5.388069999999999915e+00 5.428239999999999732e+00
9.647909092903137207e+01 5.388209999999999944e+00 5.428359999999999630e+00
9.649061775207519531e+01 5.388349999999999973e+00 5.428490000000000038e+00
9.650184154510498047e+01 5.388480000000000381e+00 5.428619999999999557e+00
9.651305031776428223e+01 5.388609999999999900e+00 5.428749999999999964e+00
9.652422833442687988e+01 5.388740000000000308e+00 5.428869999999999862e+00
9.653592562675476074e+01 5.388869999999999827e+00 5.429000000000000270e+00
9.654742288589477539e+01 5.389000000000000234e+00 5.429120000000000168e+00
9.655859184265136719e+01 5.389129999999999754e+00 5.429240000000000066e+00
9.657006621360778809e+01 5.389260000000000161e+00 5.429359999999999964e+00
9.658171939849853516e+01 5.389380000000000059e+00 5.429470000000000240e+00
9.659288811683654785e+01 5.389509999999999579e+00 5.429590000000000138e+00
9.660427999496459961e+01 5.389639999999999986e+00 5.429700000000000415e+00
9.661588811874389648e+01 5.389770000000000394e+00 5.429809999999999803e+00
9.662706255912780762e+01 5.389899999999999913e+00 5.429920000000000080e+00
9.663875317573547363e+01 5.390039999999999942e+00 5.430019999999999847e+00
9.665000581741333008e+01 5.390170000000000350e+00 5.430119999999999614e+00
9.666119146347045898e+01 5.390310000000000379e+00 5.430220000000000269e+00
9.667252397537231445e+01 5.390439999999999898e+00 5.430310000000000414e+00
9.668404936790466309e+01 5.390579999999999927e+00 5.430410000000000181e+00
9.669547438621520996e+01 5.390710000000000335e+00 5.430500000000000327e+00
9.670667290687561035e+01 5.390850000000000364e+00 5.430579999999999963e+00
9.671823000907897949e+01 5.390979999999999883e+00 5.430670000000000108e+00
9.672941613197326660e+01 5.391119999999999912e+00 5.430749999999999744e+00
9.674062156677246094e+01 5.391259999999999941e+00 5.430830000000000268e+00
9.675180435180664062e+01 5.391399999999999970e+00 5.430909999999999904e+00
9.676328229904174805e+01 5.391539999999999999e+00 5.430990000000000428e+00
9.677493071556091309e+01 5.391680000000000028e+00 5.431060000000000443e+00
9.678646445274353027e+01 5.391820000000000057e+00 5.431140000000000079e+00
9.679767346382141113e+01 5.391949999999999577e+00 5.431210000000000093e+00
9.680887770652770996e+01 5.392089999999999606e+00 5.431269999999999598e+00
9.682006716728210449e+01 5.392229999999999634e+00 5.431339999999999613e+00
9.683126521110534668e+01 5.392369999999999663e+00 5.431400000000000006e+00
9.684244108200073242e+01 5.392509999999999692e+00 5.431470000000000020e+00
9.685366415977478027e+01 5.392649999999999721e+00 5.431530000000000413e+00
9.686545848846435547e+01 5.392800000000000260e+00 5.431580000000000297e+00
9.687758398056030273e+01 5.392940000000000289e+00 5.431639999999999802e+00
9.688880968093872070e+01 5.393089999999999939e+00 5.431689999999999685e+00
9.690000796318054199e+01 5.393250000000000099e+00 5.431739999999999569e+00
9.691133308410644531e+01 5.393399999999999750e+00 5.431790000000000340e+00
9.692285943031311035e+01 5.393559999999999910e+00 5.431829999999999714e+00
9.693405532836914062e+01 5.393720000000000070e+00 5.431869999999999976e+00
9.694525647163391113e+01 5.393880000000000230e+00 5.431910000000000238e+00
9.695642805099487305e+01 5.394050000000000011e+00 5.431949999999999612e+00
9.696760058403015137e+01 5.394219999999999793e+00 5.431980000000000253e+00
9.697895455360412598e+01 5.394389999999999574e+00 5.432019999999999627e+00
9.699011850357055664e+01 5.394569999999999865e+00 5.432050000000000267e+00
9.700127696990966797e+01 5.394759999999999778e+00 5.432080000000000020e+00
9.701244878768920898e+01 5.394940000000000069e+00 5.432100000000000151e+00
9.702360725402832031e+01 5.395129999999999981e+00 5.432129999999999903e+00
9.703508114814758301e+01 5.395319999999999894e+00 5.432150000000000034e+00
9.704625153541564941e+01 5.395520000000000316e+00 5.432179999999999787e+00
9.705742096900939941e+01 5.395719999999999850e+00 5.432199999999999918e+00
9.706860041618347168e+01 5.395920000000000272e+00 5.432220000000000049e+00
9.707978796958923340e+01 5.396130000000000315e+00 5.432240000000000180e+00
9.709114933013916016e+01 5.396340000000000359e+00 5.432260000000000311e+00
9.710251212120056152e+01 5.396560000000000024e+00 5.432280000000000442e+00
9.711368036270141602e+01 5.396770000000000067e+00 5.432310000000000194e+00
9.712485027313232422e+01 5.396989999999999732e+00 5.432330000000000325e+00
9.713602709770202637e+01 5.397210000000000285e+00 5.432349999999999568e+00
9.714781379699707031e+01 5.397429999999999950e+00 5.432380000000000209e+00
9.715896797180175781e+01 5.397660000000000124e+00 5.432409999999999961e+00
9.717014288902282715e+01 5.397879999999999789e+00 5.432439999999999714e+00
9.718131279945373535e+01 5.398109999999999964e+00 5.432470000000000354e+00
9.719246959686279297e+01 5.398349999999999760e+00 5.432500000000000107e+00
9.720455646514892578e+01 5.398579999999999934e+00 5.432529999999999859e+00
9.721577692031860352e+01 5.398819999999999730e+00 5.432559999999999611e+00
9.722698521614074707e+01 5.399060000000000414e+00 5.432599999999999874e+00
9.723814249038696289e+01 5.399309999999999832e+00 5.432629999999999626e+00
9.724933123588562012e+01 5.399549999999999628e+00 5.432669999999999888e+00
9.726050257682800293e+01 5.399799999999999933e+00 5.432710000000000150e+00
9.727170085906982422e+01 5.400050000000000239e+00 5.432750000000000412e+00
9.728289055824279785e+01 5.400299999999999656e+00 5.432789999999999786e+00
9.729469323158264160e+01 5.400559999999999583e+00 5.432830000000000048e+00
9.730641555786132812e+01 5.400820000000000398e+00 5.432870000000000310e+00
9.731759095191955566e+01 5.401080000000000325e+00 5.432909999999999684e+00
9.732875251770019531e+01 5.401340000000000252e+00 5.432949999999999946e+00
9.733993005752563477e+01 5.401589999999999669e+00 5.432990000000000208e+00
9.735110139846801758e+01 5.401849999999999596e+00 5.433029999999999582e+00
9.736225438117980957e+01 5.402110000000000412e+00 5.433069999999999844e+00
9.737344145774841309e+01 5.402370000000000339e+00 5.433110000000000106e+00
9.738460588455200195e+01 5.402630000000000265e+00 5.433150000000000368e+00
9.739577937126159668e+01 5.402879999999999683e+00 5.433200000000000252e+00
9.740703201293945312e+01 5.403139999999999610e+00 5.433239999999999625e+00
9.741886043548583984e+01 5.403389999999999915e+00 5.433279999999999887e+00
9.743006205558776855e+01 5.403640000000000221e+00 5.433320000000000149e+00
9.744122457504272461e+01 5.403889999999999638e+00 5.433360000000000412e+00
9.745237851142883301e+01 5.404130000000000322e+00 5.433410000000000295e+00
9.746352624893188477e+01 5.404370000000000118e+00 5.433449999999999669e+00
9.747470068931579590e+01 5.404609999999999914e+00 5.433489999999999931e+00
9.748665595054626465e+01 5.404849999999999710e+00 5.433530000000000193e+00
9.749781370162963867e+01 5.405079999999999885e+00 5.433569999999999567e+00
9.750905227661132812e+01 5.405300000000000438e+00 5.433609999999999829e+00
9.752061200141906738e+01 5.405529999999999724e+00 5.433639999999999581e+00
9.753177475929260254e+01 5.405750000000000277e+00 5.433679999999999843e+00
9.754331827163696289e+01 5.405969999999999942e+00 5.433720000000000105e+00
9.755478692054748535e+01 5.406179999999999986e+00 5.433749999999999858e+00
9.756625938415527344e+01 5.406390000000000029e+00 5.433779999999999610e+00
9.757741785049438477e+01 5.406600000000000072e+00 5.433810000000000251e+00
9.758860015869140625e+01 5.406799999999999606e+00 5.433840000000000003e+00
9.759976506233215332e+01 5.407000000000000028e+00 5.433869999999999756e+00
9.761125397682189941e+01 5.407199999999999562e+00 5.433889999999999887e+00
9.762276387214660645e+01 5.407390000000000363e+00 5.433919999999999639e+00
9.763397789001464844e+01 5.407569999999999766e+00 5.433939999999999770e+00
9.764603900909423828e+01 5.407750000000000057e+00 5.433950000000000280e+00
9.765803766250610352e+01 5.407930000000000348e+00 5.433970000000000411e+00
9.766920256614685059e+01 5.408100000000000129e+00 5.433980000000000032e+00
9.768035697937011719e+01 5.408260000000000289e+00 5.433980000000000032e+00
9.769178009033203125e+01 5.408419999999999561e+00 5.433989999999999654e+00
9.770298004150390625e+01 5.408570000000000100e+00 5.433989999999999654e+00
9.771424293518066406e+01 5.408719999999999750e+00 5.433980000000000032e+00
9.772540473937988281e+01 5.408859999999999779e+00 5.433980000000000032e+00
9.773657536506652832e+01 5.408990000000000187e+00 5.433970000000000411e+00
9.774860620498657227e+01 5.409119999999999706e+00 5.433950000000000280e+00
9.775979065895080566e+01 5.409229999999999983e+00 5.433939999999999770e+00
9.777130961418151855e+01 5.409340000000000259e+00 5.433919999999999639e+00
9.778271794319152832e+01 5.409449999999999648e+00 5.433889999999999887e+00
9.779392170906066895e+01 5.409539999999999793e+00 5.433860000000000134e+00
9.780509519577026367e+01 5.409629999999999939e+00 5.433830000000000382e+00
9.781629014015197754e+01 5.409699999999999953e+00 5.433799999999999741e+00
9.782761693000793457e+01 5.409769999999999968e+00 5.433760000000000367e+00
9.783883500099182129e+01 5.409830000000000361e+00 5.433709999999999596e+00
9.785000634193420410e+01 5.409880000000000244e+00 5.433670000000000222e+00
9.786198854446411133e+01 5.409919999999999618e+00 5.433620000000000339e+00
9.787327218055725098e+01 5.409959999999999880e+00 5.433559999999999945e+00
9.788451790809631348e+01 5.409980000000000011e+00 5.433500000000000441e+00
9.789577031135559082e+01 5.409989999999999633e+00 5.433440000000000047e+00
9.790698575973510742e+01 5.410000000000000142e+00 5.433370000000000033e+00
9.791837477684020996e+01 5.409989999999999633e+00 5.433300000000000018e+00
9.792955183982849121e+01 5.409980000000000011e+00 5.433220000000000383e+00
9.794073653221130371e+01 5.409950000000000259e+00 5.433139999999999858e+00
9.795200204849243164e+01 5.409919999999999618e+00 5.433060000000000223e+00
9.796385908126831055e+01 5.409869999999999735e+00 5.432970000000000077e+00
9.797539973258972168e+01 5.409819999999999851e+00 5.432879999999999932e+00
9.798664975166320801e+01 5.409749999999999837e+00 5.432780000000000165e+00
9.799786210060119629e+01 5.409679999999999822e+00 5.432690000000000019e+00
9.800905776023864746e+01 5.409589999999999677e+00 5.432579999999999742e+00
9.802062439918518066e+01 5.409500000000000419e+00 5.432479999999999976e+00
9.803184032440185547e+01 5.409390000000000143e+00 5.432369999999999699e+00
9.804301548004150391e+01 5.409270000000000245e+00 5.432260000000000311e+00
9.805439901351928711e+01 5.409139999999999837e+00 5.432140000000000413e+00
9.806630182266235352e+01 5.408999999999999808e+00 5.432019999999999627e+00
9.807749748229980469e+01 5.408850000000000158e+00 5.431899999999999729e+00
9.808873653411865234e+01 5.408689999999999998e+00 5.431779999999999831e+00
9.809993100166320801e+01 5.408529999999999838e+00 5.431639999999999802e+00
9.811112165451049805e+01 5.408350000000000435e+00 5.431510000000000282e+00
9.812232470512390137e+01 5.408150000000000013e+00 5.431370000000000253e+00
9.813356399536132812e+01 5.407949999999999591e+00 5.431230000000000224e+00
9.814475798606872559e+01 5.407740000000000435e+00 5.431079999999999686e+00
9.815605711936950684e+01 5.407519999999999882e+00 5.430930000000000035e+00
9.817101526260375977e+01 5.407289999999999708e+00 5.430769999999999875e+00
9.818242287635803223e+01 5.407049999999999912e+00 5.430609999999999715e+00
9.819426822662353516e+01 5.406799999999999606e+00 5.430450000000000443e+00
9.820546627044677734e+01 5.406539999999999679e+00 5.430279999999999774e+00
9.821713232994079590e+01 5.406270000000000131e+00 5.430100000000000371e+00
9.822836732864379883e+01 5.405999999999999694e+00 5.429920000000000080e+00
9.823966073989868164e+01 5.405710000000000015e+00 5.429739999999999789e+00
9.825086116790771484e+01 5.405420000000000336e+00 5.429549999999999876e+00
9.826218152046203613e+01 5.405109999999999637e+00 5.429359999999999964e+00
9.827336454391479492e+01 5.404799999999999827e+00 5.429160000000000430e+00
9.828504872322082520e+01 5.404480000000000395e+00 5.428950000000000387e+00
9.829627537727355957e+01 5.404149999999999565e+00 5.428749999999999964e+00
9.830750107765197754e+01 5.403810000000000002e+00 5.428530000000000300e+00
9.831902837753295898e+01 5.403470000000000439e+00 5.428320000000000256e+00
9.833035326004028320e+01 5.403109999999999857e+00 5.428090000000000082e+00
9.834152555465698242e+01 5.402750000000000163e+00 5.427870000000000417e+00
9.835273313522338867e+01 5.402379999999999960e+00 5.427640000000000242e+00
9.836392259597778320e+01 5.402000000000000135e+00 5.427399999999999558e+00
9.837509894371032715e+01 5.401620000000000310e+00 5.427150000000000141e+00
9.838638019561767578e+01 5.401229999999999976e+00 5.426910000000000345e+00
9.839752721786499023e+01 5.400830000000000020e+00 5.426650000000000418e+00
9.840870380401611328e+01 5.400430000000000064e+00 5.426389999999999603e+00
9.842041516304016113e+01 5.400019999999999598e+00 5.426129999999999676e+00
9.843161487579345703e+01 5.399600000000000399e+00 5.425849999999999618e+00
9.844279932975769043e+01 5.399169999999999803e+00 5.425580000000000069e+00
9.845409488677978516e+01 5.398740000000000094e+00 5.425300000000000011e+00
9.846529912948608398e+01 5.398310000000000386e+00 5.425010000000000332e+00
9.847648382186889648e+01 5.397859999999999658e+00 5.424719999999999764e+00
9.848819732666015625e+01 5.397409999999999819e+00 5.424430000000000085e+00
9.849968123435974121e+01 5.396959999999999980e+00 5.424129999999999896e+00
9.851108121871948242e+01 5.396490000000000009e+00 5.423829999999999707e+00
9.852295041084289551e+01 5.396020000000000039e+00 5.423519999999999897e+00
9.853427886962890625e+01 5.395539999999999559e+00 5.423210000000000086e+00
9.854565811157226562e+01 5.395059999999999967e+00 5.422889999999999766e+00
9.855752563476562500e+01 5.394560000000000244e+00 5.422579999999999956e+00
9.856869649887084961e+01 5.394070000000000142e+00 5.422250000000000014e+00
9.857986545562744141e+01 5.393559999999999910e+00 5.421929999999999694e+00
9.859129023551940918e+01 5.393049999999999677e+00 5.421590000000000131e+00
9.860247159004211426e+01 5.392529999999999824e+00 5.421260000000000190e+00
9.861366391181945801e+01 5.392000000000000348e+00 5.420919999999999739e+00
9.862486505508422852e+01 5.391469999999999985e+00 5.420580000000000176e+00
9.863607740402221680e+01 5.390920000000000378e+00 5.420230000000000103e+00
9.864724683761596680e+01 5.390380000000000393e+00 5.419880000000000031e+00
9.865846633911132812e+01 5.389820000000000277e+00 5.419520000000000337e+00
9.866963887214660645e+01 5.389260000000000161e+00 5.419159999999999755e+00
9.868082141876220703e+01 5.388690000000000424e+00 5.418800000000000061e+00
9.869202470779418945e+01 5.388110000000000177e+00 5.418429999999999858e+00
9.870319747924804688e+01 5.387529999999999930e+00 5.418059999999999654e+00
9.871436905860900879e+01 5.386940000000000062e+00 5.417690000000000339e+00
9.872554636001586914e+01 5.386350000000000193e+00 5.417309999999999626e+00
9.873674011230468750e+01 5.385740000000000194e+00 5.416929999999999801e+00
9.874792480468750000e+01 5.385130000000000194e+00 5.416549999999999976e+00
9.875918412208557129e+01 5.384520000000000195e+00 5.416159999999999641e+00
9.877036809921264648e+01 5.383890000000000065e+00 5.415770000000000195e+00
9.878151488304138184e+01 5.383259999999999934e+00 5.415370000000000239e+00
9.879270076751708984e+01 5.382629999999999804e+00 5.414970000000000283e+00
9.880387997627258301e+01 5.381980000000000430e+00 5.414570000000000327e+00
9.881528782844543457e+01 5.381330000000000169e+00 5.414159999999999862e+00
9.882702875137329102e+01 5.380679999999999907e+00 5.413750000000000284e+00
9.883847093582153320e+01 5.380020000000000024e+00 5.413339999999999819e+00
9.884968209266662598e+01 5.379349999999999632e+00 5.412930000000000241e+00
9.886095952987670898e+01 5.378669999999999618e+00 5.412510000000000154e+00
9.887223768234252930e+01 5.377989999999999604e+00 5.412079999999999558e+00
9.888349795341491699e+01 5.377309999999999590e+00 5.411660000000000359e+00
9.889469933509826660e+01 5.376619999999999955e+00 5.411229999999999762e+00
9.890591621398925781e+01 5.375919999999999810e+00 5.410800000000000054e+00
9.891713857650756836e+01 5.375219999999999665e+00 5.410359999999999836e+00
9.892835736274719238e+01 5.374509999999999899e+00 5.409930000000000128e+00
9.893968200683593750e+01 5.373800000000000132e+00 5.409489999999999910e+00
9.895089221000671387e+01 5.373079999999999856e+00 5.409040000000000070e+00
9.896227049827575684e+01 5.372359999999999580e+00 5.408599999999999852e+00
9.897344994544982910e+01 5.371629999999999683e+00 5.408150000000000013e+00
9.898531055450439453e+01 5.370899999999999785e+00 5.407689999999999664e+00
9.899648046493530273e+01 5.370160000000000267e+00 5.407239999999999824e+00
9.900765681266784668e+01 5.369419999999999860e+00 5.406780000000000364e+00
9.901883006095886230e+01 5.368669999999999831e+00 5.406320000000000014e+00
9.903002309799194336e+01 5.367919999999999803e+00 5.405850000000000044e+00
9.904119586944580078e+01 5.367169999999999774e+00 5.405389999999999695e+00
9.905239510536193848e+01 5.366410000000000124e+00 5.404919999999999725e+00
9.906357789039611816e+01 5.365639999999999965e+00 5.404449999999999754e+00
9.907489371299743652e+01 5.364869999999999806e+00 5.403970000000000162e+00
9.908610057830810547e+01 5.364099999999999646e+00 5.403489999999999682e+00
9.909726738929748535e+01 5.363330000000000375e+00 5.403010000000000090e+00
9.910846638679504395e+01 5.362549999999999706e+00 5.402529999999999610e+00
9.911997079849243164e+01 5.361769999999999925e+00 5.402050000000000018e+00
9.913142943382263184e+01 5.360979999999999634e+00 5.401559999999999917e+00
9.914306092262268066e+01 5.360190000000000232e+00 5.401080000000000325e+00
9.915452837944030762e+01 5.359399999999999942e+00 5.400590000000000224e+00
9.916567850112915039e+01 5.358600000000000030e+00 5.400089999999999613e+00
9.917699241638183594e+01 5.357800000000000118e+00 5.399600000000000399e+00
9.918852472305297852e+01 5.357000000000000206e+00 5.399110000000000298e+00
9.919968771934509277e+01 5.356189999999999785e+00 5.398609999999999687e+00
9.921115827560424805e+01 5.355389999999999873e+00 5.398119999999999585e+00
9.922246670722961426e+01 5.354580000000000339e+00 5.397619999999999862e+00
9.923379468917846680e+01 5.353760000000000296e+00 5.397120000000000140e+00
9.924533319473266602e+01 5.352949999999999875e+00 5.396630000000000038e+00
9.925650429725646973e+01 5.352129999999999832e+00 5.396130000000000315e+00
9.926768946647644043e+01 5.351309999999999789e+00 5.395629999999999704e+00
9.927888822555541992e+01 5.350489999999999746e+00 5.395120000000000360e+00
9.929025363922119141e+01 5.349660000000000082e+00 5.394619999999999749e+00
9.930142879486083984e+01 5.348840000000000039e+00 5.394120000000000026e+00
9.931259441375732422e+01 5.348010000000000375e+00 5.393620000000000303e+00
9.932381486892700195e+01 5.347179999999999822e+00 5.393110000000000070e+00
9.933518218994140625e+01 5.346350000000000158e+00 5.392610000000000348e+00
9.934634757041931152e+01 5.345509999999999984e+00 5.392100000000000115e+00
9.935751223564147949e+01 5.344680000000000319e+00 5.391589999999999883e+00
9.936916470527648926e+01 5.343840000000000146e+00 5.391090000000000160e+00
9.938032603263854980e+01 5.342999999999999972e+00 5.390579999999999927e+00
9.939171624183654785e+01 5.342159999999999798e+00 5.390069999999999695e+00
9.940291810035705566e+01 5.341319999999999624e+00 5.389560000000000350e+00
9.941430330276489258e+01 5.340480000000000338e+00 5.389050000000000118e+00
9.942549443244934082e+01 5.339629999999999654e+00 5.388539999999999885e+00
9.943746972084045410e+01 5.338790000000000369e+00 5.388020000000000032e+00
9.944865250587463379e+01 5.337939999999999685e+00 5.387509999999999799e+00
9.945983529090881348e+01 5.337089999999999890e+00 5.386989999999999945e+00
9.947173929214477539e+01 5.336240000000000094e+00 5.386479999999999713e+00
9.948314809799194336e+01 5.335390000000000299e+00 5.385959999999999859e+00
9.949439477920532227e+01 5.334539999999999615e+00 5.385440000000000005e+00
9.950551486015319824e+01 5.333689999999999820e+00 5.384920000000000151e+00
9.951668238639831543e+01 5.332840000000000025e+00 5.384400000000000297e+00
9.952790212631225586e+01 5.331990000000000229e+00 5.383880000000000443e+00
9.953912019729614258e+01 5.331140000000000434e+00 5.383359999999999701e+00
9.955033516883850098e+01 5.330289999999999750e+00 5.382839999999999847e+00
9.956150555610656738e+01 5.329439999999999955e+00 5.382310000000000372e+00
9.957315230369567871e+01 5.328579999999999650e+00 5.381780000000000008e+00
9.958432745933532715e+01 5.327729999999999855e+00 5.381260000000000154e+00
9.959614324569702148e+01 5.326880000000000059e+00 5.380729999999999791e+00
9.960756826400756836e+01 5.326019999999999754e+00 5.380200000000000315e+00
9.961874604225158691e+01 5.325169999999999959e+00 5.379669999999999952e+00
9.962995266914367676e+01 5.324320000000000164e+00 5.379139999999999588e+00
9.964113330841064453e+01 5.323459999999999859e+00 5.378610000000000113e+00
9.965230536460876465e+01 5.322610000000000063e+00 5.378079999999999750e+00
9.966354846954345703e+01 5.321760000000000268e+00 5.377550000000000274e+00
9.967519998550415039e+01 5.320909999999999584e+00 5.377010000000000289e+00
9.968640899658203125e+01 5.320050000000000168e+00 5.376479999999999926e+00
9.969761085510253906e+01 5.319200000000000372e+00 5.375939999999999941e+00
9.970898866653442383e+01 5.318349999999999689e+00 5.375399999999999956e+00
9.972017431259155273e+01 5.317499999999999893e+00 5.374869999999999592e+00
9.973134398460388184e+01 5.316650000000000098e+00 5.374329999999999607e+00
9.974320793151855469e+01 5.315800000000000303e+00 5.373789999999999623e+00
9.975436854362487793e+01 5.314949999999999619e+00 5.373249999999999638e+00
9.976550555229187012e+01 5.314099999999999824e+00 5.372709999999999653e+00
9.977670240402221680e+01 5.313250000000000028e+00 5.372160000000000046e+00
9.978787994384765625e+01 5.312409999999999854e+00 5.371620000000000061e+00
9.979903197288513184e+01 5.311560000000000059e+00 5.371080000000000076e+00
9.981020188331604004e+01 5.310710000000000264e+00 5.370529999999999582e+00
9.982136678695678711e+01 5.309870000000000090e+00 5.369989999999999597e+00
9.983252620697021484e+01 5.309020000000000294e+00 5.369439999999999991e+00
9.984415674209594727e+01 5.308180000000000121e+00 5.368890000000000384e+00
9.985536599159240723e+01 5.307339999999999947e+00 5.368339999999999890e+00
9.986663055419921875e+01 5.306499999999999773e+00 5.367790000000000283e+00
9.987789916992187500e+01 5.305659999999999599e+00 5.367239999999999789e+00
9.988911199569702148e+01 5.304820000000000313e+00 5.366690000000000182e+00
9.990030050277709961e+01 5.303980000000000139e+00 5.366139999999999688e+00
9.991200566291809082e+01 5.303149999999999586e+00 5.365590000000000082e+00
9.992317438125610352e+01 5.302310000000000301e+00 5.365029999999999966e+00
9.993517899513244629e+01 5.301479999999999748e+00 5.364480000000000359e+00
9.994668316841125488e+01 5.300650000000000084e+00 5.363920000000000243e+00
9.995788669586181641e+01 5.299820000000000420e+00 5.363369999999999749e+00
9.996998596191406250e+01 5.298989999999999867e+00 5.362809999999999633e+00
9.998149800300598145e+01 5.298160000000000203e+00 5.362250000000000405e+00
9.999293255805969238e+01 5.297329999999999650e+00 5.361690000000000289e+00


==> data/mcs.csv <==
t mcs
7.091093063354492188e-01 2.800000000000000000e+01
1.709196567535400391e+00 2.800000000000000000e+01
2.709253787994384766e+00 2.800000000000000000e+01
3.709482192993164062e+00 2.800000000000000000e+01
4.709668159484863281e+00 2.800000000000000000e+01
5.709659814834594727e+00 2.800000000000000000e+01
6.709680557250976562e+00 2.800000000000000000e+01
7.709785699844360352e+00 2.800000000000000000e+01
8.710151433944702148e+00 2.800000000000000000e+01
9.710214138031005859e+00 2.800000000000000000e+01
1.071026706695556641e+01 2.800000000000000000e+01
1.171046924591064453e+01 2.800000000000000000e+01
1.271055006980895996e+01 2.800000000000000000e+01
1.371064639091491699e+01 2.800000000000000000e+01
1.471076965332031250e+01 2.800000000000000000e+01
1.571099162101745605e+01 2.800000000000000000e+01
1.671105265617370605e+01 2.800000000000000000e+01
1.771123719215393066e+01 2.800000000000000000e+01
1.871117019653320312e+01 2.800000000000000000e+01
1.971145343780517578e+01 2.666666666666666785e+01
2.071152853965759277e+01 2.166666666666666785e+01
2.171175169944763184e+01 1.533333333333333393e+01
2.271180367469787598e+01 1.333333333333333393e+01
2.371179842948913574e+01 1.433333333333333393e+01
2.471185255050659180e+01 1.500000000000000000e+01
2.571197676658630371e+01 1.500000000000000000e+01
2.671222376823425293e+01 1.500000000000000000e+01
2.771219372749328613e+01 1.566666666666666607e+01
2.871226763725280762e+01 1.566666666666666607e+01
2.971251845359802246e+01 1.566666666666666607e+01
3.071254682540893555e+01 1.566666666666666607e+01
3.171262240409851074e+01 1.566666666666666607e+01
3.271266627311706543e+01 1.566666666666666607e+01
3.371298193931579590e+01 1.633333333333333215e+01
3.471312046051025391e+01 1.633333333333333215e+01
3.571299743652343750e+01 1.800000000000000000e+01
3.671321964263916016e+01 2.166666666666666785e+01
3.771333336830139160e+01 2.166666666666666785e+01
3.871337461471557617e+01 2.333333333333333215e+01
3.971340608596801758e+01 2.666666666666666785e+01
4.071350455284118652e+01 2.800000000000000000e+01
4.171369767189025879e+01 2.800000000000000000e+01
4.271384453773498535e+01 2.800000000000000000e+01
4.371405124664306641e+01 2.800000000000000000e+01
4.471413064002990723e+01 2.800000000000000000e+01
4.571422648429870605e+01 2.800000000000000000e+01
4.671427941322326660e+01 2.800000000000000000e+01
4.771443319320678711e+01 2.800000000000000000e+01
4.871457958221435547e+01 2.800000000000000000e+01
4.971468758583068848e+01 2.800000000000000000e+01
5.071487736701965332e+01 2.800000000000000000e+01
5.171500229835510254e+01 2.800000000000000000e+01
5.271505951881408691e+01 2.800000000000000000e+01
5.371507000923156738e+01 2.800000000000000000e+01
5.471519780158996582e+01 2.800000000000000000e+01
5.571518516540527344e+01 2.800000000000000000e+01
5.671536231040954590e+01 2.800000000000000000e+01
5.771560406684875488e+01 2.800000000000000000e+01
5.871571326255798340e+01 2.800000000000000000e+01
5.971569991111755371e+01 2.800000000000000000e+01
6.071596622467041016e+01 2.800000000000000000e+01
6.171606469154357910e+01 2.800000000000000000e+01
6.271611022949218750e+01 2.800000000000000000e+01
6.371616530418395996e+01 2.766666666666666785e+01
6.471614599227905273e+01 2.433333333333333215e+01
6.571643781661987305e+01 2.100000000000000000e+01
6.671657824516296387e+01 1.766666666666666785e+01
6.771662354469299316e+01 1.433333333333333393e+01
6.871690416336059570e+01 1.333333333333333393e+01
6.971729826927185059e+01 1.466666666666666607e+01
7.071716952323913574e+01 1.466666666666666607e+01
7.171726083755493164e+01 1.466666666666666607e+01
7.271716451644897461e+01 1.533333333333333393e+01
7.371714448928833008e+01 1.566666666666666607e+01
7.471730375289916992e+01 1.566666666666666607e+01
7.571725630760192871e+01 1.566666666666666607e+01
7.671724414825439453e+01 1.566666666666666607e+01
7.771707582473754883e+01 1.566666666666666607e+01
7.871718454360961914e+01 1.566666666666666607e+01
7.971727824211120605e+01 1.666666666666666785e+01
8.071735572814941406e+01 1.766666666666666785e+01
8.171742796897888184e+01 1.800000000000000000e+01
8.271746110916137695e+01 2.033333333333333215e+01
8.371757054328918457e+01 2.700000000000000000e+01
8.471762657165527344e+01 2.800000000000000000e+01
8.571785640716552734e+01 2.800000000000000000e+01
8.671779870986938477e+01 2.800000000000000000e+01
8.771787619590759277e+01 2.800000000000000000e+01
8.871804380416870117e+01 2.800000000000000000e+01
8.971813607215881348e+01 2.800000000000000000e+01
9.071817898750305176e+01 2.800000000000000000e+01
9.171811962127685547e+01 2.800000000000000000e+01
9.271836709976196289e+01 2.800000000000000000e+01
9.371835279464721680e+01 2.800000000000000000e+01
9.471850872039794922e+01 2.800000000000000000e+01
9.571857714653015137e+01 2.800000000000000000e+01
9.671866774559020996e+01 2.800000000000000000e+01
9.771873760223388672e+01 2.800000000000000000e+01
9.871875190734863281e+01 2.800000000000000000e+01
9.971889758110046387e+01 2.800000000000000000e+01


==> data/rsrp.csv <==
t rsrp
7.091093063354492188e-01 -7.133333333333332860e+01
1.709196567535400391e+00 -6.633333333333332860e+01
2.709253787994384766e+00 -6.500000000000000000e+01
3.709482192993164062e+00 -6.433333333333332860e+01
4.709668159484863281e+00 -6.433333333333332860e+01
5.709659814834594727e+00 -6.533333333333332860e+01
6.709680557250976562e+00 -6.666666666666667140e+01
7.709785699844360352e+00 -7.033333333333332860e+01
8.710151433944702148e+00 -7.266666666666667140e+01
9.710214138031005859e+00 -7.533333333333332860e+01
1.071026706695556641e+01 -7.733333333333332860e+01
1.171046924591064453e+01 -7.733333333333332860e+01
1.271055006980895996e+01 -7.900000000000000000e+01
1.371064639091491699e+01 -8.033333333333332860e+01
1.471076965332031250e+01 -8.166666666666667140e+01
1.571099162101745605e+01 -8.266666666666667140e+01
1.671105265617370605e+01 -8.266666666666667140e+01
1.771123719215393066e+01 -8.400000000000000000e+01
1.871117019653320312e+01 -8.533333333333332860e+01
1.971145343780517578e+01 -8.600000000000000000e+01
2.071152853965759277e+01 -8.600000000000000000e+01
2.171175169944763184e+01 -8.666666666666667140e+01
2.271180367469787598e+01 -8.666666666666667140e+01
2.371179842948913574e+01 -8.666666666666667140e+01
2.471185255050659180e+01 -8.700000000000000000e+01
2.571197676658630371e+01 -8.666666666666667140e+01
2.671222376823425293e+01 -8.666666666666667140e+01
2.771219372749328613e+01 -8.666666666666667140e+01
2.871226763725280762e+01 -8.700000000000000000e+01
2.971251845359802246e+01 -8.666666666666667140e+01
3.071254682540893555e+01 -8.666666666666667140e+01
3.171262240409851074e+01 -8.666666666666667140e+01
3.271266627311706543e+01 -8.633333333333332860e+01
3.371298193931579590e+01 -8.566666666666667140e+01
3.471312046051025391e+01 -8.533333333333332860e+01
3.571299743652343750e+01 -8.500000000000000000e+01
3.671321964263916016e+01 -8.433333333333332860e+01
3.771333336830139160e+01 -8.333333333333332860e+01
3.871337461471557617e+01 -8.233333333333332860e+01
3.971340608596801758e+01 -8.133333333333332860e+01
4.071350455284118652e+01 -8.000000000000000000e+01
4.171369767189025879e+01 -7.900000000000000000e+01
4.271384453773498535e+01 -7.800000000000000000e+01
4.371405124664306641e+01 -7.733333333333332860e+01
4.471413064002990723e+01 -7.566666666666667140e+01
4.571422648429870605e+01 -7.266666666666667140e+01
4.671427941322326660e+01 -6.900000000000000000e+01
4.771443319320678711e+01 -6.533333333333332860e+01
4.871457958221435547e+01 -6.433333333333332860e+01
4.971468758583068848e+01 -6.433333333333332860e+01
5.071487736701965332e+01 -6.433333333333332860e+01
5.171500229835510254e+01 -6.500000000000000000e+01
5.271505951881408691e+01 -6.600000000000000000e+01
5.371507000923156738e+01 -6.933333333333332860e+01
5.471519780158996582e+01 -7.266666666666667140e+01
5.571518516540527344e+01 -7.566666666666667140e+01
5.671536231040954590e+01 -7.833333333333332860e+01
5.771560406684875488e+01 -7.833333333333332860e+01
5.871571326255798340e+01 -8.033333333333332860e+01
5.971569991111755371e+01 -8.133333333333332860e+01
6.071596622467041016e+01 -8.333333333333332860e+01
6.171606469154357910e+01 -8.366666666666667140e+01
6.271611022949218750e+01 -8.466666666666667140e+01
6.371616530418395996e+01 -8.566666666666667140e+01
6.471614599227905273e+01 -8.633333333333332860e+01
6.571643781661987305e+01 -8.733333333333332860e+01
6.671657824516296387e+01 -8.700000000000000000e+01
6.771662354469299316e+01 -8.700000000000000000e+01
6.871690416336059570e+01 -8.700000000000000000e+01
6.971729826927185059e+01 -8.700000000000000000e+01
7.071716952323913574e+01 -8.666666666666667140e+01
7.171726083755493164e+01 -8.666666666666667140e+01
7.271716451644897461e+01 -8.666666666666667140e+01
7.371714448928833008e+01 -8.666666666666667140e+01
7.471730375289916992e+01 -8.700000000000000000e+01
7.571725630760192871e+01 -8.666666666666667140e+01
7.671724414825439453e+01 -8.666666666666667140e+01
7.771707582473754883e+01 -8.666666666666667140e+01
7.871718454360961914e+01 -8.633333333333332860e+01
7.971727824211120605e+01 -8.533333333333332860e+01
8.071735572814941406e+01 -8.466666666666667140e+01
8.171742796897888184e+01 -8.366666666666667140e+01
8.271746110916137695e+01 -8.266666666666667140e+01
8.371757054328918457e+01 -8.133333333333332860e+01
8.471762657165527344e+01 -8.066666666666667140e+01
8.571785640716552734e+01 -7.933333333333332860e+01
8.671779870986938477e+01 -7.866666666666667140e+01
8.771787619590759277e+01 -7.800000000000000000e+01
8.871804380416870117e+01 -7.733333333333332860e+01
8.971813607215881348e+01 -7.666666666666667140e+01
9.071817898750305176e+01 -7.466666666666667140e+01
9.171811962127685547e+01 -7.233333333333332860e+01
9.271836709976196289e+01 -6.933333333333332860e+01
9.371835279464721680e+01 -6.733333333333332860e+01
9.471850872039794922e+01 -6.466666666666667140e+01
9.571857714653015137e+01 -6.433333333333332860e+01
9.671866774559020996e+01 -6.433333333333332860e+01
9.771873760223388672e+01 -6.733333333333332860e+01
9.871875190734863281e+01 -6.933333333333332860e+01
9.971889758110046387e+01 -7.366666666666667140e+01

